DEPAS: A Decentralized Probabilistic Algorithm for Auto-Scaling

The dynamic provisioning of virtualized resources offered by cloud computing infrastructures allows applications deployed in a cloud environment to automatically increase and decrease the amount of used resources. This capability is called auto-scaling and its main purpose is to automatically adjust the scale of the system that is running the application to satisfy the varying workload with minimum resource utilization. The need for auto-scaling is particularly important during workload peaks, in which applications may need to scale up to extremely large-scale systems. Both the research community and the main cloud providers have already developed auto-scaling solutions. However, most research solutions are centralized and not suitable for managing large-scale systems, moreover cloud providers' solutions are bound to the limitations of a specific provider in terms of resource prices, availability, reliability, and connectivity. In this paper we propose DEPAS, a decentralized probabilistic auto-scaling algorithm integrated into a P2P architecture that is cloud provider independent, thus allowing the auto-scaling of services over multiple cloud infrastructures at the same time. Our simulations, which are based on real service traces, show that our approach is capable of: (i) keeping the overall utilization of all the instantiated cloud resources in a target range, (ii) maintaining service response times close to the ones obtained using optimal centralized auto-scaling approaches.

==> churn_heavy.dat <==
OPTIMAL_NUMBER_AT_DESIRED_LOAD_Avg	OPTIMAL_NUMBER_AT_MAX_LOAD_Max	PEER_MESSAGES_DNS_PERSEC_Max	PEER_MESSAGES_BALANCING_PERSEC_Max	OPTIMAL_NUMBER_AT_MAX_LOAD_Min	OPTIMAL_RESPONSE_TIME_Avg	OPTIMAL_NUMBER_AT_DESIRED_LOAD_Min	CLIENT_RESPONSE_TIME_overtime	PEER_MESSAGES_PERSEC_Min	CLIENT_RESPONSE_TIME_Avg	PEER_NB_OF_ACTIVE_WORKERS_Max	PEER_MESSAGES_TOPOLOGY_PERSEC_Avg	PEER_NB_OF_ACTIVE_WORKERS_Min	OPTIMAL_RESPONSE_TIME_Min	PEER_MESSAGES_BALANCING_PERSEC_Min	REQUEST_PENDING_TIME_Min	CLIENT_NB_OF_REJECTED_REQ_Avg	CLIENT_PERC_OF_LOST_REQ_Avg	REQUEST_NB_OF_HOPS_Min	REQUEST_NB_OF_HOPS_Avg	CLIENT_NB_OF_ISSUED_REQ_Max	PEER_REQUESTS_BALANCING_PERSEC_Max	PEER_MESSAGES_DNS_PERSEC_Avg	OPTIMAL_NUMBER_AT_DESIRED_LOAD_Max	OPTIMAL_NUMBER_AT_MAX_LOAD_Avg	CLIENT_RESPONSE_TIME_Min	PEER_NB_OF_ACTIVE_WORKERS_Avg	CLIENT_NB_OF_REJECTED_REQ_Min	CLIENT_NB_OF_REJECTED_REQ_Max	REQUEST_PENDING_TIME_Max	REQUEST_PENDING_TIME_Avg	OPTIMAL_RESPONSE_TIME_Max	PEER_REQUESTS_BALANCING_PERSEC_Min	PEER_NB_OF_PENDING_REQUESTS_Avg	PEER_REQUESTS_BALANCING_PERSEC_Avg	CLIENT_PERC_OF_LOST_REQ_Max	CLIENT_NB_OF_COMPLETED_REQ_Avg	CLIENT_PERC_OF_LOST_REQ_Min	OPTIMAL_NUMBER_AT_MIN_LOAD_Min	CLIENT_PERC_OF_REJECTED_REQ_Min	CLIENT_NB_OF_ISSUED_REQ_Min	REQUEST_NB_OF_HOPS_Max	CLIENT_NB_OF_LOST_REQ_Avg	Time	PEER_NB_OF_PENDING_REQUESTS_Min	PEER_LOAD_Avg	CLIENT_PERC_OF_REJECTED_REQ_Max	CLIENT_NB_OF_LOST_REQ_Max	PEER_THROUGHPUT_Max	CLIENT_RESPONSE_TIME_Max	PEER_LOAD_Max	CLIENT_NB_OF_COMPLETED_REQ_Max	CLIENT_NB_OF_COMPLETED_REQ_Min	OPTIMAL_NUMBER_AT_MIN_LOAD_Avg	PEER_MESSAGES_PERSEC_Avg	OPTIMAL_NUMBER_AT_MIN_LOAD_Max	CLIENT_NB_OF_ISSUED_REQ_Avg	PEER_THROUGHPUT_Avg	PEER_MESSAGES_PERSEC_Max	CLIENT_NB_OF_LOST_REQ_Min	OPTIMAL_RESPONSE_TIME_overtime	PEER_MESSAGES_BALANCING_PERSEC_Avg	PEER_LOAD_Min	CLIENT_PERC_OF_REJECTED_REQ_Avg	CLIENT_PERC_OF_COMPLETED_REQ_Avg	CLIENT_PERC_OF_COMPLETED_REQ_Min	PEER_NB_OF_PENDING_REQUESTS_Max	PEER_MESSAGES_TOPOLOGY_PERSEC_Min	CLIENT_PERC_OF_COMPLETED_REQ_Max	PEER_MESSAGES_TOPOLOGY_PERSEC_Max	PEER_THROUGHPUT_Min	PEER_MESSAGES_DNS_PERSEC_Min	
217.0	190.0	0.8952606635071104	14.663768115942032	190.0	0.9412532255656283	217.0	1.4177458380656127	18.098630136986287	1.1843591592837306	219.0	3.2765108072391937	207.0	0.8136411356076616	14.026940639269418	0.17291541716786016	0.0025	0.0	0.2078688524590164	0.3030497823274475	151.95	0.9847619047619047	0.874526302522671	217.0	190.0	1.004727116474814	213.525	0.0	0.1	0.34074996880602765	0.2235577760683245	1.0596100775466095	0.7753554502369662	0.1761057621650311	0.8535583132089458	0.0	151.305	0.0	253.0	0.0	151.7	0.4716919025674786	0.0	0.0	0.052132701421800945	0.6923795924710247	6.609385327164574E-4	0.0	0.7654761904761904	1.4206543122291884	0.717391304347826	152.7	149.65	253.0	18.52417226266488	253.0	151.79625	0.6766021501976682	18.8623188405797	0.0	0.9706424491566913	14.373135152903007	0.6735159817351598	1.6523463317911435E-5	0.9999834765366821	0.9993390614672836	0.30985915492957744	3.2009132420091246	1.0	3.3274038461538384	0.6457345971563981	0.8467289719626185	
214.0	187.0	0.8937198067632868	14.659433962264155	187.0	0.9339452814815468	214.0	1.4177458380656127	18.469124423963134	1.163215340496706	220.0	3.3198560961307932	207.0	0.8497412491752975	14.29677419354837	0.16452753572122417	0.0025	0.0	0.18570496083550914	0.2820810111370739	149.85	0.8710144927536231	0.875025641071382	214.0	187.0	1.0322968410226967	214.1	0.0	0.1	0.28825141198840604	0.21004417784360557	1.0045635772557602	0.7499999999999998	0.08814099439275566	0.814212423133327	0.0	151.98125	0.0	250.0	0.0	149.75	0.4242223692918597	0.0	10.0	0.046296296296296294	0.6934054479789153	6.570302233902761E-4	0.0	0.7379227053140096	1.310352009503202	0.7198067632850241	153.55	149.85	250.0	18.646291255265318	250.0	149.76875	0.6945254711133179	18.854245283018884	0.0	0.9706424491566913	14.45140951806314	0.6761363636363636	1.64257555847569E-5	0.9999835742444152	0.9993429697766097	0.15384615384615385	3.2986175115207295	1.0	3.33679245283018	0.6511627906976745	0.850236966824645	
211.6	185.0	0.8952153110047866	14.664251207729466	185.0	0.909650861956079	211.0	1.4177458380656127	18.30139534883721	1.1234260538294623	218.0	3.3142249400876445	207.0	0.8402705013160213	14.176279069767435	0.1556880189901985	0.0075	0.0	0.18639455782312925	0.2611797347504553	148.2	0.8885714285714281	0.8703074204047028	212.0	185.0	1.0139119156421128	212.6	0.0	0.1	0.2319686708201447	0.19486250346988712	0.9445960892105721	0.7567441860465103	0.16841496256352737	0.8251969462868839	0.0	147.9875	0.0	247.0	0.0	147.9	0.34617985125084516	0.0	20.0	0.08294930875576037	0.742391576262069	6.70690811535882E-4	0.0	0.7260765550239234	1.176262584271805	0.7632850241545893	150.05	146.4	247.0	18.65114986573555	247.0	148.07874999999996	0.6975906451494895	18.883574879227048	0.0	0.9706424491566913	14.466617505243203	0.7211981566820277	5.052181205141958E-5	0.9999494781879484	0.9993293091884642	0.25688073394495414	3.2600917431192586	1.0	3.339810426540276	0.6548165137614679	0.8388625592417075	
213.0	187.0	0.8934579439252355	14.658767772511847	186.0	0.8928136749029445	213.0	1.4177458380656127	18.246153846153852	1.0887963185579377	222.0	3.298925672145714	210.0	0.8039376073077986	14.112217194570135	0.13897741110650721	0.02375	0.0	0.19323509711989284	0.2539176868714248	149.25	0.9176190476190471	0.8739410099414652	213.0	186.4	0.9761672027515296	216.425	0.0	0.15	0.2171413071682135	0.17716870855942413	0.995801944281913	0.7463963963963962	0.09456631822106375	0.8269245272721305	0.0	148.375	0.0	249.0	0.0	149.15	0.33831014591109604	0.0	30.0	0.04504504504504504	0.6816349601000775	0.0010207553589656345	0.0	0.7183098591549296	1.2257886135571223	0.7002369668246445	150.75	146.8	249.0	18.583598246468753	249.0	149.19374999999997	0.6817396546734651	18.854502369668236	0.0	0.9706424491566913	14.410731564381567	0.6542792792792793	1.605445134381525E-4	0.9998394554865617	0.9989792446410344	0.14285714285714285	3.2549999999999915	1.0	3.3274418604651057	0.6497695852534562	0.8436363636363658	
211.0	185.0	0.8854460093896729	14.705769230769214	185.0	0.9552592852752406	211.0	1.4177458380656127	18.457077625570772	1.165248190412187	219.0	3.327262315098907	205.0	0.8115169246775451	14.315981735159829	0.14260791443596824	0.022500000000000003	0.0	0.18218760582458518	0.262795219417504	148.0	0.9774038461538451	0.8672522622894906	211.0	185.0	0.9831202221193277	212.35	0.0	0.15	0.2921598898561818	0.19104054454730712	1.1214897225538336	0.7761467889908255	0.21347225156403887	0.8534527739342421	0.0	146.805	0.0	247.0	0.0	147.95	0.36512820512820515	0.0	40.0	0.13592233009708737	0.7156536017365152	0.0010249402118209772	0.0	0.7163461538461539	1.434070169050648	0.7427184466019418	148.35	144.1	247.0	18.743159563558702	247.0	147.99875	0.6650923360114793	18.915865384615383	0.0	0.9706424491566913	14.548644986170297	0.6940639269406392	1.5340529149409973E-4	0.9998465947085059	0.998975059788179	0.3286384976525822	3.2840182648401743	1.0	3.341981132075462	0.6255813953488372	0.8372641509433975	
512.0	448.0	0.6049881235154406	20.89187192118226	448.0	0.9296163423360861	512.0	1.4177458380656127	20.552966101694903	1.641370277471962	474.0	1.855389617620051	406.0	0.7934025622282858	18.25677966101694	0.6006929989623879	1.8137499999999993	0.0	2.261495844875346	2.4540305274005223	358.65	11.52014563106797	0.5820954209261898	512.0	448.0	1.4547036309222288	444.875	0.45	2.75	0.7126773262756951	0.6599678173226361	0.9938930625443508	9.945514223194744	6.790246443196824	10.581553227213297	0.0	182.64	0.0	597.0	0.0023346303501945525	358.2	2.69693741677763	0.0	50.0	6.156118143459915	2.236864182570762	0.015126512651265125	0.0	0.7811059907834101	1.758778844240353	2.4519704433497536	192.3	177.8	597.425	21.868799631997426	598.0	358.4087499999999	0.7268601940256292	23.461822660098516	0.0	0.9706424491566913	19.431314593451184	2.09830866807611	0.009851743183702242	0.9901482568162974	0.9848734873487349	7.647783251231527	1.7449152542372843	0.9976653696498055	1.9669950738916198	0.6705756929637526	0.5512711864406785	
1125.05	985.0	0.8085308056871995	24.984325637910107	984.0	0.8693301054651457	1125.0	1.4177458380656127	27.405380116959098	3.172190710865118	861.0	2.7020812037761006	821.0	0.831894779023765	23.954853801169584	2.12300569707085	136.6225	0.0	7.6620754915361164	7.715845246050721	787.85	12.74157575757573	0.7900864840882282	1126.0	984.325	3.0850310425322203	842.175	119.4	156.4	2.2087910686146515	2.172135712851381	0.9040509869035143	11.911668611435232	2.956515154466816	12.25247995003647	0.0	485.60749999999996	0.0	1312.0	0.19146889031430403	787.2	7.759719825398436	0.0	60.0	2.751458576429405	1.1920552068291004	0.2539785644689835	0.0	1.1233252131546894	3.2383644562128517	1.2210718635809987	504.2	459.4	1312.55	27.894950786311007	1313.0	787.46	1.0467088338895054	28.494410692588104	0.0	0.9706424491566913	24.402783098446662	1.1646341463414633	0.2196346252395724	0.7803653747604276	0.7460214355310166	3.2099514563106797	2.6481971153846144	0.8085311096856959	2.7394613583138248	0.968452380952381	0.7786729857819878	
1425.0	1247.0	0.8476999999999925	22.274949290060835	1247.0	0.9147036270625886	1425.0	1.4177458380656127	24.77608486017359	3.2964737224982037	1037.0	3.0796301423997683	985.0	0.881639318606459	20.916007714561253	2.1591462220216058	178.22499999999997	0.0	8.360187697874265	8.49081626700061	997.5	9.100608519269775	0.8355958521199026	1425.0	1247.0	3.185015386553364	1008.2	155.4	211.35	2.3300606009315685	2.239411097006948	0.9533580277385225	8.012439729990362	1.8326393552480051	8.687989285094172	0.0	850.135	0.0	1662.0	0.1496965610249494	997.35	8.612148954596066	0.0	70.0	1.4869816779170684	0.9891566402292223	0.20727700681606434	0.0	1.0053137651821862	3.411978912116153	1.013959390862944	884.4	808.3	1662.2	25.679480614006728	1663.0	997.4237500000003	0.9491429912403913	26.221703853955383	0.0	0.9706424491566913	21.764254619487104	0.9657666345226615	0.17338351573996974	0.8266164842600304	0.7927229931839357	2.1550855991943605	3.0400390625000386	0.8503034389750505	3.1115498519250138	0.9060353287536801	0.8146576663452193	
1421.0	1243.0	0.8573813708260021	18.33801945181254	1243.0	0.9541767813682585	1421.0	1.4177458380656127	20.4046956521739	2.6538326488917003	1161.0	3.1434860843902546	1110.0	0.9065860001605248	16.384	1.3989633420513374	54.48750000000001	0.0	5.719211357954814	6.497495090915914	994.7	5.223784261715302	0.8428359001800608	1421.0	1243.0	2.4352344769121173	1131.575	34.9	74.55	1.753550845078463	1.5872023235165855	0.9887000814226231	3.093913043478256	0.5299261786588827	4.163888275420223	0.0	1032.8524999999997	0.0	1657.0	0.03195824367016162	994.35	7.200139123521812	0.0	80.0	0.33043478260869563	0.8968488343184102	0.06899583526145303	0.0	1.005390835579515	2.854791758203685	0.9128378378378378	1060.05	1003.9	1657.725	21.34069075238785	1658.0	994.5287499999997	0.9761296903645678	22.308045977011474	0.0	0.9706424491566913	17.354368767817586	0.874031007751938	0.05013414831345182	0.9498658516865482	0.931004164738547	0.7677304964539007	3.1137622877569755	0.9680417563298384	3.1737076648841884	0.9417391304347826	0.8296394019349083	
1423.0	1246.0	0.866181229773455	15.004582651391173	1245.0	0.9402015732508004	1423.0	1.4177458380656127	18.667574059247393	1.8365310531298593	1261.0	3.1945730275723894	1214.0	0.8992636057228481	14.653562850280219	0.6522697927197362	11.216249999999999	0.0	2.353617655275165	3.1026715266830927	996.4	1.6699672667757777	0.850992743844557	1423.0	1245.075	1.6264533789616478	1235.8	4.85	19.3	1.014533843936215	0.8347967513125575	0.9806115074522338	1.3991192954363492	0.1500912060230243	1.5041706558103773	0.0	1081.1049999999998	0.0	1660.0	0.0044959443800695244	996.05	3.824534592942484	0.0	90.0	0.1196443007275667	0.7972107539564453	0.0175614194722475	0.0	0.8589373970345964	2.067682925853422	0.8115733113673805	1086.0	1073.9	1660.275	18.882501360507938	1661.0	996.2162500000002	0.8364679184351933	19.072422258592468	0.0	0.9706424491566913	14.836935589091047	0.7835051546391752	0.01025240418580884	0.9897475958141909	0.9824385805277526	0.18739770867430441	3.159138911454162	0.9955040556199306	3.2232821341956988	0.8153044871794872	0.8388310648518726	
1422.0	1244.0	0.8680340557275494	14.91763791763792	1244.0	0.9172094428180125	1422.0	1.4177458380656127	18.726126814362118	1.2625963618445977	1315.0	3.2494598228824345	1287.0	0.8869848300170237	14.64576012223073	0.2423483281157537	0.14375	0.0	0.8091364515649025	0.9213611424646777	995.45	1.3724031007751916	0.8574624238074382	1422.0	1244.0	1.165338464351743	1302.75	0.0	0.7	0.4223764366021431	0.3165705265514328	0.9503214885723025	1.2564122137404576	0.1532594285182431	1.3001006347702273	0.0	1019.3287499999999	0.0	1659.0	0.0	995.15	1.146500822766431	0.0	100.0	0.12413793103448276	0.7640191863526394	6.755126658624849E-4	0.0	0.7802854938271605	1.3989295566792057	0.7730978260869565	1035.55	1008.05	1659.0	18.897128417947318	1659.0	995.3312500000002	0.7673042956808274	19.05073815073818	0.0	0.9706424491566913	14.790206171257505	0.756083650190114	1.4038651021764273E-4	0.9998596134897824	0.9993244873341375	0.1858678955453149	3.221237585943532	1.0	3.270890937020034	0.7496177370030581	0.8472434915773295	
1420.0	1243.0	0.8719881744271941	14.837925925925935	1243.0	0.9189331625402781	1420.0	1.4177458380656127	18.699779735682817	1.1472140067159962	1370.0	3.268782535572437	1341.0	0.8789518440173767	14.60543318649045	0.17484404044496052	0.011250000000000001	0.0	0.7327286470143612	0.7804095320315477	994.25	1.2668158090976895	0.8587674822689527	1420.0	1243.0	1.0813926959323108	1354.15	0.0	0.2	0.24427219453868945	0.20158276120172336	0.9662234975988726	1.1748905109489056	0.11606880925066518	1.2227600269503336	0.0	993.9025000000001	0.0	1657.0	0.0	994.15	0.8483112183353438	0.0	110.0	0.08431952662721894	0.7170000488964277	2.012983745156258E-4	0.0	0.750740192450037	1.2319206324684626	0.7237136465324385	996.25	991.1	1657.0	18.851006734444272	1657.0	994.1850000000001	0.7300465971848269	18.97881481481483	0.0	0.9706424491566913	14.72345671660293	0.7078467153284671	1.1320186102909796E-5	0.999988679813897	0.9997987016254843	0.14369933677229182	3.23898678414103	1.0	3.2848148148148817	0.7129562043795621	0.8464128843338161	
1427.0	1249.0	0.8637155297532597	14.89338662790699	1249.0	0.956325339432874	1427.0	1.4177458380656127	18.784682080924846	1.1842494853435377	1396.0	3.286387988335858	1375.0	0.9015363607423239	14.684826589595378	0.16987178560744284	0.02125	0.0	0.7223707440100883	0.7719336951104687	999.15	1.273454545454544	0.8484550635024057	1427.0	1249.0	1.0981994078847515	1383.575	0.0	0.3	0.23426906941127879	0.2013467191176653	1.0035344128062078	1.1906160458452701	0.18305326422606538	1.2281007146926195	0.0	990.3475000000002	0.0	1665.0	0.0	998.85	0.8322144263288073	0.0	120.0	0.15290739411342427	0.7354404867306075	3.0254134731746675E-4	0.0	0.7245303468208093	1.263228874661703	0.7421818181818182	995.05	987.25	1665.0	18.919014796935457	1665.0	998.9387499999997	0.7144566613283174	19.04622093023255	0.0	0.9706424491566913	14.784171745097245	0.7285100286532952	2.144723014014584E-5	0.9999785527698599	0.9996974586526826	0.22415039768618944	3.2633670520231832	1.0	3.3004360465116935	0.6939469914040115	0.830406386066757	
1436.475	1257.0	0.8648822269807216	14.890455840455848	1257.0	0.9986456572608893	1436.0	1.4177458380656127	18.78785310734465	1.2464784150344235	1421.0	3.296367296162655	1393.0	0.9402761407671294	14.671327683615825	0.19045821723300566	0.036250000000000004	0.0	0.732125786163522	0.783670649192866	1005.6	1.274874371859298	0.8397489457934858	1437.0	1257.0	1.157710415766172	1405.925	0.0	0.4	0.2576722104151156	0.22107980991800594	1.0380882192969525	1.2004252303330967	0.1635971842497236	1.2257972820773353	0.0	994.9100000000001	0.0	1676.0	0.0	1005.45	0.8452015499974838	0.0	130.0	0.12903225806451613	0.7302257066993988	4.021717273275689E-4	0.0	0.7370475514549326	1.323396725065662	0.7376166547020818	998.75	990.1	1676.0	18.948137926306323	1676.0	1005.52125	0.7170164616807615	19.056623931623932	0.0	0.9706424491566913	14.812021684350233	0.7227304714989444	3.6450628359860866E-5	0.9999635493716402	0.9995978282726724	0.20100502512562815	3.2743644067797213	1.0	3.3079285714286346	0.7064138908575478	0.814235127478749	
1430.925	1252.0	0.8713687150837957	14.861918194640328	1252.0	1.02042146654322	1430.0	1.4177458380656127	18.72604166666667	1.273798302485858	1441.0	3.2989193791355094	1418.0	0.9693187362086858	14.6026388888889	0.1997069178377154	0.1	0.0	0.7430272952853598	0.7862000403875891	1001.55	1.2155148095909738	0.8392810912330347	1431.0	1252.0	1.196118350501452	1428.275	0.0	1.0	0.2571147150818485	0.22659127358319786	1.0521782664583714	1.1296787709497196	0.12094656270260114	1.1732217479148992	0.0	1008.4987500000001	0.0	1669.0	0.0	1001.2	0.8405754115378912	0.0	140.0	0.09740714786264891	0.68034428113157	9.932459276916965E-4	0.0	0.7085976039464411	1.3368940173256698	0.6865303244005642	1014.4	1004.65	1669.0	18.87025932083497	1669.0	1001.4062499999998	0.69527175245165	19.016078984485198	0.0	0.9706424491566913	14.732058850466492	0.67470506592644	9.915095618224033E-5	0.9999008490438177	0.9990067540723083	0.14635854341736695	3.2790277777778365	1.0	3.3154442877292554	0.6799930167597765	0.8104341736694624	
1246.0	1090.0	0.7926598263614786	14.323325262308309	1090.0	1.063519856633564	1246.0	1.4177458380656127	18.269889064976198	1.2964980255494465	1276.0	3.3256604306451036	1232.0	1.0222418795680153	14.172107765451656	0.1801620236433512	0.20374999999999996	0.0	0.6987168896965692	0.7465106756612224	872.05	0.9136400322841015	0.7651798400992671	1246.0	1090.0	1.2345428243234255	1256.65	0.0	1.1	0.23334547126777216	0.20678338086883166	1.0969625925112887	0.8233494363929161	0.025704459575678053	0.8742858140015166	0.0	907.5925	0.0	1453.0	0.0	871.9	0.7859065194705334	0.0	150.0	0.012106537530266344	0.35208772081408696	0.001212856276531231	0.0	0.41559485530546625	1.3568585270186437	0.35964912280701755	912.55	903.25	1453.0	18.345260285804763	1453.0	871.99375	0.4008084954118763	18.426904761904797	0.0	0.9706424491566913	14.254420015060465	0.34508716323296357	2.2449468543024397E-4	0.9997755053145699	0.9987871437234688	0.0342902711323764	3.3147645650439603	1.0	3.330555555555625	0.3870839936608558	0.729388714733546	
893.0	782.0	0.6954198473282455	14.298659517426268	781.0	1.0923029675895453	893.0	1.4177458380656127	18.09037974683543	1.2842839006106384	790.0	3.3331919237871688	738.0	1.057712179605508	14.062977099236639	0.14910594289106943	1.7362500000000005	0.0	0.5841182326364959	0.6263475311650056	625.4	0.8340482573726561	0.6809454017190969	893.0	781.575	1.2307987701191099	765.425	0.75	3.45	0.18873142228735262	0.1675853249205179	1.1329751043835952	0.7241730279898241	0.08313239917961283	0.7921769343231636	0.0	654.48625	0.0	1042.0	0.001136535838763449	625.1	0.6594318787601858	0.0	160.0	0.06481481481481481	0.6114342312899982	0.005273616630999694	0.0	0.6288798920377868	1.346546383562913	0.6336032388663968	659.15	649.1	1042.0	18.19574396753442	1042.0	625.2300000000002	0.6021133950283339	18.31032171581769	0.0	0.9706424491566913	14.181606642028168	0.5895569620253165	0.002645455883306139	0.9973545441166938	0.9947263833690002	0.10945945945945947	3.328853754940732	0.9988634641612365	3.33674540682417	0.581913499344692	0.6679419525065973	
711.0	622.0	0.8031680440771316	14.65666666666667	622.0	1.0173793177207313	711.0	1.4177458380656127	18.498780487804872	1.186853378148394	745.0	3.323313458572785	708.0	0.9876785779532921	14.391869918699193	0.13092395200489595	2.105	0.0	0.4852941176470588	0.5184883728488482	497.85	0.9967514124293801	0.7694086722243438	711.0	622.0	1.1572195165746195	727.275	0.8	3.25	0.16057622528608817	0.1467000314200082	1.046029301866737	0.8937669376693781	0.08345937476952267	0.9542090084818019	0.0	499.8424999999999	0.0	830.0	0.001594896331738437	497.7	0.5603085553997195	0.0	170.0	0.06258503401360545	0.6629897787249218	0.006467018207143568	0.0	0.696105702364395	1.2255784392003997	0.682909604519774	502.45	496.95	830.0	18.636119637650253	830.0	497.77249999999987	0.6744178720084428	18.77777777777777	0.0	0.9706424491566913	14.543397506853143	0.6496621621621622	0.004193262696174413	0.9958067373038256	0.9935329817928564	0.11624649859943978	3.305801104972391	0.9984051036682615	3.334196185286123	0.6486486486486487	0.741882673942701	
713.0	624.0	0.8673497267759527	14.713305322128848	624.0	0.9301105025399536	713.0	1.4177458380656127	18.54685792349727	1.1120364472376971	736.0	3.3021770562388566	714.0	0.9017625503604854	14.42520661157024	0.14521442887023156	0.5774999999999999	0.0	0.4946697220284946	0.5399947609956258	499.3	1.0255910987482628	0.8330576680706516	713.0	624.0	1.072029430191934	725.65	0.2	1.25	0.18126349297802577	0.15882371729131664	0.9614168894822075	0.9534626038781178	0.08951391679227394	0.9914311745492992	0.0	501.91625000000005	0.0	832.0	3.9714058776806993E-4	499.05	0.5929618183630745	0.0	180.0	0.0674931129476584	0.678868792113936	0.0024880573248407646	0.0	0.7051820728291317	1.1485450426483768	0.6901260504201681	504.1	500.3	832.0	18.678058346279006	832.0	499.1674999999999	0.6880475897721953	18.896994535519127	0.0	0.9706424491566913	14.542823621969514	0.6690573770491803	0.0011491529429876806	0.9988508470570127	0.9975119426751592	0.11468531468531469	3.2736187845303997	0.9996028594122319	3.3266296809986313	0.6693989071038251	0.8024896265560151	
711.0	622.0	0.864106145251392	14.671026722925458	622.0	0.8928505077867144	711.0	1.4177458380656127	18.51822033898307	1.0673118727871749	720.0	3.320780400415964	703.0	0.8524751836913944	14.423259052924783	0.13556387764534664	0.15125000000000002	0.0	0.48220390106575506	0.534723393329478	497.9	1.0000000000000013	0.8202915301221954	711.0	622.0	1.015730552859848	711.875	0.0	0.7	0.16910104816759647	0.15143535493139224	0.9265095800173844	0.906214689265538	0.09383729362758937	0.9584761406097595	0.0	497.43500000000006	0.0	830.0	0.0	497.7	0.5890810376030565	0.0	190.0	0.0742296918767507	0.6741244456907484	0.001403790233630803	0.0	0.7038732394366197	1.1070355756219474	0.6813655761024182	499.9	495.1	830.0	18.69825739297828	830.0	497.7887500000003	0.6813174821156034	18.82412342215986	0.0	0.9706424491566913	14.55718546244012	0.6649011299435028	3.0405025558767694E-4	0.9996959497444123	0.9985962097663692	0.11657303370786516	3.298050139275779	1.0	3.3347887323943795	0.6567796610169492	0.780450070323487	
708.0	619.0	0.8620253164556914	14.739240506329125	619.0	0.895839676728395	708.0	1.4177458380656127	18.580337078651677	1.0746547497380574	724.0	3.300855613868395	698.0	0.8458968673785848	14.481039325842689	0.1357620944593642	0.16624999999999995	0.0	0.47487844408427876	0.5406299784430592	495.55	1.0850140056022413	0.8389937781120942	708.0	619.0	1.0038376790605998	713.825	0.0	1.2	0.1748014227698404	0.15570805098223922	0.9454096820259598	0.9908839779005537	0.10751212309745703	1.028911059808373	0.0	492.66000000000014	0.0	826.0	0.0	495.3	0.6038215265779042	0.0	200.0	0.07898448519040903	0.6939080804471328	0.002437043054427295	0.0	0.7144866385372715	1.136376137943255	0.705945558739255	496.0	489.45	826.0	18.74767274665369	826.0	495.37874999999985	0.686779587422078	18.903375527426178	0.0	0.9706424491566913	14.60782335467319	0.6843922651933702	3.3687498983569266E-4	0.9996631250101643	0.9975629569455727	0.14444444444444443	3.279494382022484	1.0	3.317605633802828	0.664364640883978	0.814767932489449	
715.7	626.0	0.8665266106442543	14.771988795518203	626.0	0.9343743955376798	715.0	1.4177458380656127	18.607573632538564	1.1338961201395885	727.0	3.303517579900143	701.0	0.8772383423467728	14.50182328190741	0.1512536917515438	0.14999999999999997	0.0	0.4863993552286923	0.5637675373315006	501.15	1.1140425531914904	0.8365758097981055	716.0	626.0	1.0546339063254886	712.6	0.0	1.05	0.2045699616584123	0.17606422806588845	0.9967085428747292	0.9957182320442011	0.14828652621524063	1.0560458088942704	0.0	495.0612499999999	0.0	835.0	0.0	500.75	0.6332659251769465	0.0	210.0	0.10497237569060773	0.7131630108596283	0.002117148906139732	0.0	0.7239803094233473	1.2239128009732978	0.724113475177305	498.1	492.55	835.0	18.79471292782319	835.0	500.9274999999999	0.6994043327408109	18.924089635854326	0.0	0.9706424491566913	14.654619538124956	0.6991059147180193	3.027340843591715E-4	0.9996972659156407	0.9978828510938602	0.1906116642958748	3.28610729023385	1.0	3.324894514767946	0.6761838440111421	0.8058487874465035	
711.25	623.0	0.8581137309292606	14.732172701949857	622.0	0.9892066542057363	711.0	1.4177458380656127	18.532044198895026	1.2150298540957585	726.0	3.2963052152434544	709.0	0.9272087839204607	14.433057851239667	0.17296879423206493	0.0975	0.0	0.5150964354236091	0.5831074694161588	498.1	1.0883977900552515	0.8410292561938595	712.0	622.575	1.1259348331711325	718.375	0.0	0.9	0.23403555961859063	0.2020625680774851	1.0394285865005835	1.0173553719008275	0.12353422876390005	1.055643908549263	0.0	496.66375	0.0	830.0	0.0	497.9	0.6482209454692067	0.0	220.0	0.09418282548476455	0.6659929360034599	0.0018088634308109739	0.0	0.7101551480959097	1.2888092585701199	0.6747538677918424	499.6	493.7	830.0	18.756232465167706	830.0	497.985	0.6847994076932691	18.881197771587725	0.0	0.9706424491566913	14.618897993730394	0.6580578512396694	1.9615580945801848E-4	0.999803844190542	0.9981911365691891	0.16877637130801687	3.253453038674043	1.0	3.3157894736842257	0.664796633941094	0.814902506963786	
718.0	628.0	0.858931082981712	14.893530239099842	628.0	1.0190657914430108	718.0	1.4177458380656127	18.560719225449553	1.26345652732719	729.0	3.291241744412371	708.0	0.963948296695555	14.47662517289074	0.18927145031146317	0.11875	0.0	0.5234382808595702	0.5937492627196694	502.75	1.14564606741573	0.831139064132616	718.0	628.0	1.1774911238861139	718.9	0.0	0.75	0.2622122260956541	0.22046856099491657	1.0814229344195452	1.0413314840499324	0.17508873604120312	1.090403360285753	0.0	500.3149999999999	0.0	838.0	0.0	502.55	0.6663336663336663	0.0	230.0	0.11265646731571627	0.7137892014335049	0.001491943505072608	0.0	0.7325662482566249	1.355591555705385	0.7222612359550562	502.35	497.0	838.0	18.78249432295472	838.0	502.6575000000001	0.7080637092781846	19.073136427566805	0.0	0.9706424491566913	14.66011351440974	0.7045454545454546	2.37193226548451E-4	0.9997628067734514	0.9985080564949274	0.22330097087378642	3.25412087912089	1.0	3.3206751054852486	0.6751040221914009	0.7878702397743288	
712.0	623.0	0.8514415781487075	14.842283950617283	623.0	1.0315414048530245	712.0	1.4177458380656127	18.607515337423326	1.2833961905616929	659.0	3.3163096451071183	628.0	0.9882249710520197	14.469631901840495	0.18936641822048944	0.12624999999999997	0.0	0.5301771594434992	0.5948110227828088	498.3	1.1209876543209873	0.8259897392672906	712.0	623.0	1.2167772278641158	643.7	0.0	0.55	0.26918296535293634	0.22792658921628442	1.071004420317276	0.9667177914110423	0.12597882410207534	1.0540420572299323	0.0	498.02750000000003	0.0	830.0	0.0	498.15	0.6595144555253349	0.0	240.0	0.09273570324574962	0.6913957557463005	0.0011019835704267683	0.0	0.7265127388535032	1.357714251369538	0.7066082802547771	501.5	494.4	830.25	18.825710919906154	831.0	498.2287500000001	0.6938676294602952	18.979012345679003	0.0	0.9706424491566913	14.683411535531736	0.6798921417565486	2.532785945296309E-4	0.9997467214054702	0.9988980164295732	0.15503875968992248	3.2901990811638604	1.0	3.3301075268817253	0.6706288343558282	0.7926380368098159	
594.0	520.0	0.8341999999999998	14.193075356415488	520.0	1.0383074445119316	594.0	1.4177458380656127	17.913496932515343	1.2794154998593543	546.0	3.298334688744442	489.0	1.0005397024049367	13.827165354330702	0.18471356603775024	0.5612500000000001	0.0061112234493179134	0.49873475960432484	0.5634989615188248	416.05	0.8328125000000003	0.8134083058023174	594.0	520.0	1.2252625266523205	517.825	0.05	2.25	0.24619434971197826	0.21765842066836819	1.0684350875136355	0.6677165354330704	0.02065861033197869	0.7600540497575237	0.008290743895513913	436.7049999999999	0.004643787518405254	693.0	1.1307100859339667E-4	415.9	0.6310926310926311	2.688750000000001	250.0	0.009578544061302681	0.29972509585949336	0.005062436719541006	3.65	0.3854378818737271	1.3211686035706485	0.31262729124236255	439.75	432.9	693.0	18.149780280326674	693.0	415.9899999999999	0.36083057235668176	18.31507128309573	2.05	0.9706424491566913	14.038037285779913	0.2792145593869732	0.0012740877963313948	0.9926146887543504	0.9884126448419396	0.032	3.2642126789365937	0.9945633707101597	3.3215355805243383	0.3366858237547893	0.7925343811394895	
388.0	339.0	0.7407665505226475	14.231343283582092	339.0	1.0104374362527984	388.0	1.4177458380656127	17.88078291814947	1.2140219697295045	288.0	3.333518771140774	252.0	0.9590136788100792	13.819928825622787	0.15862137655492772	1.09	0.012099049524054752	0.38329539485203995	0.4339358921902803	271.3	0.7429629629629619	0.7176215714045238	388.0	339.0	1.153029624810622	270.075	0.4	2.4	0.20610626047818126	0.1820745292273227	1.069443902208765	0.5437722419928819	0.10339151683044497	0.6606155380333842	0.016140109890109892	285.5774999999999	0.009675190048375951	452.0	0.001374098248024734	271.25	0.4870584120321791	3.5112499999999995	260.0	0.06060606060606061	0.6294500851745548	0.008288723881885684	4.7	0.6666666666666666	1.2859090876493042	0.6974206349206349	288.95	283.3	452.0	18.13113702684097	452.0	271.2799999999999	0.6181732440021915	18.29141791044777	2.8	0.9706424491566913	14.079996684295656	0.5799632352941176	0.0037555985887712416	0.984145351887174	0.9784147815575893	0.1455223880597015	3.3246268656716276	0.9873724269157585	3.34007352941175	0.5730633802816901	0.6962546816479382	
286.3	251.0	0.8691358024691375	14.622566371681419	251.0	0.9175854581326124	286.0	1.4177458380656127	17.894488188976382	1.1076387512755157	260.0	3.24433657167452	226.0	0.8052213364935401	13.887007874015747	0.1355476381777848	0.79125	0.008860340338126502	0.24620445344129555	0.29622616515195094	200.6	1.0163793103448264	0.844669443992041	287.0	251.0	0.980942591155294	247.3	0.3	1.45	0.21341401328430862	0.17059632045439838	0.9829137459200367	0.7768595041322305	0.12605924458489354	0.904808910856312	0.012024048096192383	196.96874999999997	0.006001500375093774	334.0	0.001514004542013626	200.45	0.3742378048780488	1.7675000000000005	270.0	0.07346938775510205	0.7421445077823	0.007262709742048586	2.4	0.789795918367347	1.1928687865242016	0.7834051724137931	199.2	194.5	334.0	18.401682270616398	334.0	200.48999999999995	0.7324975178569824	18.778318584070796	1.2	0.9706424491566913	14.312676254949826	0.7113899613899614	0.003965605454950441	0.9871740542069232	0.9829016846869499	0.19183673469387755	3.1502057613168613	0.9912478119529883	3.2980620155038625	0.6853281853281853	0.8212355212355227	
290.0	254.0	0.8697580645161309	14.580252100840333	254.0	0.8787284561053108	290.0	1.4177458380656127	17.503829787234046	1.1111585342587906	258.0	3.1551861856817287	231.0	0.7930615043200504	13.624255319148935	0.17457868007262822	0.30874999999999997	0.009870006163204065	0.27347242921013415	0.35249235204821566	203.25	1.1109243697478994	0.85158837821423	290.0	254.0	0.9934452493490775	245.9	0.0	0.9	0.27407711279137875	0.21213828851162142	0.9483736753974127	0.8796874999999988	0.1382308323037273	0.9787091339704729	0.015069169960474306	200.7475	0.005620723362658846	339.0	0.0	203.2	0.468812375249501	2.00375	280.0	0.09448818897637795	0.7353391042825727	0.004424778761061947	3.05	0.8060165975103735	1.2365402417004434	0.7843347639484979	202.95	198.5	339.0	18.10661337712604	339.0	203.2149999999999	0.7576798555153363	18.65084033613445	1.15	0.9706424491566913	14.09983881323007	0.7017716535433071	0.0015193553242226277	0.988610638512573	0.9842247966477692	0.20164609053497942	3.0434042553191416	0.9930915371329879	3.2381526104417557	0.720164609053498	0.8288065843621413	
285.0	250.0	0.8772727272727293	14.572916666666659	249.0	0.8867533507743344	285.0	1.4177458380656127	17.69598214285714	1.1274115294525069	251.0	3.220329260932927	223.0	0.811966258336856	13.779910714285714	0.17950783824950386	0.18374999999999997	0.010421589953729835	0.2843336724313327	0.3604232348978255	199.7	1.0614035087719291	0.8600527188654741	285.0	249.7	1.0112543172762138	235.25	0.0	0.75	0.27909145060728735	0.22024618293359385	0.9563859997460477	0.8199170124481323	0.13951309906549722	0.9380377671833042	0.01691542288557214	197.26749999999998	0.007033408691283596	333.0	0.0	199.6	0.46673438293550024	2.08	290.0	0.08482142857142858	0.7150742738919518	0.003741581441756049	3.4	0.7774122807017544	1.2560417196838476	0.7564935064935064	198.95	195.1	333.0	18.37017711403888	333.0	199.64624999999987	0.7280819634968647	18.7125	1.4	0.9706424491566913	14.28979513424047	0.6686746987951807	9.200352855278149E-4	0.9886583747607423	0.9807932152656523	0.19742489270386265	3.0785714285714194	0.9922130118060788	3.2759825327510814	0.6746987951807228	0.8313807531380768	
283.0	248.0	0.8629787234042572	14.559917355371908	248.0	0.9035247669640276	283.0	1.4177458380656127	17.514522821576772	1.1693449841319654	258.0	3.1162077333272573	218.0	0.8206829949309294	13.656846473029052	0.1947541267877051	0.15000000000000002	0.010784046071157776	0.29198966408268734	0.38609355644358434	198.25	1.2174311926605497	0.8391943421236677	283.0	248.0	1.0376345228190589	236.425	0.0	0.55	0.33361420090454796	0.24501822053167407	1.0024485913900372	0.8379912663755456	0.1830117207703901	1.0502511487920416	0.01624365482233503	194.81250000000003	0.007860040567951318	330.0	0.0	198.15	0.49909770559422534	2.125	300.0	0.11646586345381527	0.754893314204647	0.002811142346026067	3.2	0.8566810344827587	1.3504856464835409	0.8006465517241379	197.85	192.1	330.0	18.012565702496694	330.0	198.21249999999995	0.779346368461916	18.620247933884308	1.55	0.9706424491566913	14.057163627045759	0.7117903930131004	7.608863298919591E-4	0.9884550675989503	0.9819842679522963	0.34297520661157027	3.0165991902833915	0.9913793103448275	3.2177685950413126	0.7347161572052402	0.8141700404858315	
284.0	248.0	0.8834080717488808	14.697767857142853	248.0	0.9071331368211732	284.0	1.4177458380656127	17.80826086956522	1.1904909147526448	246.0	3.209116329556654	215.0	0.840526606692034	13.872608695652163	0.2040569390939778	0.12125	0.01144124649904448	0.3030693835439773	0.40091921134249225	198.55	1.1017699115044246	0.8584876793432278	284.0	248.0	1.0658385492072573	229.85	0.0	0.85	0.3900330395786904	0.2623275224676759	1.0322028504055374	0.9047210300429176	0.19937955904373766	1.0067741148959197	0.01634397787276842	194.51125000000005	0.005612244897959184	331.0	0.0	198.45	0.5377015080603225	2.2525	310.0	0.14096916299559473	0.7828741321268967	0.004274578828262509	3.25	0.8093607305936074	1.4453147180737411	0.817351598173516	196.75	192.05	331.0	18.43910796742707	331.0	198.51000000000005	0.756691012010555	18.81250000000001	1.1	0.9706424491566913	14.371503958527185	0.7417355371900827	6.151520151686627E-4	0.9879436014857872	0.9793814432989691	0.29385964912280704	3.088695652173906	0.9943877551020408	3.2921487603305684	0.6991869918699187	0.8298245614035095	
289.0	253.0	0.8685106382978737	14.517021276595749	253.0	0.8985405946522208	289.0	1.4177458380656127	17.34406779661017	1.177323221600164	258.0	3.0964215172921	226.0	0.8244351802981832	13.500847457627124	0.19759881306303118	0.14750000000000002	0.011730769694256103	0.328234704112337	0.4008987639259466	202.35	1.1697368421052634	0.839294372737295	289.0	253.0	1.0681258088095908	238.475	0.0	0.35	0.3666672867542292	0.2577741135167215	0.9990143075376667	0.8868644067796605	0.2267044770176685	1.0743092968333954	0.01593918587542913	198.62999999999997	0.005964214711729622	337.0	0.0	202.3	0.5041467705453632	2.3599999999999994	320.0	0.15	0.8129459579685063	0.0017504376094023505	3.25	0.8340425531914893	1.3879853525068406	0.8566810344827587	200.35	197.15	337.0	17.97876779745979	337.0	202.32125000000013	0.796181931326786	18.5604255319149	1.2	0.9706424491566913	14.043051907430385	0.765	7.328497843898959E-4	0.9875363805213538	0.9825895046591466	0.31666666666666665	2.985836909871237	0.9937872763419483	3.1748936170212665	0.7315891472868217	0.8175213675213682	
290.0	254.0	0.8716666666666689	14.772123893805308	253.0	0.891599875070306	290.0	1.4177458380656127	17.57489539748953	1.1658491470802912	251.0	3.176211332359751	226.0	0.845111237303065	13.697071129707112	0.20992993360958134	0.15125	0.012189754493654602	0.3182827535159141	0.4005979986592358	202.85	1.1176991150442477	0.8541854707167799	290.0	253.425	1.0855453823844643	237.9	0.0	0.55	0.33529642195297243	0.2532538936456724	0.9807833158460472	0.863362068965517	0.1253656247404124	0.9643574791621561	0.017060687301974166	202.22375	0.008286619546673167	338.0	0.0	202.65	0.52287905021024	2.4974999999999996	330.0	0.08368200836820083	0.7407720592399962	0.002670551104637048	3.5	0.8351769911504425	1.3377180648039544	0.7920353982300885	203.45	200.75	338.0	18.19475403057501	338.0	202.75875	0.76723591131488	18.877433628318578	1.7	0.9706424491566913	14.16435722749848	0.7086864406779662	7.377525245638557E-4	0.9870724929817817	0.9822081403850841	0.1908713692946058	3.047280334728024	0.9917133804533269	3.275416666666656	0.722457627118644	0.8305439330543944	
280.0	245.0	0.8754310344827603	14.554852320675103	245.0	0.8933436625104347	280.0	1.4177458380656127	17.722314049586775	1.141997392554652	245.0	3.1858968485229693	219.0	0.838048186396367	13.804545454545458	0.18743229093806935	0.14375	0.01151339405740886	0.29477707006369425	0.3707458800753381	196.2	1.1054545454545448	0.8534066304452678	280.0	245.0	1.0586202564307006	230.225	0.0	0.55	0.3033601053760861	0.22810003848066765	0.9931094707041804	0.8708154506437762	0.1742939698733385	0.9929343742913824	0.01444134785913352	195.29250000000005	0.007587253414264037	327.0	0.0	196.05	0.5080956052428681	2.27625	340.0	0.10460251046025104	0.7592658232827167	0.0027834008097165994	2.85	0.8063063063063063	1.3115850700368472	0.7871621621621622	197.2	193.4	327.0	18.291122330403066	327.0	196.0825000000001	0.756687973477125	18.673839662447257	1.5	0.9706424491566913	14.25181885143482	0.7222222222222222	7.266479008649749E-4	0.9877599580417261	0.9840182648401826	0.29910714285714285	3.088842975206603	0.9919069296914518	3.2641350210970344	0.7122844827586207	0.8289256198347122	
245.875	215.0	0.8754629629629652	14.228110599078345	215.0	0.9174886230613325	245.0	1.4177458380656127	17.67196261682243	1.156257389344577	220.0	3.246161792744625	188.0	0.8371212826224889	13.631279620853093	0.1724023400753242	0.17875	0.011815380720510466	0.27841233580810965	0.34879073987696946	171.95	0.8644999999999993	0.8495291313021822	246.0	215.0	1.04264025205683	210.625	0.0	0.55	0.30985944664212767	0.21855570307110156	1.0134763835025458	0.5947619047619046	0.03270869462246998	0.7329821842429383	0.01804850535815003	174.69749999999993	0.00759493670886076	286.0	0.0	171.8	0.5300719424460432	2.09125	350.0	0.0136986301369863	0.40919731945732896	0.0031055900621118015	3.2	0.5525	1.3448799381606396	0.45047169811320753	177.1	173.35	286.625	18.033592053330587	287.0	171.88624999999996	0.45494012334860967	18.360829493087564	1.35	0.9706424491566913	13.937901129283768	0.3640552995391705	0.0010094251596518536	0.9871751941198375	0.9799774393683024	0.06481481481481481	3.1745370370370316	0.9921237693389592	3.2999999999999914	0.4112903225806452	0.8242718446601953	
172.0	151.0	0.7992187499999999	14.034108527131782	151.0	0.9384544028292018	172.0	1.4177458380656127	17.668115942028987	1.141676092052881	161.0	3.3344957667702815	128.0	0.8891651965478701	13.597826086956522	0.15059711653806088	0.17624999999999996	0.012215040844306486	0.19734726688102894	0.253160126190658	120.65	0.5821705426356589	0.7620438138221515	172.0	151.0	1.064420373527209	138.225	0.0	0.5	0.2676047457783581	0.18442987309716818	1.0130358823553975	0.3891304347826089	0.08603766877898067	0.48012566394453965	0.017167381974248927	125.09	0.0072	201.0	0.0	120.5	0.36049284578696345	1.5500000000000003	360.0	0.022556390977443608	0.60415193681136	0.0039603960396039604	2.2	0.6405109489051095	1.2883428758142808	0.6608527131782945	127.65	123.45	201.0	17.91234460037461	201.0	120.59500000000003	0.5746883620698378	18.151162790697683	0.9	0.9706424491566913	13.815805019782175	0.5543478260869565	0.001389189451980338	0.9863957697037133	0.981662114709325	0.16279069767441862	3.3273381294964066	0.9925548589341693	3.3431818181818196	0.5108695652173914	0.7365671641791044	
139.0	122.0	0.8928571428571429	14.787394957983196	121.0	0.9157808061089752	139.0	1.4177458380656127	17.93671875	1.1019485641283413	135.0	3.268616128997897	116.0	0.8459277983288448	13.899999999999997	0.12390572403117839	0.16499999999999998	0.010176667769958538	0.12360122075279756	0.163449961358263	97.2	0.879838709677419	0.8640874937378591	139.0	121.525	1.0034362042034937	125.4	0.0	0.5	0.25655176858781753	0.168700865318194	0.9889455084863119	0.6954545454545452	0.09829851907272227	0.783004414423796	0.01574403250380904	96.49375	0.005629477993858751	162.0	0.0	97.1	0.2606410930110352	0.9937500000000001	370.0	0.022727272727272728	0.6945740500519706	0.005128205128205128	1.55	0.792	1.2445853231226882	0.7478991596638656	98.3	95.15	162.0	18.37299212045567	162.0	97.16499999999995	0.7266892508441403	19.01428571428572	0.55	0.9706424491566913	14.24028849771992	0.6401515151515151	0.001691784555697928	0.9881315476743436	0.982501286670098	0.21551724137931033	3.1709677419354882	0.9928534966819805	3.3344537815126074	0.6730769230769231	0.8354838709677422	
143.0	125.0	0.9027522935779813	14.484070796460172	125.0	0.9097842283944992	143.0	1.4177458380656127	17.274774774774773	1.1442948946353269	129.0	3.22493627256232	109.0	0.8317602888650018	13.386486486486483	0.16566783305421295	0.09624999999999997	0.010493757519623819	0.13691073219658978	0.210116760027779	100.05	0.9260504201680668	0.8673221352774391	143.0	125.0	1.0366672238535242	117.925	0.0	0.4	0.3167633372901381	0.21636117263715976	0.985359715697187	0.6762295081967213	0.13759640139262969	0.821161824063821	0.01897154268597104	99.00999999999998	0.0054890219560878245	167.0	0.0	99.95	0.3217391304347826	1.05125	380.0	0.05426356589147287	0.7373344008341254	0.0040	1.9	0.8245614035087719	1.321874343800326	0.7745535714285714	100.55	97.75	167.0	18.26949252199479	167.0	99.98874999999995	0.7650385886810612	18.643750000000004	0.55	0.9706424491566913	14.177234114155022	0.6854166666666667	9.613448440125438E-4	0.9885448976363638	0.9780329505741387	0.25225225225225223	3.0594594594594633	0.9945109780439122	3.302678571428575	0.7066115702479339	0.8288288288288287	
144.0	126.0	0.8877192982456144	14.349122807017546	126.0	0.9055922504232672	144.0	1.4177458380656127	17.275206611570255	1.1663255773899712	129.0	3.149352744812954	104.0	0.828724735050233	13.46115702479338	0.1724987225073268	0.04875000000000001	0.010712158571982402	0.13306451612903225	0.2377411155658668	100.8	1.0759259259259257	0.8558792995272066	144.0	126.0	1.0319708149265332	118.225	0.0	0.25	0.3281379760949504	0.2421645445720754	0.9803174140032619	0.7854700854700853	0.20065426202975054	0.9181778065886992	0.01694915254237288	98.2775	0.006069802731411229	168.0	0.0	100.7	0.3607305936073059	1.065	390.0	0.07563025210084033	0.7800807361883446	0.0025252525252525255	1.7	0.8495575221238938	1.3068747189460101	0.8472222222222222	99.7	96.8	168.0	18.0357345347527	168.0	100.73249999999996	0.75877423283927	18.429824561403514	0.6	0.9706424491566913	14.03050249041254	0.7248062015503876	4.907845732365767E-4	0.9887970568547815	0.9825523429710867	0.37037037037037035	2.9818181818181855	0.9929328621908127	3.21623931623932	0.6713709677419355	0.816666666666667	
148.0	129.0	0.8795081967213114	14.493043478260867	129.0	0.9076336843374072	148.0	1.4177458380656127	17.0944	1.2004028721985225	134.0	3.1234398555212923	112.0	0.8387801328279784	13.257600000000002	0.17628177872396825	0.05500000000000001	0.011659323505807142	0.16568338249754178	0.27227016141725896	103.5	1.0654867256637164	0.8486630208388453	148.0	129.0	1.0632981240300545	121.175	0.0	0.3	0.37505830860853484	0.273673857786748	0.9822781906029636	0.7500000000000001	0.2237629606019218	0.9086700333018907	0.017456359102244388	100.75375	0.005937654626422563	172.0	0.0	103.35	0.45666497719209326	1.1887500000000002	400.0	0.13114754098360656	0.7953385975992253	0.0029440628066732086	1.75	0.8574380165289256	1.3629005269678665	0.8482142857142857	102.75	98.4	172.675	17.887336308999686	173.0	103.46499999999999	0.7852302403265453	18.579130434782613	0.6	0.9706424491566913	13.915233432639543	0.7286324786324786	5.40376515819638E-4	0.9878002999783735	0.9806163021868787	0.32456140350877194	2.976785714285718	0.9940623453735775	3.263478260869568	0.6987179487179487	0.8214285714285711	
147.0	129.0	0.8880000000000005	14.675471698113201	128.0	0.9161496172211312	147.0	1.4177458380656127	17.036036036036034	1.2163174189917552	132.0	3.1493779893353455	106.0	0.8265112278174179	13.27837837837838	0.18637648876022314	0.043750000000000004	0.012612005307537824	0.18487394957983194	0.2817202018218804	102.85	1.0794871794871792	0.8553013445632794	147.0	128.825	1.0598157313304257	120.15	0.0	0.25	0.4290963044912688	0.28095893009450684	1.0116724507190855	0.7515151515151514	0.2126719220219926	0.9053148004701104	0.022982885085574573	101.0875	0.005859375	171.0	0.0	102.75	0.5351053159478435	1.2912500000000002	410.0	0.06349206349206349	0.8129030581749511	0.00244140625	2.35	0.8673913043478261	1.459792675668683	0.8797169811320755	102.8	98.75	171.0	17.999424485712474	171.0	102.79375000000007	0.7867235272607884	18.82547169811321	0.6	0.9706424491566913	13.994745151813856	0.7443181818181818	4.2695499579732573E-4	0.9869610396966646	0.9750611246943766	0.49137931034482757	2.930630630630634	0.994140625	3.280188679245287	0.6856060606060606	0.8249999999999998	
142.075	125.0	0.8877049180327873	14.61229508196721	124.0	0.9312233049250989	142.0	1.4177458380656127	17.20608695652173	1.2322930898708728	125.0	3.1807949826483837	101.0	0.8484954087997292	13.372173913043477	0.19726412962542209	0.043750000000000004	0.013453452053344705	0.14944834503510532	0.2779779634925409	99.75	1.1247524752475246	0.8577445478848196	143.0	124.925	1.076151220763694	118.325	0.0	0.3	0.46252114256411886	0.2818965921956785	1.052961542528466	0.7322033898305084	0.15917632269102894	0.8632485211021648	0.02485089463220676	99.47999999999999	0.007356547327121137	166.0	0.0	99.6	0.5544806517311609	1.3562500000000004	420.0	0.07627118644067797	0.717349086778255	0.0029658922392486404	2.5	0.8558558558558559	1.537679524283458	0.7792792792792793	101.2	97.3	166.0	18.061755213841245	166.0	99.66500000000005	0.7559528397379845	18.81229508196722	0.75	0.9706424491566913	14.023215683308042	0.666	4.3301809485590234E-4	0.9861135298517996	0.9751491053677932	0.38613861386138615	3.003478260869568	0.9926434526728789	3.3344537815126074	0.6918103448275862	0.8189655172413794	
139.0	122.0	0.8809090909090912	14.469911504424784	122.0	0.9499509550414139	139.0	1.4177458380656127	17.35486725663717	1.2669912999301043	129.0	3.154023558393141	101.0	0.8362866465381803	13.471681415929197	0.1944329083970684	0.040000000000000015	0.01295659578357978	0.1344058121432278	0.28776134408155496	97.4	1.306930693069307	0.8535198711536307	139.0	122.0	1.0551593990451453	116.525	0.0	0.15	0.5136110201374493	0.29771676214764475	1.0873506571019926	0.7859649122807018	0.1492345387128521	0.903523350921232	0.023162134944612285	97.13625	0.005060728744939271	162.0	0.0	97.3	0.5776173285198556	1.27625	430.0	0.040983606557377046	0.6848491423632237	0.0015228426395939086	2.3	0.859375	1.6017757445486656	0.7477678571428571	98.3	95.2	162.0	17.995376118820776	162.0	97.33000000000004	0.7620590883476901	18.576991150442478	0.5	0.9706424491566913	13.98783268927401	0.626953125	4.0603051035288315E-4	0.9866373737060672	0.9763343403826789	0.32432432432432434	3.012871287128716	0.9949392712550608	3.2717948717948735	0.685546875	0.8254385964912279	
140.0	122.0	0.8890756302521009	14.59732142857143	122.0	0.9464791452319871	140.0	1.4177458380656127	17.371681415929206	1.2606693585874924	122.0	3.1956654124152153	103.0	0.8386539153847588	13.558407079646017	0.1784311352782361	0.052500000000000005	0.011673795409086219	0.1470740548938374	0.28416990943157183	97.7	1.0815789473684205	0.8603432483513661	140.0	122.0	1.0523071799717394	112.725	0.0	0.2	0.4864603565908452	0.2949225262422727	1.065936814123131	0.7394736842105263	0.263009373171755	0.9028180982602059	0.02326757713707638	95.46125	0.006214396685655101	163.0	0.0	97.65	0.5603939865215137	1.1287500000000001	440.0	0.10526315789473684	0.8143338347646617	0.002080083203328133	2.3	0.866822429906542	1.5582948070553795	0.9018691588785047	96.7	93.4	163.0	18.2465776109975	163.0	97.67000000000003	0.7797752050478368	18.770873786407765	0.6	0.9706424491566913	14.190568950230917	0.7412280701754386	5.428196073581916E-4	0.9877833849835556	0.9757207890743552	0.5765765765765766	3.0035398230088526	0.993785603314345	3.311428571428573	0.7125	0.8097345132743367	
175.0	153.0	0.8064748201438852	16.976258992805768	153.0	0.9208507961848948	175.0	1.4177458380656127	15.699337748344364	1.3899341786078616	154.0	2.6895837398901414	126.0	0.8164819587947552	12.490728476821191	0.3178834543017925	0.09624999999999999	0.010947491231414941	0.5686094538779256	0.954626650294581	122.75	4.857553956834529	0.7640561015859665	175.0	153.0	1.1820361916622446	140.6	0.0	0.25	0.5856900535073658	0.43972348402502626	1.062063127661911	1.858278145695364	1.6068462374528374	3.437415713352199	0.01688374336710082	105.65749999999998	0.005002273760800364	204.0	0.0	122.55	1.3961708394698085	1.1687500000000002	450.0	1.0066225165562914	1.1972869923533052	0.0023854961832061065	1.8	0.9834558823529411	1.683104946386082	1.3253968253968254	110.1	101.8	204.475	18.37496966973487	205.0	122.66750000000002	0.8949242908747003	20.64892086330935	0.55	0.9706424491566913	14.921329828258767	1.0989208633093526	9.063643713315411E-4	0.9881461443972535	0.9815157116451017	2.253846153846154	2.4715231788079497	0.9949977262391997	2.8661870503597147	0.7676056338028169	0.723943661971831	
247.0	216.0	0.824698795180724	21.03734939759036	216.0	0.9229506283498836	247.0	1.4177458380656127	17.91382978723403	1.987588731212406	203.0	2.818992885751124	166.0	0.8416675128585446	14.327659574468077	0.6603847617771724	3.3212500000000005	0.016027681666311824	1.6033676333021516	3.778789706483267	172.8	8.618674698795182	0.7985037985968567	247.0	216.0	1.5425319996656937	184.425	0.3	9.45	1.355563543987484	0.9929718714561264	1.0542736057395625	2.3334975369458113	1.122782550451824	5.613288172477238	0.02406064601186552	151.47875	0.006765067650676508	288.0	0.0018444512757454653	172.7	5.414607558139535	2.5075	460.0	0.3763440860215054	0.9574388727556237	0.06314734380220514	3.7	1.1041666666666667	2.5060381908777343	1.0451807228915662	162.4	136.35	288.0	21.18592532775976	288.0	172.77500000000006	0.991063691665816	24.77771084337349	1.1	0.9706424491566913	17.568428643411785	0.874384236453202	0.021510048187274457	0.9624622701464138	0.9194787838289343	2.2485207100591715	2.708620689655173	0.9870888410697816	2.915662650602411	0.9	0.7735632183908049	
286.4	251.0	0.871428571428573	20.086740331491715	251.0	0.935911657689197	286.0	1.4177458380656127	17.797044334975375	2.053002650966187	220.0	3.0261882011704206	181.0	0.8430931345344892	14.02227722772277	0.6048615146201942	4.831250000000002	0.01934447226511344	1.290007513148009	3.790778201444848	200.6	7.2585635359115965	0.8322315515117117	287.0	251.0	1.4959386168882516	202.3	0.35	13.9	1.658841349983768	1.0452456290721734	1.0654884512836018	1.2453703703703705	0.5694388345714149	2.576158976507169	0.03125	196.17875	0.010796545105566218	334.0	0.0017060687301974165	200.45	7.006435366536094	3.9562500000000007	470.0	0.19907407407407407	0.9146612014505102	0.07006048387096774	6.25	1.0266497461928934	2.826398012589436	1.0179558011049723	203.9	178.7	334.0	19.14173325163025	334.0	200.50624999999997	0.922303064573444	23.97182320441989	2.25	0.9706424491566913	15.283313498948099	0.8420454545454545	0.023720225522988546	0.9569353022118978	0.9007056451612903	1.4972375690607735	2.89238578680203	0.9846453814282232	3.2197044334975313	0.8392857142857143	0.804545454545455	
290.0	254.0	0.8619909502262458	17.73957219251338	254.0	0.9372239458618047	290.0	1.4177458380656127	17.640909090909094	1.6770814107573657	232.0	3.0672461506804334	187.0	0.8449556931891237	13.795000000000007	0.32295301293401685	2.0599999999999996	0.01763583101098601	0.5150925024342746	1.8007530048846534	203.25	4.843850267379679	0.8380971449638878	290.0	254.0	1.1908986658322789	214.025	0.15	11.05	1.4199267334608239	0.6978491470983469	1.080320218807973	1.0948275862068957	0.3494659883724445	1.6056488957027448	0.030532544378698227	205.51999999999998	0.01010587102983638	339.0	7.168458781362007E-4	203.2	5.781935483870968	3.7337500000000006	480.0	0.15	0.84576516439991	0.05230769230769231	6.45	0.9413145539906104	2.538358840467114	0.9438502673796791	213.1	193.75	339.0	18.39562160376751	339.0	203.21749999999992	0.8678908300803148	21.70909090909091	2.1	0.9706424491566913	14.490278308123177	0.7886363636363637	0.00965177514515519	0.9727123938438587	0.9171597633136095	1.2032085561497325	2.951401869158874	0.9884504331087584	3.1927184466019365	0.8059360730593608	0.7981308411214966	
285.0	250.0	0.8737556561085985	15.571134020618569	249.0	0.9368396814930398	285.0	1.4177458380656127	17.85209302325583	1.4421448586709407	237.0	3.1444890578359463	194.0	0.8414759219222256	13.927441860465116	0.25987897874492955	0.6712499999999999	0.014553371540975659	0.41097256857855363	0.8786289884110439	199.7	2.8180412371134036	0.8474250123954088	285.0	249.675	1.1225461283572582	216.875	0.0	6.1	1.1505517021755156	0.47713084713601256	1.07903576149031	1.0203791469194305	0.2645677865076913	1.2554993673320627	0.027176527176527177	200.04124999999996	0.009131293188548866	333.0	0.0	199.55	3.900076472087688	2.97125	490.0	0.12556053811659193	0.7833508344150335	0.029341029341029338	5.65	0.9265463917525774	2.25705616051578	0.8875	205.6	194.8	333.0	18.410899064875405	333.0	199.6449999999999	0.8162120708699916	19.4639175257732	1.85	0.9706424491566913	14.418984994644044	0.7299107142857143	0.0032456837553110395	0.9822009447037132	0.9434824434824435	0.6855670103092784	3.053023255813949	0.9898035314598358	3.2504347826086843	0.7477678571428571	0.8186046511627921	
283.0	248.0	0.8607655502392361	14.532420091324196	248.0	0.9293113888177992	283.0	1.4177458380656127	17.51504424778761	1.3379326656425081	246.0	3.097468736680207	206.0	0.8437910347225436	13.676106194690266	0.25550671208520276	0.2700000000000001	0.012236631371492968	0.3729508196721312	0.6055016197707472	198.25	1.9092233009708741	0.8384628220352411	283.0	248.0	1.1426597654302775	223.075	0.0	1.95	0.9005234181004588	0.38454160098641593	1.036184784165953	0.9577777777777771	0.23900867384366603	1.193338322212722	0.02316508168739332	196.66375000000002	0.0068164604897753105	330.0	0.0	198.15	2.2820771363750945	2.4425	500.0	0.125	0.8007126038411562	0.009509875640087784	4.75	0.9116279069767442	1.976134308810672	0.8567961165048543	204.15	191.75	330.0	18.12676566668542	330.0	198.21249999999995	0.8330572956688528	18.526484018264846	1.35	0.9706424491566913	14.190834107969971	0.7520325203252033	0.0013435010895834405	0.9864198675389236	0.967325042672519	0.5436893203883495	2.992307692307688	0.9930313588850174	3.1707627118643966	0.774390243902439	0.8190265486725673	
284.0	248.0	0.8784688995215322	14.913875598086133	248.0	0.9259619409122914	284.0	1.4177458380656127	18.061085972850684	1.2842631038505454	236.0	3.199784870075251	202.0	0.8478643554774642	14.05837104072398	0.2331569751788809	0.18749999999999997	0.011753162470885141	0.34692307692307695	0.5057365957620942	198.55	1.3871287128712861	0.8587492383510522	284.0	248.0	1.1205489860182634	220.75	0.0	0.7	0.6446388922888835	0.33572965899250506	1.03271086435486	0.9873303167420819	0.268600432395015	1.1102094529051783	0.019816695566014366	195.26375	0.006821627084386054	331.0	0.0	198.45	1.1549367088607594	2.3249999999999997	510.0	0.14473684210526316	0.8184629179565741	0.003559623696923468	4.0	0.8399532710280374	1.6746956837091	0.8654761904761905	198.15	192.4	331.0	18.54024109583316	331.0	198.50625000000005	0.7872168493044195	19.018571428571423	1.35	0.9706424491566913	14.481706987406843	0.777542372881356	9.478178287990604E-4	0.987299019700316	0.9784493435719595	0.48514851485148514	3.1210784313725433	0.993178372915614	3.2629107981220575	0.7277542372881356	0.836274509803923	
289.0	253.0	0.8609649122807034	14.561842105263155	253.0	0.9305453009115778	289.0	1.4177458380656127	17.457939914163102	1.2816645471689043	247.0	3.0843609653933033	211.0	0.8437517697553681	13.657939914163094	0.22568150576918988	0.20625	0.01191764984122631	0.35168738898756663	0.4957658596529476	202.35	1.5403508771929832	0.8379490157752449	289.0	253.0	1.0909077492635484	231.55	0.0	0.6	0.5199875351566167	0.328699023997551	1.0466131679304598	1.0291845493562235	0.3110654908613215	1.1807009846633394	0.018131453034500127	197.77875	0.007360157016683022	337.0	0.0	202.3	0.8228228228228228	2.3862500000000004	520.0	0.15789473684210525	0.83990262881806	0.0030219088390833547	3.6	0.8716216216216216	1.5931736997924528	0.9111374407582938	202.3	194.35	337.0	18.03565713729759	337.0	202.3250000000001	0.818416679555626	18.613596491228066	1.5	0.9706424491566913	14.113347156129038	0.7955465587044535	0.0010298112959696204	0.9870525388628041	0.9788466381264166	0.5131578947368421	2.971171171171165	0.992639842983317	3.1907894736842017	0.7595744680851064	0.8153508771929845	
290.0	254.0	0.8646808510638313	14.522522522522516	253.0	0.9334084825513159	290.0	1.4177458380656127	17.70815450643777	1.288213719778335	249.0	3.154867277273481	215.0	0.8351613018121988	13.841201716738196	0.21480727562895272	0.19499999999999998	0.01270133630173308	0.3627329192546584	0.49897369106031436	202.85	1.2725225225225227	0.8484279065537015	290.0	253.325	1.0710168023795414	233.575	0.0	0.55	0.5254721697065695	0.33233568009098696	1.035347432914285	0.8277777777777776	0.17587505256481123	1.062880395109342	0.018283764017552415	201.72875000000005	0.0073673870333988214	338.0	0.0	202.65	0.7948717948717948	2.5974999999999993	530.0	0.10256410256410256	0.7507312855942854	0.002658931592941745	3.75	0.8318965517241379	1.5877645826202615	0.7844444444444445	203.95	197.65	338.0	18.217576420486818	338.0	202.74999999999994	0.7782183719660041	18.575431034482754	1.5	0.9706424491566913	14.214281236659634	0.7029914529914529	9.53062788119711E-4	0.9863456009101474	0.9792784007801073	0.3452914798206278	3.0408071748878864	0.9921970251158254	3.2418502202643085	0.7208835341365462	0.8239130434782623	
280.0	245.0	0.8824074074074088	14.66470588235294	245.0	0.9422809630070874	280.0	1.4177458380656127	17.54243697478992	1.2624854118313147	243.0	3.192890009887509	208.0	0.8525113669094047	13.65966386554622	0.18916034689058844	0.16749999999999998	0.012902898509707602	0.31681643132220794	0.44572877857056614	196.1	1.2298165137614683	0.8564920006843325	280.0	245.0	1.0620926412035874	225.9	0.0	0.5	0.4449876287279699	0.2985159497188003	1.0565296841967584	0.9292792792792784	0.23579743696401959	1.0617462628565901	0.01815889029003783	195.26500000000001	0.00808489135927236	327.0	0.0	196.0	0.6188514035539532	2.5549999999999993	540.0	0.13692946058091288	0.773847413520379	0.0025220680958385876	3.6	0.847926267281106	1.5225287369841414	0.8272727272727273	198.7	192.8	327.0	18.42287159735341	327.0	196.06625000000014	0.7730080838085195	18.80756302521008	1.6	0.9706424491566913	14.373489586781574	0.7363445378151261	8.445635604637121E-4	0.9862525379298287	0.9793190416141236	0.413953488372093	3.0516806722689003	0.9916624557857503	3.273949579831921	0.7222222222222222	0.8306976744186056	
527.7	462.0	0.6907936507936526	22.977460317460313	461.0	0.916048889442202	527.0	1.4177458380656127	21.41937984496125	1.5677225415520952	387.0	2.200662253284025	315.0	0.8311982173068437	18.730749354005177	0.5451295069705713	1.2075000000000002	0.010986564775461484	1.8640382317801674	2.0501599909219923	369.6	12.105900621118003	0.6555688957314871	528.0	461.7	1.4260021341355633	351.95	0.3	2.75	0.71269762549339	0.6059201687444558	0.9871446918879282	9.209043927648576	6.821144586058459	10.61840892599252	0.016972477064220184	216.03875000000002	0.006969424460431655	615.0	0.0013404825737265414	369.1	2.1748932130991934	2.4100000000000006	550.0	5.751937984496124	2.2741030828905346	0.012577178138577635	3.7	0.8661242603550295	1.7151278760693018	2.5388198757763973	222.65	208.8	615.7	23.725468371500142	616.0	369.38624999999996	0.790690419688018	26.029523809523795	1.55	0.9706424491566913	20.869237222484628	2.0200258397932815	0.0055157938053045485	0.9834976414192338	0.9725588840612852	8.130434782608695	2.025340599455036	0.9914568345323741	2.361269841269834	0.7316076294277929	0.6180821917808232	
1030.0	901.0	0.7931856899488913	27.538733705772824	901.0	0.8977483860043606	1030.0	1.4177458380656127	28.313481228668945	3.0499667254291785	625.0	2.64605046274579	537.0	0.85663990043585	24.928089887640454	1.9525056165510586	140.4325	0.029513690189220808	7.0296536257164215	7.127767133224441	720.9	15.161452513966488	0.7740530850664535	1030.0	901.0	2.966045283764642	584.775	119.55	166.6	2.0937267670702613	2.030292454077627	0.9338136522209796	12.885714285714268	3.956098713028548	13.683634135998762	0.0374398288464967	407.7800000000001	0.018811269098295506	1201.0	0.2099209833187006	720.7	7.261557326793378	16.667499999999997	560.0	3.585245901639344	1.382558440835161	0.29659960833184973	21.0	1.0554635761589404	3.14091723908177	1.510707635009311	436.75	379.65	1201.35	29.15105975604852	1202.0	720.83125	1.0096119742633176	31.001489757914364	10.65	0.9706424491566913	25.73095620823627	1.2852	0.24868025266052146	0.7218060571502576	0.675894605661385	4.517690875232774	2.556143344709891	0.766900790166813	2.7170357751277603	0.9694055944055944	0.7527303754266205	
1278.0	1118.0	0.8236641221374025	24.412928348909627	1118.0	0.9242620624949993	1278.0	1.4177458380656127	26.308959537572264	3.4074579910594283	703.0	2.956841052687822	634.0	0.8928258629170298	22.560693641618517	2.2554880536610207	218.84374999999994	0.03542253590571445	8.413931024073655	8.493760783871084	894.7	11.646717557251907	0.8125898648855461	1278.0	1118.0	3.289445346473331	671.55	180.05	266.3	2.4532291095335856	2.340781308229242	0.9585997667680298	9.95635838150289	2.9376531876330554	10.709128141547755	0.04122738874708689	650.55	0.02827282728272827	1491.0	0.19920340764507388	894.45	8.630623642569034	31.9175	570.0	2.487627365356623	1.1787125283065327	0.29582315041101975	37.15	1.0029806259314455	3.54808229809654	1.2379283489096573	696.05	602.35	1491.0	27.20532792413595	1491.0	894.585	0.9620408687640364	28.18115264797512	25.7	0.9706424491566913	23.435897006562573	1.111353711790393	0.24284836943056765	0.7217290946637178	0.6691290824261276	3.3769470404984423	2.8885885885885805	0.7700945953421475	2.995114503816787	0.9106870229007633	0.8003053435114489	
1278.0	1118.0	0.8336956521739095	23.485756240822294	1118.0	0.9532579919961689	1278.0	1.4177458380656127	25.10471821756227	3.109866627961597	774.0	3.0095533421752725	669.0	0.9182266094748813	21.29357798165137	1.8634281329055764	128.79375000000002	0.03397675058385694	7.746051256837318	8.035390800741505	894.5	10.408223201174758	0.8179771181117413	1278.0	1118.0	2.913506431703574	728.575	97.3	175.35	2.201111335342629	2.0210685759579365	0.9935057524243365	8.37878378378378	2.198150188719787	9.335892627266524	0.04148519163763066	766.6125000000001	0.022908100603406843	1491.0	0.10373134328358209	894.35	8.288625390514058	31.473750000000003	580.0	1.691891891891892	1.0955234566380145	0.19223811873047195	38.1	1.041374474053296	3.3246494514008096	1.1819880418535127	813.55	704.2	1491.0	26.010264329067542	1491.0	894.4337499999999	0.9805938622149124	27.382378854625557	21.45	0.9706424491566913	22.182733868780524	1.0419896640826873	0.13906742835979333	0.8269558210563497	0.7720221454804582	2.866372980910426	2.965612104539201	0.8653518123667377	3.0884510869565283	0.9083994708994709	0.8039577836411569	
1287.0	1126.0	0.830337078651681	21.791506849315066	1126.0	0.9643772610334496	1287.0	1.4177458380656127	20.866501854140946	2.7871407035833595	839.0	3.0160188854346157	730.0	0.923781120506532	17.050927070457345	1.4086078259625603	78.70374999999997	0.02974666011464839	5.987542468856172	7.2258596986529415	900.9	9.03986301369863	0.818633874985142	1287.0	1126.0	2.441347736966447	790.9	51.6	130.2	2.0006202106911304	1.699368901957031	1.0084666859448088	4.452657601977746	1.5096680563402556	7.231969082622347	0.03604481246955675	832.6337500000002	0.022473095589786878	1501.0	0.054531043593130775	900.55	7.991596638655462	27.91625	590.0	0.8912237330037083	1.0232783067329376	0.14124538945541332	33.3	1.064321926489227	3.1342102296506726	1.085958904109589	883.0	761.6	1501.075	23.816142391178506	1502.0	900.6837499999998	0.9862201592274025	25.589863013698654	21.3	0.9706424491566913	19.98148963075874	0.9740762812872468	0.08394055372952934	0.8863127861558222	0.8262095899327404	2.1195795006570304	2.9603153745072346	0.9191812618695928	3.078651685393274	0.921002538071066	0.8074074074074034	
1282.0	1122.0	0.8318543799772409	19.62160194174759	1122.0	0.9655129757090248	1282.0	1.4177458380656127	18.729678848283484	2.3767821681414487	903.0	3.033760274901583	810.0	0.9144404573056074	14.858250276854958	0.9392320290936126	42.103750000000005	0.02512904463819333	3.1598335978980785	5.304298046931397	897.45	6.972087378640772	0.8232579180856717	1282.0	1122.0	1.916093623050558	851.675	19.75	88.35	1.730670467739456	1.3167053808874012	1.011257221163048	2.064982778415616	0.747857921617673	3.7646629066790225	0.03227012875995085	885.5362499999999	0.019644920684945895	1495.0	0.020747977728753017	897.25	7.313593539703903	23.896250000000002	600.0	0.37657864523536166	0.9417755003942905	0.0944061548325052	30.2	1.004007398273736	2.866547193792652	0.9987654320987654	919.85	817.3	1495.975	20.32656036440455	1496.0	897.3675000000001	0.9736582394327549	23.458009708737865	18.7	0.9706424491566913	16.46954217141731	0.8887043189368771	0.044307698399608866	0.9305632569621978	0.8733237164075439	1.4490291262135921	2.980461165048558	0.959607101586301	3.0807736063709013	0.9313399778516057	0.810817031070192	
1279.0	1119.0	0.8373118279569839	15.877514124293793	1119.0	0.9564379055840234	1279.0	1.4177458380656127	18.30096878363832	1.8822672384925998	948.0	3.048331648369948	868.0	0.9053172436016215	14.43035522066739	0.5398241005411427	15.959999999999999	0.019830053394672895	1.2726365400609925	2.784736375592508	895.55	3.151977401129937	0.8246223775000342	1279.0	1119.0	1.484174007013725	912.125	2.85	43.1	1.2889614338983604	0.8690641775556717	1.0105407526250485	1.576931330472102	0.4505435713047132	1.9765790793243732	0.026690579175018467	907.4500000000004	0.015176526971617232	1492.0	0.003068475452196382	895.25	5.129480945380527	18.69625	610.0	0.27282377919320594	0.8781481661077997	0.045268354164478525	25.3	0.9406636670416197	2.379803740368824	0.9072077185017026	920.3	884.3	1492.125	18.654140777271348	1493.0	895.3612499999997	0.8934622374513665	19.74847457627121	14.2	0.9706424491566913	14.781186751401384	0.8441145281018028	0.016885619142917932	0.9632843274624088	0.928788992752862	0.7761529808773904	2.9895573212259	0.9813738156761412	3.094635193133081	0.8529411764705882	0.8113507377979519	
1280.0	1120.0	0.8417012448132711	14.927889713679745	1120.0	0.9495560750737784	1280.0	1.4177458380656127	18.284789311407987	1.5346940785753733	986.0	3.0954152627599125	922.0	0.9023170632574248	14.394141829393611	0.3702789111799227	4.898750000000001	0.01563642634643613	0.9086993006993007	1.3245560892497037	896.2	1.9682926829268281	0.8326503240343524	1280.0	1120.0	1.3052812929682973	954.625	1.65	12.9	0.873095845065751	0.5502771114526257	1.0135423204429734	1.426294416243655	0.2648508052147899	1.6228382229873624	0.020145939086294418	900.7412500000003	0.01131346578366446	1493.0	0.001809607370037289	896.0	2.5259125485689267	14.403750000000006	620.0	0.18423855165069222	0.8294959543034193	0.013642131979695432	19.05	0.9133085896076352	1.9394352543442979	0.8613467656415694	915.4	885.7	1493.675	18.533270004623724	1494.0	896.085	0.8639417721985033	18.87698744769874	10.25	0.9706424491566913	14.60520441782948	0.802738336713996	0.005300722562023264	0.9790628510915405	0.9662119289340102	0.3997879109225875	3.0438297872340714	0.9862582781456953	3.147280334728074	0.8288359788359788	0.8200428724544424	
1284.3	1124.0	0.8526261585993752	14.697461928934	1124.0	0.9483201984471504	1284.0	1.4177458380656127	18.000591133004935	1.3917202977208918	1023.0	3.096242135116122	954.0	0.9021259315462703	14.113596059113286	0.32820097046726177	2.7899999999999996	0.013343684378698869	0.8368014436361586	0.9948698796546495	899.25	1.6657054582904227	0.8318633731664983	1285.0	1124.0	1.2796985685014488	986.55	0.75	6.3	0.5724314104847721	0.4134771344607633	0.9921273664957059	1.3496551724137908	0.26714014187108504	1.488270602185026	0.0172761458390103	892.7037499999999	0.010759807978811455	1498.0	8.32408435072142E-4	898.95	1.2979686465003313	12.115000000000002	630.0	0.187374749498998	0.8248490226400959	0.0069249793899422915	15.85	0.8632124352331606	1.597434095387662	0.8513443640124095	905.8	883.35	1498.375	18.395395665421297	1499.0	899.0512499999999	0.831109496618972	18.670659898477176	9.75	0.9706424491566913	14.467290157138706	0.7958128078817734	0.0030722537755159774	0.9835840618457853	0.9778023191606847	0.3532440782698249	3.0525150905433	0.9878848505057242	3.14261306532667	0.7921182266009852	0.8158415841584095	
1297.3	1135.0	0.8493927125506004	14.824190283400808	1135.0	0.9527289002255456	1297.0	1.4177458380656127	18.21324570273002	1.3346388684826298	1042.0	3.125252924657967	965.0	0.9127568316178346	14.307069672131142	0.2867648503219404	2.505	0.012415094331382926	0.8061247340723323	0.9048748386467192	908.35	1.598774259448418	0.8368750793028654	1298.0	1135.0	1.2267269812523225	1003.6	0.8	5.35	0.45317098189990473	0.3533441078371611	0.9842614987175796	1.3089147286821696	0.2804133048632321	1.4680909332282952	0.015444015444015444	889.4812499999995	0.00978928156628505	1513.0	8.880008880008881E-4	907.85	1.0568744374437444	11.213750000000001	640.0	0.18234165067178504	0.834292716603845	0.005945105011667963	14.0	0.8582657200811359	1.4683120515075354	0.8597870182555781	899.35	880.7	1513.65	18.5145957553115	1514.0	908.1050000000001	0.8280947785688045	18.837753036437245	8.85	0.9706424491566913	14.5524677513507	0.8117788461538461	0.0027732349121670995	0.98481167075645	0.979330438128745	0.36279547790339156	3.0768452982811283	0.9886621315192744	3.174702380952427	0.7994186046511628	0.8205128205128132	
1292.0	1130.0	0.8480119284294152	14.681054687499993	1130.0	0.9548327815148069	1292.0	1.4177458380656127	18.044031311154626	1.317886456846622	1065.0	3.127282620229922	998.0	0.9331920911028319	14.14872798434441	0.26794623244514376	2.54	0.01295321804408848	0.7900100233879052	0.8831326014837686	904.35	1.5231768231768226	0.8371763348627473	1292.0	1130.0	1.2299955662192181	1022.875	0.95	5.95	0.4014858203060907	0.3348127358582175	0.9834174668568001	1.2839353612167306	0.16864002550996568	1.4062214422636035	0.017233809001097694	898.08125	0.009231276443760648	1507.0	0.001041152939887117	904.15	0.9889241386987254	11.820000000000004	650.0	0.11932938856015779	0.7781379941369037	0.006503442999234888	15.7	0.8400590551181102	1.4013842656597748	0.797736220472441	904.6	891.0	1507.0	18.429153428789594	1507.0	904.2475000000001	0.8093643935650556	18.67109375000001	8.4	0.9706424491566913	14.464694473696957	0.7547528517110266	0.002784146876646552	0.9842626350792649	0.9780461031833151	0.21578421578421578	3.0681017612524863	0.9878564756305293	3.1667938931298174	0.7725760456273765	0.8272015655577224	
1278.45	1119.0	0.8503489531405715	14.726005888125623	1118.0	0.9406461843356931	1278.0	1.4177458380656127	18.304474708171206	1.2638351971989008	1057.0	3.1557532840668348	976.0	0.9182863846452138	14.37120622568093	0.2553289039108172	2.2162499999999996	0.01220201490534067	0.7726406635283569	0.8440260674074272	895.25	1.4707991803278693	0.8399882039601598	1279.0	1118.75	1.2040030432887645	1017.45	0.45	4.65	0.3387426109895661	0.29552595022386385	0.9589977950387831	1.2776328986960883	0.17983887148826036	1.3660556429452912	0.015248974159920152	891.2700000000001	0.009688313126280242	1491.0	4.989743305427732E-4	894.75	0.9184770436730123	11.037500000000003	660.0	0.14629451395572665	0.7849903746403664	0.005133016889281378	13.75	0.8269038076152304	1.3198648058354046	0.8063627254509018	896.85	885.35	1491.55	18.52026471125934	1492.0	894.9499999999998	0.7959164612394494	18.7467124631992	8.75	0.9706424491566913	14.524523223232382	0.7651151631477927	0.002449544175595431	0.9853484409190638	0.9801302572027818	0.21921921921921922	3.1138132295720298	0.98903836571998	3.204138594802746	0.7685990338164251	0.8194552529182797	
1291.825	1130.0	0.8469230769230687	14.661062801932362	1130.0	0.9290627539774198	1291.0	1.4177458380656127	18.192015579357342	1.2301194490383787	1071.0	3.1202178655564112	997.0	0.8985713875847475	14.27370983446931	0.2365900650808556	2.3312500000000003	0.011158925549888043	0.7563943661971831	0.8229493440032865	904.2	1.503972194637536	0.835223835738854	1292.0	1130.0	1.1706444382128114	1030.925	0.65	5.9	0.3226937165528141	0.2737089481407461	0.9532033002821082	1.2969839773798322	0.20421881851834592	1.4013398654407816	0.015483656140740328	886.6574999999999	0.008755786068819361	1507.0	7.232267037552156E-4	903.9	0.8939939264424699	10.032499999999999	670.0	0.15096153846153845	0.7989941519689545	0.0065363097546114225	13.95	0.824926542605289	1.2977946986454258	0.8258483033932136	892.3	879.5	1507.0	18.406199947085657	1507.0	904.0574999999995	0.8028559533775754	18.675458937198098	7.85	0.9706424491566913	14.450758245790425	0.7726201696512723	0.0025928112515507043	0.9862482631985612	0.9819135871385509	0.25296442687747034	3.0725947521866326	0.9899057498187496	3.1729468599034285	0.7738095238095238	0.8215909090909016	
1287.65	1127.0	0.8588521400778134	14.759605911330073	1126.0	0.9404835617388347	1287.0	1.4177458380656127	18.19950932286555	1.2466762103272928	1052.0	3.1724721511378884	973.0	0.8932510046561435	14.276643768400392	0.24201537219944386	2.7537500000000006	0.011831562958518393	0.7637644406875176	0.8245955209453172	901.35	1.508185404339253	0.8434466070959479	1288.0	1126.725	1.1625178440816777	1022.025	0.9	7.15	0.3206498771892448	0.2788176336870857	0.9688308942631921	1.2006944444444467	0.19698252527983445	1.3483447306328196	0.014511286556210387	885.2800000000001	0.010130246020260492	1502.0	0.0010018924635422466	901.1	0.8920749604876947	10.6325	680.0	0.14583333333333334	0.7746922418397939	0.00797057020232986	13.05	0.814484126984127	1.3160527375773685	0.7962487153134635	890.35	879.3	1502.0	18.58164593070238	1502.0	901.2562499999998	0.7834533103816822	18.824334975369442	9.1	0.9706424491566913	14.565727172468588	0.7495173745173745	0.003064559211754337	0.9851038778297273	0.9802129201270832	0.23847695390781562	3.0896957801766827	0.9888678615161972	3.215856031128453	0.7490291262135922	0.8247236180904454	
1266.0	1108.0	0.8529880478087576	14.830876494023906	1107.0	0.9586341423571584	1266.0	1.4177458380656127	18.366569200779736	1.2686795742026098	1051.0	3.1664519292370796	977.0	0.9162241779571463	14.377777777777773	0.23905825090520452	2.868749999999999	0.012277306558898448	0.7750916590284143	0.8207120461804553	886.15	1.4847609561752992	0.8422674812358819	1266.0	1107.925	1.1822481538339562	1013.525	0.45	6.35	0.33209281362863585	0.28273341935971064	0.9894187300922093	1.2500970873786412	0.21332691801513168	1.371039907592656	0.015157491406998364	872.3849999999999	0.009788478847884788	1477.0	5.085895117540686E-4	885.95	0.8702668795620438	10.878750000000002	690.0	0.1748792270531401	0.7804397007267628	0.00718772992246307	13.45	0.818158953722334	1.3462914567202662	0.8138297872340425	877.55	861.7	1477.0	18.58682515708982	1477.0	886.0287499999998	0.7819114181028047	18.902988047808748	8.7	0.9706424491566913	14.57810574661689	0.7598619329388561	0.0032384971772669914	0.9844841962638344	0.9779265732281677	0.3142272262026612	3.1112549800797216	0.9883550028264557	3.219123505976142	0.7591787439613527	0.8307692307692226	
1277.4	1118.0	0.8493203883495073	14.709528487229823	1118.0	0.9663445911521806	1277.0	1.4177458380656127	18.258292919495624	1.2972224678549924	1056.0	3.1288443082744033	1000.0	0.9331917849707583	14.316197866149357	0.27192097500626666	2.9025000000000007	0.01212597679997331	0.7893598862019915	0.8400894200106027	894.35	1.5628000000000024	0.8369396796577014	1278.0	1118.0	1.2327695233296243	1028.75	0.7	8.4	0.38112963766761565	0.30328305035201114	1.0130149824875647	1.30646766169154	0.2371725817838331	1.4177572223802266	0.015181555542967202	876.1175000000003	0.010367365336939372	1490.0	7.845334827682823E-4	894.15	0.913080944447636	10.788749999999999	700.0	0.1994219653179191	0.7958762895242883	0.00951679601200929	13.4	0.8212881022615536	1.4227239581830762	0.81625	883.6	860.85	1490.275	18.455492420673043	1491.0	894.2337500000001	0.798622176333071	18.71620825147348	9.2	0.9706424491566913	14.489708432740965	0.778125	0.003263260402977035	0.9846107627970495	0.9753016484450235	0.38	3.08267326732677	0.9887363407116839	3.1800785083415573	0.7740431795878312	0.8225499524262544	
1288.3	1128.0	0.8505243088655783	14.737306201550401	1127.0	0.9693955806772795	1288.0	1.4177458380656127	18.206305418719193	1.3124440033877787	1072.0	3.148633418017228	1004.0	0.9358246861346805	14.286798029556644	0.28386139053407194	2.7712499999999993	0.012249304287032723	0.7905131667792032	0.8528049197972158	902.0	1.4715686274509803	0.8399912513768365	1289.0	1127.125	1.2478796157625445	1034.925	0.75	6.5	0.42169136130598767	0.3152615013072501	1.0088934874451252	1.2760039177277192	0.19115435848712709	1.3852664392026741	0.015679346325843314	889.1700000000001	0.009810442301296973	1503.0	8.322237017310254E-4	901.8	0.9359932565327339	11.061249999999998	710.0	0.14995224450811842	0.7721132048952273	0.00716766830236533	14.2	0.8118253189401374	1.4595447890519324	0.793713163064833	894.25	883.1	1503.0	18.506446801930167	1503.0	901.8975	0.7874061208777142	18.772259294566236	8.85	0.9706424491566913	14.51782213253614	0.7531831537708129	0.0030688990080549343	0.984681796704912	0.9778353641726857	0.25193798449612403	3.0924137931034923	0.9877385707944962	3.1883698760724988	0.7597992351816444	0.8239726027397192	
1292.0	1131.0	0.8447985004685967	14.665567410281271	1131.0	0.9616653217838321	1292.0	1.4177458380656127	18.12611218568667	1.2943692295575004	1088.0	3.136604903720274	1008.0	0.9268394179457123	14.199613152804623	0.26754002505296237	2.5524999999999998	0.012130075493507872	0.7858652135231317	0.8442862049089503	904.65	1.5419980601357917	0.8364072068711366	1292.0	1131.0	1.2285160196393867	1040.475	0.85	4.85	0.377939309144095	0.305043068895971	0.988369730665928	1.270377541142303	0.17825353711498534	1.365284143575258	0.015577861883604847	896.50625	0.009668204790156011	1508.0	9.360718022135344E-4	904.5	0.9222571236257573	11.040000000000001	720.0	0.1468599033816425	0.7605915451372642	0.005317399407959653	14.2	0.8074257425742575	1.3925342316633627	0.7801766437684003	903.75	891.4	1508.0	18.427671072962053	1508.0	904.59375	0.7862937764073077	18.66518026565465	8.8	0.9706424491566913	14.454658962370678	0.7426120114394662	0.0028045875284082944	0.9850653369780836	0.9813258636788048	0.2261904761904762	3.098758357211123	0.9887331684528716	3.1746679316888526	0.7611058601134215	0.8219323671497512	
1293.3	1132.0	0.8487969201154882	14.681606969990336	1132.0	0.9538585674319935	1293.0	1.4177458380656127	18.169238095238107	1.2710874958943053	1071.0	3.140069998579595	1015.0	0.9213352393433687	14.223523809523803	0.25423081325336305	2.5512500000000005	0.011805557207660732	0.7640167364016737	0.8332831531296329	905.55	1.4751724137931033	0.8349950096188768	1294.0	1132.0	1.2136204060489613	1038.85	0.5	6.65	0.32803920969357825	0.2897367620611949	0.97605628455595	1.2330426356589175	0.1894183303771137	1.3625156862861494	0.013880440192445945	892.6125000000004	0.008888152809981231	1509.0	5.49661957895894E-4	905.3	0.8972488304744932	10.693749999999998	730.0	0.1431297709923664	0.7863880969682387	0.007379050155348425	12.55	0.8200956937799043	1.3300887854691075	0.8048011639185257	897.8	882.5	1509.0	18.435362084217438	1509.0	905.3774999999996	0.7993498559048431	18.68925459825751	8.05	0.9706424491566913	14.460297076018993	0.7686531007751938	0.0028165458333544763	0.9853778969589848	0.9792498890368398	0.24539282250242483	3.0981730769231204	0.9895660814839351	3.1849952516619706	0.7783286118980169	0.8209125475285088	
1290.0	1129.0	0.8516129032257966	14.742243902439007	1129.0	0.9546592803191716	1290.0	1.4177458380656127	18.246747211895876	1.2658517061560546	1076.0	3.1484012206914405	1009.0	0.9271999400325007	14.274163568773247	0.24743828585113137	2.5962500000000004	0.011641533536593151	0.7626879963949755	0.8280603572470249	903.1	1.4927651139742326	0.8387166401427202	1290.0	1129.0	1.2089040934687008	1037.425	0.7	6.45	0.3328360646724058	0.2837820336918189	0.9911092189415375	1.2504356243949657	0.19265847434787967	1.3708789992437296	0.014230918894880207	888.3550000000001	0.009388115749944775	1505.0	7.757522025821466E-4	902.85	0.894936350777935	10.493749999999999	740.0	0.14903846153846154	0.7945603713061489	0.007156329745922557	12.8	0.8257722007722008	1.3487919678997686	0.8106796116504854	894.2	881.45	1505.0	18.493935770298368	1505.0	902.9762499999999	0.8001193871100307	18.76019512195121	8.5	0.9706424491566913	14.506817909464251	0.7692307692307693	0.002880915489439364	0.9854775509739673	0.9804783092324806	0.26692836113837093	3.1093933463796906	0.9884306670357045	3.1830243902439475	0.7720797720797721	0.8198216055500426	
1469.375	1286.0	0.8036059806508289	14.947757255936677	1286.0	0.9429949936805148	1469.0	1.4177458380656127	17.515067340067347	1.327183585051179	1193.0	2.8953401639788074	1101.0	0.9140843882717633	13.899494949494938	0.31398114194264415	2.5149999999999997	0.011180453225295064	0.9220806681820585	1.0198787765468666	1028.7	2.535620052770446	0.787360200063984	1470.0	1286.0	1.2660072422558641	1143.95	0.6	6.2	0.41834727014855333	0.353900471541901	0.9912828855719142	1.9224612736660949	1.0201180848272813	2.167371743767102	0.01315994798439532	938.385	0.008221617092584834	1714.0	6.336466363924384E-4	1028.45	1.1770500676589986	10.6375	750.0	0.8691910499139415	1.10463300920678	0.0065691883873702055	12.65	0.9341171251109139	1.4350572967690727	1.1352495543672014	948.25	923.75	1714.3	18.08104167502858	1715.0	1028.5837500000002	0.8995734582813937	18.683817062445044	7.85	0.9706424491566913	14.398341310985822	1.0791245791245792	0.0026460234066892933	0.9861735233680158	0.9810870947234583	1.255129348795718	2.837289562289603	0.9897884373690825	2.9469656992084867	0.8711072664359861	0.7721883173495997	
1817.0	1590.0	0.8211484593837487	16.059694989106774	1589.0	0.9424868300291779	1817.0	1.4177458380656127	17.977505255781356	1.6404487240467667	1459.0	2.9071853755469452	1350.0	0.9057577249492504	14.281429572529774	0.5603599561843187	9.033750000000001	0.014916311971858418	1.4164799601692806	1.8503646267768292	1271.8	3.84342774146695	0.8069435514338984	1817.0	1589.925	1.5068373393931878	1407.7	5.55	15.75	0.8194300959553485	0.6552087418490687	0.9778535501706898	2.064681149264186	0.5161017087707575	2.594919470270697	0.0178894641579324	1187.0475	0.012291734727213328	2119.0	0.0045182561973378926	1271.6	2.793923723335488	18.103750000000005	760.0	0.3524011299435028	0.8827801772550575	0.013173302107728338	21.25	0.9800789662598708	1.8541788518121651	0.9134404674945216	1206.1	1153.0	2119.35	18.519350140421306	2120.0	1271.6762500000002	0.9428832351156136	19.794553376906368	15.05	0.9706424491566913	14.805221213440515	0.8461274845784784	0.00745070190823537	0.9776329861199061	0.9704332552693209	0.7959331880900509	2.847841225626789	0.9826454418642815	2.951972318339153	0.9119259766963673	0.7969359331476266	
1993.0	1744.0	0.8417567567567529	14.833378378378372	1743.0	0.9470089813971325	1993.0	1.4177458380656127	18.267741935483848	1.635310570571366	1539.0	3.078647610040483	1436.0	0.9056617342296851	14.410013440860226	0.5317086682411922	11.18625	0.016448447176730947	1.3328435764199964	1.750871840221326	1395.1	1.9885097493036208	0.8288189510604298	1993.0	1743.85	1.482223916031949	1485.775	5.7	18.55	0.8276192048761766	0.647043910351302	0.9793460748187837	1.4271438217420627	0.318279651651365	1.6911789567166882	0.020709229798864675	1395.13875	0.01335530005608525	2325.0	0.003981837233670974	1394.75	2.632082571766477	23.5175	770.0	0.23696369636963696	0.8540422827484221	0.013000210245987808	29.55	0.8803522099447514	1.856464055993432	0.8787983425414365	1409.6	1378.8	2325.0	18.52026203048271	2325.0	1394.9125000000004	0.8569161136882204	18.80905405405407	19.05	0.9706424491566913	14.612795469381847	0.8360948667966212	0.007821849877625225	0.9757297029456439	0.9662905599551476	0.4401114206128134	3.0370967741935995	0.9813299769246906	3.133918918918971	0.8336582196231319	0.818108651911463	
1992.5	1744.0	0.842302716688226	14.75866579463704	1743.0	0.9463148684769944	1992.0	1.4177458380656127	18.329373368146207	1.3942717090664145	1574.0	3.112151907116798	1488.0	0.9054562765385217	14.403590078328978	0.32154490881331776	5.7725	0.014198840005683055	0.961714224029362	1.10367930159223	1395.05	1.7007392473118255	0.8338424962359602	1993.0	1743.375	1.2649432263293459	1526.6	1.85	12.25	0.5455822769131118	0.4164099563307155	0.9782231807872879	1.4364675984752227	0.22941772454054984	1.5689944144316716	0.018070604683677036	1394.2475000000002	0.011525543574332687	2324.0	0.0013116381296749266	1394.6	1.3554979031914138	20.171249999999993	780.0	0.17917205692108668	0.8104051863748051	0.008614627285513361	25.85	0.8573588709677419	1.5589600593812298	0.8375336021505376	1411.2	1381.6	2324.525	18.545739614839057	2325.0	1394.7749999999999	0.8304173956482183	18.741726618705044	16.3	0.9706424491566913	14.599745211486347	0.7871794871794872	0.0040609068384128985	0.981740253155904	0.97556258790436	0.31586021505376344	3.0769585253456717	0.9864936722322664	3.1562095730919046	0.8002239283429302	0.8244224422442219	
1992.025	1743.0	0.846999368288059	14.765661861074706	1743.0	0.9474899345661747	1992.0	1.4177458380656127	18.355520102105963	1.3217736883290903	1583.0	3.128248541764856	1502.0	0.9121266671175042	14.434280180761796	0.2826817559240681	4.672500000000001	0.012625809977715388	0.9090644551142151	0.9958659431689385	1394.75	1.6879207920792056	0.8342222085581488	1993.0	1743.0	1.2234501238208204	1541.725	2.25	10.45	0.4237700927354911	0.3443483237590685	0.9746924412735949	1.398708844415752	0.23087876849522687	1.5356521893610202	0.013960739848345264	1380.1912499999999	0.010010764262648008	2324.0	0.0016027924205727312	1394.4	1.106499495604554	17.71	790.0	0.18294270833333334	0.8196722290860968	0.007421084401519723	19.7	0.8463696369636964	1.4265412569721856	0.8324658425504229	1389.4	1371.9	2324.25	18.586898255671972	2325.0	1394.5987499999999	0.8316291021718228	18.748165137614663	13.95	0.9706424491566913	14.624427505349022	0.801969012265978	0.003331319586852672	0.9840428704354318	0.980201198630137	0.2788896061975468	3.0833439693682703	0.9870004642691332	3.1648508430610103	0.8018076178179471	0.8207783641160903	
2241.0	1961.0	0.8085424133811213	15.197997572815531	1961.0	0.9354176269846759	2241.0	1.4177458380656127	18.049790293588963	1.350147012700205	1710.0	2.9366483158604866	1631.0	0.9110816401156011	14.356645008860012	0.34608966105589717	4.94125	0.011572760468900468	1.0940447600153145	1.1609891836001447	1569.0	2.6626820388349506	0.7956393862047444	2241.0	1961.0	1.288842919972799	1675.2	1.65	11.25	0.4260737199878391	0.3823139257933751	0.9610930122941297	2.0277613703484896	1.050370151623179	2.3510429361912277	0.013300425065130945	1437.7712500000002	0.010368742704113164	2614.0	0.001132269686052496	1568.6	1.2401844348190583	16.891249999999996	800.0	0.9173065564087419	1.1154685817970176	0.007755411553839791	19.4	0.9474865350089766	1.4121048943041141	1.1368501529051989	1450.5	1421.85	2614.85	18.488826870204186	2615.0	1568.8225	0.9168850613128795	18.970631067961147	15.1	0.9706424491566913	14.756539168139003	1.0900529723366685	0.0033861020052977824	0.9850411375258019	0.9801806149179649	1.2014563106796117	2.8893867924528736	0.9882825922617001	2.9821235752849913	0.8858535144713526	0.7791494388659169	
2733.0	2392.0	0.815418939018346	16.429299041855796	2391.0	0.9418702495488809	2733.0	1.4177458380656127	18.29907722195241	1.6886473264604167	2078.0	2.907357274762775	1961.0	0.9158952275169787	14.604613890237983	0.6146479422938077	17.061250000000005	0.015250640126357573	1.7297403178867248	2.166547006137785	1913.35	4.124558749369643	0.804172820731622	2733.0	2391.175	1.572767590029091	2033.55	11.1	24.05	0.8005786814530945	0.6992809305743262	0.9831251404318565	2.4175327829043183	0.6853334509331462	3.135903140862429	0.017677894267231764	1768.6087499999999	0.012863580499795167	3188.0	0.006090033742078842	1912.9	2.777685381659689	27.6475	810.0	0.551238465274405	0.9298063442264104	0.013411777827347758	31.7	0.9762022806147744	1.8403627804501819	0.966338880484115	1792.2	1737.45	3188.3	19.059824462028583	3189.0	1913.0612500000002	0.9564393416978791	20.17407967725666	23.55	0.9706424491566913	15.348294366534228	0.9032651072124757	0.009414530706675969	0.9753348291669666	0.9689103279054205	0.9409984871406959	2.87426181102366	0.9789755035683779	2.9351487644982712	0.9320866141732284	0.7967027559055143	
2987.65	2614.0	0.831625115420134	14.875604089219344	2614.0	0.9540717606094145	2987.0	1.4177458380656127	18.188756855575875	1.738483231769234	2241.0	3.0518270957084637	2114.0	0.9261830686656121	14.339762340036554	0.6252548414745446	21.376250000000006	0.017439565673122166	1.6755807801452551	2.131781814968678	2091.55	2.1783822138126783	0.8239290784107188	2988.0	2614.0	1.5919123273342197	2185.7	14.5	34.0	0.8826205575538963	0.7374403360468499	0.9956634334753385	1.6183188670625877	0.34311172507111976	1.8997961120822002	0.020816747061302866	2081.0099999999998	0.015037945125510802	3485.0	0.006771745475773497	2091.05	2.8312121138937862	37.313749999999985	820.0	0.2814070351758794	0.8497424870606105	0.015922821149253034	44.45	0.9217007434944238	1.9357642229122534	0.8725165562913907	2095.2	2056.85	3485.55	18.574747985003217	3486.0	2091.30375	0.8789020865202218	18.7745614035088	32.2	0.9706424491566913	14.698991810884078	0.8300894854586129	0.009989525106749607	0.9725709092201283	0.9632604317894442	0.44087038789025546	3.017716894977206	0.9781903093987158	3.088504155124695	0.8472222222222222	0.8164616840113564	
2991.65	2618.0	0.8366948023100892	14.85416666666667	2617.0	0.9521450276328215	2991.0	1.4177458380656127	18.42099911582667	1.479713621132389	2309.0	3.104190289291	2181.0	0.9254324272451574	14.53041556145003	0.41191315615506724	11.478750000000002	0.015235280148399682	1.1757811567564986	1.328889834725114	2094.5	1.8403225806451597	0.8317248220358222	2992.0	2617.75	1.3771019011938743	2252.85	5.85	19.15	0.6260045723139777	0.49264101576256936	0.9814798460379744	1.600177462289263	0.2726881150338551	1.687610396598113	0.017727863374791167	2099.8024999999993	0.013327389192613621	3490.0	0.0027078318829846324	2093.95	1.6258365684616667	32.667500000000004	830.0	0.21827861579414373	0.8360396592029394	0.008963047904331748	38.2	0.8740256762952774	1.6353121890712954	0.8560293443374599	2124.0	2082.9	3490.4	18.63398676675153	3491.0	2094.2024999999994	0.8455316718898329	18.812527569475076	28.4	0.9706424491566913	14.698071655424764	0.8177782589865743	0.005352783022736161	0.9794119368288644	0.9742667532949695	0.3562585969738652	3.064633068081388	0.9831512682836512	3.1292015880018003	0.8253572975313989	0.8254058797718355	
3004.85	2629.0	0.8366925064599547	14.777045650301485	2629.0	0.9525412009885217	3004.0	1.4177458380656127	18.40316428261815	1.368909044701333	2366.0	3.105951799915161	2257.0	0.9274863681154732	14.488253142609434	0.336436064329462	9.388749999999998	0.013099523111252547	1.0525111405516079	1.129028030993565	2103.35	1.7506396118217897	0.8300732640127706	3005.0	2629.0	1.2946597014735672	2308.2	4.1	14.4	0.4745952673356474	0.38443819944256047	0.9820556093119414	1.5422662645411422	0.24745609864767384	1.6552757246247112	0.015011193590196776	2076.90125	0.01160509584249214	3505.0	0.0019395430247410002	2102.95	1.242972706978084	27.692500000000003	840.0	0.20559930008748906	0.8160657568658511	0.006813379863732404	31.85	0.859836788707543	1.47284532113591	0.8339527765631832	2095.6	2064.2	3505.3	18.594428751020693	3506.0	2103.2012499999996	0.841439859610605	18.737941429801904	24.55	0.9706424491566913	14.658403687092797	0.7970202874049028	0.004442206408027189	0.9824582704807202	0.9790523926612444	0.30432881504153914	3.059442993907785	0.9857845688064716	3.1328577604842565	0.8228021978021978	0.8204653166738515	
3181.0	2784.0	0.8262119967132362	14.786533665835428	2783.0	0.9477140969612071	3181.0	1.4177458380656127	18.19840229414175	1.3597016748002302	2468.0	3.0345177604551425	2362.0	0.9282684445479127	14.389381611065891	0.3492804076671795	8.847500000000002	0.01225633914726044	1.096681265662693	1.1469991614014021	2226.8	2.0030405405405385	0.8148742915315601	3181.0	2783.075	1.311170920487391	2415.5	4.3	17.5	0.42411273227887414	0.3797829603653956	0.9702911665732454	1.7098387763538623	0.5393080860295802	1.822509796177627	0.01409728522576593	2129.94125	0.010305705108949327	3711.0	0.001982983236874265	2226.5	1.2204977694294434	26.537499999999994	850.0	0.4473257698541329	0.9597084716679346	0.00809679135725357	30.3	0.90714586846543	1.4275449281420498	0.9780884808013356	2144.25	2107.95	3711.0	18.44126655435722	3711.0	2226.66375	0.8896764174758032	18.673898586866148	22.3	0.9706424491566913	14.591874502370553	0.942839707078926	0.004086175353988787	0.9836574854987508	0.9786707381960349	0.6384937238493724	2.992830807046331	0.9870414351264727	3.0794987674610055	0.8731854002488594	0.8013463892288907	
3523.0	3083.0	0.8232436472346898	14.714408041697709	3082.0	0.9429226564674676	3523.0	1.4177458380656127	18.140945165945148	1.443690295352408	2772.0	3.0028208748152396	2660.0	0.9163627959784489	14.3338023088023	0.4171226473058882	11.71875	0.013531610198717538	1.2157869471750882	1.2975346349996661	2466.3	2.124593796159528	0.8175213719417981	3523.0	3082.725	1.3669309937353442	2700.775	5.7	18.9	0.5351452478704892	0.46630391230045054	0.9661968427370223	1.7591178650852484	0.3433942158271428	1.925946858001988	0.015743958953988745	2376.1112499999995	0.011342583062291573	4110.0	0.002346741323232739	2465.85	1.4325881831422962	32.7525	860.0	0.29004329004329005	0.8660354115516824	0.007799442896935933	38.05	0.9152511078286558	1.5378364299460343	0.879688672168042	2395.65	2360.5	4110.05	18.37484183584598	4111.0	2466.09875	0.8882395442424075	18.555249441548753	27.55	0.9706424491566913	14.554499589088977	0.8445165945165946	0.004841558624585559	0.9816268311766967	0.976704733531943	0.4257682339874121	2.975760950259872	0.9863106756144757	3.0346068249258447	0.8662518037518038	0.8097822074566351	
3700.025	3238.0	0.8381073241479453	14.833103698332108	3237.0	0.9439448985002821	3700.0	1.4177458380656127	18.38004216444133	1.4362951374210815	2876.0	3.0956955299301323	2758.0	0.9140306965388828	14.482044975404103	0.395755761404419	13.843749999999996	0.014138572803051771	1.2029681869260278	1.2840776503279225	2590.35	1.818736616702351	0.8306247652688808	3701.0	3237.65	1.3428923407567577	2817.575	6.3	26.8	0.5227646680178311	0.45808699045908396	0.9678843299445226	1.596539422047803	0.25444933588000573	1.6978062648988945	0.016474840673451917	2570.6425000000004	0.012272744597324392	4317.0	0.002417498081350729	2589.9	1.4101881365155873	37.065000000000005	870.0	0.20121298608633606	0.8265742128155882	0.010227055905361573	43.3	0.8554464285714286	1.5268339224620033	0.8410548823948681	2594.7	2556.35	4317.0	18.59488190040546	4317.0	2590.06375	0.8372736494031228	18.795576504713562	32.2	0.9706424491566913	14.668561605206452	0.8139265335235378	0.005280614970665542	0.9805808122262828	0.9752687149243794	0.3047451669595782	3.065918003565068	0.9851354956740481	3.126583184257596	0.8204791885274572	0.8226236408277927	
3719.05	3255.0	0.8384481558803202	14.843145441892824	3254.0	0.9473066948283939	3719.0	1.4177458380656127	18.456659765355422	1.3442819385250193	2934.0	3.1180709973345033	2808.0	0.9236650608773517	14.517874396135312	0.3230562743772897	12.145	0.012923182039588694	1.087140242240137	1.1484197062823553	2603.65	1.769225425494962	0.8325059267069616	3720.0	3254.05	1.281393731007821	2872.225	4.8	24.85	0.40001785432372167	0.3647462308750855	0.9702509597191821	1.514837819185643	0.2626187435785402	1.66016791531578	0.014301598865074192	2565.4462499999995	0.011455938697318008	4339.0	0.0018380241240666282	2603.15	1.2261036171159838	33.74749999999999	880.0	0.2217272104180946	0.8253402999296187	0.009504321884800736	37.3	0.8523247622402255	1.397972102977837	0.8384114124691793	2583.55	2547.2	4339.0	18.654340854782056	4339.0	2603.378749999999	0.8281190462306481	18.82272094641613	29.9	0.9706424491566913	14.703763930740601	0.8113433858807403	0.004651196308074046	0.9824256216523374	0.9775913035186421	0.3067463106113844	3.088030888030886	0.9863351897571339	3.1417712691771076	0.810320781032078	0.8242165242165383	
3722.0	3257.0	0.8414802065404633	14.822546972860104	3256.0	0.9562535773007607	3722.0	1.4177458380656127	18.46758241758242	1.3299740642723759	2965.0	3.1299497094663336	2862.0	0.9347140866915863	14.540693681318672	0.3048842777953943	11.955000000000002	0.01254396243351894	1.0696431010595742	1.1195696479919797	2605.5	1.700275482093662	0.8334870656793429	3722.0	3256.8	1.2734327331281894	2909.075	4.8	19.15	0.3708787477645385	0.3419291741221318	0.9778681505580957	1.4893287435456082	0.23244095250234045	1.618547086762252	0.014649767022684128	2561.2774999999992	0.011409614757713476	4342.0	0.0018425396337952474	2605.1	1.1551649561558728	32.68750000000001	890.0	0.20159611380985426	0.8048381286479349	0.007340399026390938	38.2	0.8314974182444062	1.3808309095243276	0.81720801658604	2575.75	2543.1	4342.05	18.653391992659838	4343.0	2605.3112499999997	0.816675883396546	18.804140570633248	29.75	0.9706424491566913	14.689955217514157	0.7925135501355014	0.004587863924938613	0.9828681736415426	0.9789074035013711	0.27600554785020803	3.092254733218573	0.985962220730655	3.1566610455311572	0.802492318197337	0.8208991077556771	
3837.7	3359.0	0.8303746203172597	14.837799527505894	3357.0	0.9573104879773726	3837.0	1.4177458380656127	18.24117056856189	1.3345282085277517	3039.0	3.078100526002994	2940.0	0.9343667242522496	14.364247491638784	0.31571646314655577	11.7925	0.012345377677358337	1.0888143952529572	1.1310107914950287	2686.95	1.8539375424304152	0.820120475758056	3839.0	3358.175	1.281549508266693	2986.475	4.2	27.4	0.37999427234564376	0.3452533724752627	0.9786917319774043	1.5604347826086968	0.4214434094545644	1.7190933028050188	0.014293795964548368	2596.2812500000005	0.010930721579176692	4477.0	0.0015882019285309132	2685.9	1.1902899841263697	32.599999999999994	900.0	0.36063936063936064	0.9053026128437957	0.010379574210167436	37.9	0.8701583024587403	1.388960479644289	0.9225447181910226	2609.55	2579.1	4477.625	18.528910084600714	4478.0	2686.4825	0.8572473567283125	18.78076274046578	28.85	0.9706424491566913	14.630689082839647	0.8908358012504113	0.004466012851964856	0.9831886094706765	0.9770058337752859	0.4803305785123967	3.0537444933920517	0.986783891094725	3.1125885926425596	0.8373642645607108	0.8061292471685709	
4117.375	3603.0	0.8317485142321126	14.725422686750681	3602.0	0.9515970874523006	4117.0	1.4177458380656127	18.286513761467894	1.3811813210571777	3293.0	3.0443000742423685	3188.0	0.9331703635887765	14.437461773700274	0.3588453415616967	14.3175	0.013017312422997914	1.154951138325709	1.2061198506655513	2882.45	1.8646600124766002	0.8248887564490808	4118.0	3602.85	1.3256296237318226	3237.55	7.8	24.5	0.44336240353421047	0.3964869084421089	0.9808261565062367	1.6390624999999972	0.2743967016105221	1.7670960407612846	0.014525296470423126	2797.2349999999997	0.011629541142576067	4803.0	0.0027379468908506938	2881.9	1.2768376757095532	37.081250000000004	910.0	0.22896465436346575	0.8280721054847431	0.008593928126699055	41.4	0.8651816206147159	1.4583284168851147	0.8390121913097843	2811.9	2783.55	4803.6	18.413730451556944	4804.0	2882.1549999999997	0.8501302297433633	18.635198278512135	33.1	0.9706424491566913	14.544541620865449	0.8169218989280245	0.005026055480022594	0.9819566320969795	0.9778787453512033	0.3221705426356589	3.021060698957629	0.9848599412685295	3.078419920073715	0.8352185875878936	0.8179950186799666	
4270.4	3737.0	0.8375075255870195	14.804444444444451	3736.0	0.9502567317353948	4270.0	1.4177458380656127	18.419341190692027	1.372236420748978	3377.0	3.114824680506486	3251.0	0.9321636603566595	14.479208220006033	0.35101011744878	16.421250000000004	0.013394391470216479	1.143388318009735	1.2015483464855659	2989.65	1.7299492385786819	0.8309372289211465	4271.0	3736.475	1.315323283714912	3318.4	8.45	36.05	0.43163022382212246	0.38894904003297104	0.9751599471102811	1.4515261408280447	0.24107909339811545	1.6387610414414442	0.014828714235897775	2957.4687500000005	0.011885225520911036	4982.0	0.0028135248971981287	2989.0	1.2688219289202847	40.373749999999994	920.0	0.2099099099099099	0.8088157491802255	0.011979530123284484	44.65	0.8354154124021673	1.4408360121667256	0.819286373423562	2973.15	2930.65	4982.275	18.61013295734405	4983.0	2989.250000000001	0.8183960473029168	18.780360360360362	35.85	0.9706424491566913	14.664371047916353	0.7944940476190476	0.005448624920486579	0.9811569836092966	0.9738643538364403	0.2915904936014625	3.0857100059915292	0.9847836582482895	3.138588588588496	0.8011600237953599	0.8197376449054511	
4284.575	3749.0	0.8418042452830433	14.884414414414428	3749.0	0.95142542361632	4284.0	1.4177458380656127	18.511775200713636	1.317613204567694	3413.0	3.1274772383920886	3300.0	0.9293389842696005	14.563217365447493	0.3041364579843909	16.585	0.0126513698698279	1.0971877444145952	1.1374419371235012	2999.25	1.7137537537537568	0.8328428328403138	4285.0	3749.0	1.2650045736395918	3358.675	8.3	34.6	0.36852946460633423	0.3341247276490535	0.9778945208799051	1.5091394658753738	0.22373073576842611	1.6211894160921052	0.013873178521525054	2951.91	0.011214673777600558	4998.0	0.0027588499252119	2998.85	1.1905825423413363	38.03625000000001	930.0	0.19452706722189173	0.7931833141276463	0.01152392213026029	41.7	0.8225782414307005	1.3791319529871864	0.8046567886301784	2965.85	2928.95	4998.6	18.64638828228503	4999.0	2999.0874999999987	0.8087004953744479	18.866486486486508	33.75	0.9706424491566913	14.686068211052548	0.7824211778703153	0.005516965927871567	0.9818316642023003	0.975519992006528	0.25902527075812276	3.102267303102543	0.9847646579939856	3.1537752675385415	0.7943309650680876	0.8197266785502294	
4273.475	3740.0	0.8448584202682784	14.957694592988673	3739.0	0.9568702825915707	4273.0	1.4177458380656127	18.563024709735064	1.311177243331824	3419.0	3.15015908483607	3308.0	0.9373525060880818	14.590622208990785	0.295287566809019	16.35	0.01248820160883422	1.084791797518206	1.1229523483398032	2992.0	1.6867726454709047	0.8348786246015498	4274.0	3739.375	1.2698980304791772	3360.525	8.45	29.15	0.3579197806996144	0.32246126780848244	0.9903474726520828	1.505328966954453	0.21919420082723073	1.615672344648917	0.01395062344969951	2942.2462500000006	0.011040983197055739	4985.0	0.002817183150244211	2991.1	1.1730987995993005	37.415	940.0	0.19418914912540766	0.7922717069407683	0.009759608946029194	41.9	0.8216212166616722	1.3799650289144936	0.8043152532214564	2956.35	2922.25	4986.15	18.74230077175494	4987.0	2991.5525000000002	0.8014937045373076	18.982739156268615	33.15	0.9706424491566913	14.757263062317246	0.784254630990885	0.005456997897297251	0.9820548004938685	0.9783882415963573	0.25195195195195197	3.1247083457970994	0.9856306989614763	3.185145573380763	0.7918382352941177	0.8164709336465295	
4131.0	3615.0	0.8604953186348785	14.859468438538185	3614.0	0.9681871953064789	4131.0	1.4177458380656127	18.612444312444307	1.3101946147740275	3367.0	3.1922637126203095	3265.0	0.9483650526716852	14.606771606771588	0.2842081432656128	14.35875	0.012617130587213199	1.0674965181058496	1.1029873271893458	2891.9	1.586552567237169	0.8402630084932616	4131.0	3614.425	1.2636195240632506	3310.875	8.3	24.85	0.3484074289546056	0.3104637745259117	0.9981470274524926	1.3812369285927721	0.13084462577108905	1.5068617807862856	0.013951425842543322	2878.2524999999996	0.011221945137157109	4819.0	0.0028341186915249606	2891.45	1.1432057316904334	36.963750000000005	950.0	0.11473936488915518	0.7025637140207628	0.00848064978499761	40.9	0.7567237163814181	1.3716781824736497	0.711602798053528	2889.45	2865.65	4819.35	18.779153634626773	4820.0	2891.630000000001	0.739396169097033	18.922591362126248	32.85	0.9706424491566913	14.746626913513126	0.6929626280892104	0.004901481075056549	0.9824813883377301	0.9792164357381749	0.1442891859052248	3.1646569646568645	0.9848756729043835	3.2093516582012653	0.7275171795637885	0.8250150875075658	
3853.6	3372.0	0.8460600065941519	15.013626089764248	3372.0	0.9759601433611504	3853.0	1.4177458380656127	18.82365038560414	1.2782781841386321	3143.0	3.251320234857906	3033.0	0.9602975268592486	14.764460154241636	0.251504007786102	12.353750000000002	0.012145099288512148	1.0224293131139581	1.052359591327887	2697.9	1.5281157513975698	0.814774053718047	3854.0	3372.0	1.2434850880764816	3085.925	7.55	21.25	0.2956239506857667	0.271536399030072	1.0009650359823261	1.3266710140202134	0.16751584219948348	1.4455234493898215	0.013691609313223019	2683.3500000000004	0.011134345880108594	4495.0	0.0027630375114364135	2697.25	1.086935495870843	33.142500000000005	960.0	0.1451093951093951	0.7586153601900588	0.007777472778845274	37.4	0.7714146658014276	1.32504024051119	0.76875	2691.25	2673.9	4495.95	18.952865856934306	4497.0	2697.57125	0.7590409019038321	19.091540200193727	30.35	0.9706424491566913	14.88677156835829	0.7481451612903226	0.004526839225556173	0.9833280614859318	0.9801445694940067	0.19430973165211768	3.224094437257366	0.9857473035439137	3.2683548387095915	0.7468849840255591	0.7741329939548264	
3700.0	3238.0	0.8517447657029101	14.822324359816156	3237.0	0.9736497369170524	3700.0	1.4177458380656127	18.544444444444352	1.2602757196754655	3047.0	3.180110097384643	2956.0	0.9549413802602424	14.577781424351793	0.23744554291748593	12.27375	0.011613982672227897	1.0002757316736912	1.029654090686027	2590.3	1.5969215155615715	0.8343361376242567	3700.0	3237.7	1.2227365710655607	3007.275	5.75	24.85	0.2773575760101273	0.25618237064706056	0.9984352535664148	1.40207357859532	0.19037512894104217	1.5089786999280819	0.013401861908456167	2541.29875	0.010191255245499025	4317.0	0.0022225658072745546	2589.9	1.0609911803413934	30.005000000000006	970.0	0.16428808496515102	0.7721272709993556	0.00962469499206011	34.55	0.7940785096473719	1.3067076114317762	0.7871983914209115	2551.85	2521.95	4317.0	18.737099861148014	4317.0	2590.05125	0.7786513110021108	18.860998030203536	26.35	0.9706424491566913	14.722653626139078	0.7606837606837606	0.004750984886366639	0.9836350324414054	0.9779738245273872	0.2359249329758713	3.144608809993371	0.9863747052684473	3.2063581890811688	0.7630442007311399	0.8152531229454474	
3719.05	3255.0	0.8457987379608305	14.758358358358379	3254.0	0.9667569853821382	3719.0	1.4177458380656127	18.39153770167929	1.281700636384049	3051.0	3.1393813584834236	2951.0	0.946876140511895	14.43796509713532	0.2601311151458632	11.981250000000001	0.011874219683195526	1.03044921875	1.0589407536238986	2603.65	1.6525542570951581	0.8322997576027948	3720.0	3254.05	1.2408277128139855	3007.85	6.1	22.4	0.31000590104778886	0.28406070095112496	0.9910402286796925	1.4265722752716485	0.20775489828732355	1.5435970848137042	0.012873962555491218	2552.7700000000004	0.010497577482119512	4339.0	0.002345612550949781	2603.15	1.0895584149441369	30.82	980.0	0.17892976588628762	0.7869814181007877	0.00863631106141805	33.35	0.80998322147651	1.3284113439652012	0.7974036850921273	2567.2	2537.45	4339.0	18.588142897131483	4339.0	2603.398749999999	0.7913133160555221	18.753586920253625	27.3	0.9706424491566913	14.61646178104524	0.7734529295589203	0.004616774169313485	0.9835090061474911	0.9790300177482829	0.23733333333333334	3.108336145798145	0.9871568099669307	3.16296170789559	0.7760125123477115	0.8133044348116226	
3722.0	3257.0	0.844889038332229	14.77698730794922	3256.0	0.9637844367691448	3722.0	1.4177458380656127	18.285752508361245	1.2888488631255997	3050.0	3.149916995061245	2953.0	0.9417922309392098	14.355919732441453	0.26414797160499826	11.657499999999997	0.012180141484279688	1.0323331507706752	1.0682754744265732	2605.5	1.6180879413724147	0.8336426497381572	3722.0	3256.8	1.2401381948586199	2997.475	5.5	20.3	0.31612149924897104	0.29404112869603205	0.9904658806418146	1.3978014656895403	0.19490585295245363	1.5240523473183705	0.013610673228497827	2560.9149999999995	0.010411464136155827	4342.0	0.002111851325666673	2605.1	1.1060896058747705	31.72	990.0	0.1572700296735905	0.7793196531054595	0.007809043872978015	35.4	0.8020250246954231	1.3378556263245844	0.7921990585070612	2574.3	2545.55	4342.125	18.61688508766902	4343.0	2605.3250000000007	0.7899877627055178	18.78483633934533	27.1	0.9706424491566913	14.63332544286958	0.7700397482610136	0.004476929995048368	0.9833429285206721	0.9792271739339501	0.22779795311984152	3.107023411371203	0.9862606259474604	3.1732460557233484	0.7780766644250168	0.8157894736842305	
3701.325	3239.0	0.8506761325219943	14.772705961152049	3238.0	0.9658591111971042	3701.0	1.4177458380656127	18.498794373744175	1.2896738603124789	3012.0	3.1573511048678204	2916.0	0.9407015445224021	14.537407903549903	0.26483813289805286	12.478750000000002	0.012411208021074843	1.032783983637508	1.063802718127734	2591.05	1.6341883226459668	0.8326183734564164	3702.0	3238.8	1.2365565229960536	2968.8	5.55	25.15	0.3231390728978177	0.29285891045268564	1.0013413329825096	1.4317687074829966	0.22445076900014943	1.5294380089354649	0.013426319449810677	2543.5237499999994	0.011377441811134467	4318.0	0.002140006554975033	2590.65	1.1096014137050854	32.121249999999996	1000.0	0.19924940293415216	0.787379263108037	0.009717177961517656	34.75	0.8005952380952381	1.354398869503075	0.7948869389132636	2557.6	2525.75	4318.0	18.657742503233447	4318.0	2590.921250000001	0.7876349924773923	18.78610180843941	29.5	0.9706424491566913	14.667773024909184	0.7773358158429249	0.004822044953644372	0.9827667470252809	0.9768565025886716	0.26337169939065674	3.1274542992552163	0.9861341778996562	3.181346282652333	0.7670954637779283	0.8180174146014886	
3708.025	3245.0	0.8489213408563082	14.785661143050403	3244.0	0.9704488830492843	3708.0	1.4177458380656127	18.438764607679467	1.3059057258752513	3058.0	3.1382251470060605	2934.0	0.9474776212930769	14.4902838063439	0.27270534018151515	13.136250000000004	0.012624162271805694	1.0384236453201972	1.0750839357508375	2595.95	1.6416583082581033	0.832953689252496	3709.0	3244.65	1.2559428809259714	2986.35	5.9	26.9	0.3446550758082635	0.3043315850573695	1.0063191410220218	1.440557583803518	0.21211922152824006	1.5650040765269058	0.014243197278911567	2545.6512500000003	0.011327733682669337	4326.0	0.002277332818681849	2595.55	1.1320484386960021	32.71499999999999	1010.0	0.17915417915417917	0.7818445151583646	0.010367087387994989	36.85	0.8065254237288135	1.3812093625475483	0.7962678936605317	2559.8	2531.0	4326.125	18.611186522646367	4327.0	2595.678749999999	0.7916616166804836	18.776241610738264	29.4	0.9706424491566913	14.640007686387793	0.769907100199071	0.005069239503688923	0.9823065982245055	0.9769560350484425	0.23737880307589435	3.098900366544448	0.9862256299606997	3.1668456375838527	0.7790581162324649	0.8180180180180374	
3723.55	3259.0	0.8459432048681715	14.784091663899048	3258.0	0.9738164115552277	3723.0	1.4177458380656127	18.423071830519742	1.3206920479723672	3027.0	3.143340560981596	2949.0	0.9564699930411934	14.461039390930132	0.2872663011338356	12.549999999999999	0.012608332656662816	1.0550940010921288	1.0864541275755832	2606.85	1.6551539491298524	0.8322531676562013	3724.0	3258.025	1.27652928706529	2990.375	5.4	28.4	0.3515546235675062	0.315577598921208	1.0011249389643508	1.4496524329692166	0.2112138593571126	1.559449401780707	0.013535473263616721	2563.775	0.0113253749617386	4344.0	0.00206714389618344	2606.15	1.1439002010815453	32.8975	1020.0	0.185	0.7788092374733334	0.010873310616792373	35.4	0.8003548496113552	1.3848379958524937	0.7926624032312353	2577.3	2548.75	4344.225	18.631859398262037	4345.0	2606.46375	0.790421266411772	18.77057455994682	29.6	0.9706424491566913	14.656265669624222	0.7663744624545153	0.0048096066202774354	0.9825820607230599	0.9758221983996325	0.23763042746549984	3.111706349206308	0.9866018451173295	3.165822357311678	0.777428949107733	0.8132710903634698	
3710.65	3247.0	0.8485084745762871	14.849003322259117	3246.0	0.9715019914020182	3710.0	1.4177458380656127	18.607900903917027	1.307614058984844	3010.0	3.1640390627967525	2915.0	0.9549173503920138	14.602706314734412	0.2834076034875464	11.355	0.012454963345212375	1.0392264221044605	1.0739439661355052	2597.75	1.6416123499142365	0.8362241852088866	3711.0	3246.925	1.2734669565060328	2964.325	5.5	19.5	0.3326832093707875	0.30500142795423585	0.990616406511041	1.4193193193193168	0.21410489377237515	1.5360195257489884	0.01351741111773415	2554.4362499999993	0.011265114669639939	4329.0	0.0021204001773425605	2597.15	1.1177012485544602	32.36	1030.0	0.19612429001002338	0.7894322484016529	0.007527504342790967	35.15	0.8058178752107926	1.3544749639125868	0.7973342447026658	2564.25	2537.6	4329.1	18.711963951700945	4330.0	2597.4450000000006	0.7912236654183255	18.885149501661147	29.3	0.9706424491566913	14.711700703695268	0.7808370044052864	0.004370564956483645	0.9831744716983039	0.9795792318085311	0.22827189719310112	3.1324424898511145	0.9854476249062841	3.188936877076359	0.7782258064516129	0.8235353197187959	
3721.0	3256.0	0.8487553932957367	14.794282814614322	3256.0	0.9658710369405725	3721.0	1.4177458380656127	18.45928595949193	1.2993237225985488	3020.0	3.1311163600131997	2913.0	0.9466883983416623	14.492233009708713	0.27775955467948255	11.858750000000002	0.012332336895792877	1.0304124912607784	1.0715529252323948	2605.0	1.6516333333333277	0.83213145171432	3721.0	3256.0	1.2590391988705274	2987.55	4.55	22.25	0.3296589679034929	0.30237822727965397	0.9886432395181363	1.4298239787446043	0.21934969341206698	1.5537485069321848	0.013831338244321667	2558.173750000001	0.011010685151851711	4341.0	0.001747077005778793	2604.55	1.1118938593401433	32.08999999999999	1040.0	0.18112582781456954	0.7911715052578228	0.008558186049195147	36.05	0.8213319810682894	1.346343348951486	0.8056118999323868	2574.6	2546.5	4341.4	18.578529594459788	4342.0	2604.82625	0.7958891922043931	18.77990527740191	28.75	0.9706424491566913	14.615281782732243	0.7838940706195869	0.004557270738725421	0.9831103923654817	0.9782458563535911	0.24648129076553382	3.108675342008641	0.9860945722736527	3.1555924327911895	0.7815300365084633	0.8186666666666819	
3511.675	3073.0	0.8482926829268468	14.749651810584966	3072.0	0.9771535792457522	3511.0	1.4177458380656127	18.596465339739186	1.2961171370004747	2922.0	3.2359869585875374	2807.0	0.9578216022532622	14.55363761153054	0.2582826847506809	13.77625	0.012985219086024416	0.9984811972216034	1.0489750091240306	2458.4	1.4003116343490267	0.8316560914946785	3512.0	3072.725	1.246090981423344	2870.55	6.45	29.3	0.3118700636181092	0.2882307688073001	0.9985209044716397	1.235597352838732	0.08412993308965792	1.3382024369595729	0.014746617245571032	2462.638749999999	0.011396919643746638	4096.0	0.002567572946936826	2457.8	1.0823536602758705	32.58	1050.0	0.0703977472720873	0.6227472714640824	0.011639223786918782	37.0	0.6854810081647142	1.3416191729355815	0.6390663826766063	2474.0	2449.2	4096.725	18.73076402860952	4097.0	2458.141250000001	0.6655986564543024	18.81912587412586	28.6	0.9706424491566913	14.663120978527292	0.6106856943961017	0.005489951007578873	0.9815248299063967	0.9759866526307426	0.09939652112176074	3.216821465428238	0.9849438381263442	3.245715272978537	0.6472328576400974	0.8138945927447093	
3056.95	2675.0	0.7677639502207962	14.969274422375356	2674.0	0.9923450132039271	3056.0	1.4177458380656127	18.712039603960378	1.2511591844041932	2558.0	3.3181522925159697	2467.0	0.9702246939013633	14.661544554455437	0.20671791551116217	12.30875	0.012708668281551372	0.9286031456682793	0.9674759192401167	2140.2	1.3512974051896203	0.7315034598687782	3057.0	2674.625	1.2059213788233558	2517.475	5.35	21.2	0.24979954026976667	0.2293046208819242	1.0152766686235106	1.0827326732673241	0.1352138609372699	1.2532402819841073	0.01426220515633571	2149.88375	0.01079333272611349	3566.0	0.0024395248626342303	2139.5	1.002097951001189	27.8325	1060.0	0.11883942766295708	0.7105497550725703	0.00969497416197924	31.2	0.7172373081463991	1.2945451020486995	0.7206945002007226	2163.5	2137.9	3566.325	18.891175902292645	3567.0	2139.8012499999995	0.7039090822493658	19.050506688285346	23.7	0.9706424491566913	14.841520149907925	0.6984158415841584	0.00562013117457026	0.9816712005438786	0.9776832670233687	0.15409181636726546	3.3024399842581813	0.9854817723194922	3.324140655867264	0.6892605633802817	0.710114128295948	
2845.0	2489.0	0.8460143399409592	14.93243810323122	2489.0	0.9868869801994512	2845.0	1.4177458380656127	18.617336152219856	1.2305791845721883	2411.0	3.225932249433444	2343.0	0.9628849436161991	14.572684989429174	0.1929785310295898	9.135	0.011524049366027543	0.896806774127729	0.9366828455126756	1991.5	1.5142554991539743	0.8209301126005581	2845.0	2489.0	1.185745471122681	2372.4	4.25	18.2	0.2336801248704075	0.2146440916235846	1.0093001639750272	1.3088794926004241	0.17234356758669922	1.4017011444066982	0.01301649765400333	1951.471250000001	0.010406668350593585	3319.0	0.0021421370967741934	1991.15	0.9746030935729236	22.857499999999998	1070.0	0.1452560873215785	0.7423143570521077	0.009173618286751178	25.8	0.7775297619047619	1.2683359078447654	0.7564976565828717	1960.4	1942.7	3319.0	18.800634685460828	3319.0	1991.3399999999997	0.7538889740798609	19.01384809064205	20.6	0.9706424491566913	14.753772323426853	0.7294031105506515	0.004605253990235939	0.9838706966437366	0.9792081453665668	0.19514273540690244	3.2015062761506656	0.9869936732790563	3.252664708350856	0.7370798319327732	0.7983702465524448	
2847.675	2492.0	0.8456355932203445	14.802085143353622	2491.0	0.9790219284106453	2847.0	1.4177458380656127	18.411073108165894	1.2701142039828255	2368.0	3.1621146787910304	2293.0	0.9576487868244447	14.443009833262058	0.2346844827677399	8.675	0.011907524194461333	0.9304731089653767	0.9795770362077206	1993.45	1.5617326948193284	0.829767488518406	2848.0	2491.7	1.2233810674138739	2327.35	3.05	17.05	0.29030681509747885	0.26140406089176066	1.0075816978197025	1.344516688339838	0.18885073095493238	1.4538567022843292	0.01292171552114234	1955.1975000000002	0.010330266928065148	3322.0	0.0015393544805309511	1992.9	1.020137136448217	23.666249999999998	1080.0	0.16072195960464117	0.7606862694050682	0.008593100320036287	25.7	0.7890826873385013	1.3278863633507532	0.772071490094746	1964.45	1943.3	3322.0	18.586483774574724	3322.0	1993.2212500000005	0.7711103487937264	18.830842745438762	20.55	0.9706424491566913	14.594601607265338	0.7470338983050847	0.004364753709120008	0.9837277220964185	0.9793700311965382	0.21797076526225279	3.134881720430148	0.9865530588649274	3.1945699391833577	0.7484110169491526	0.8120239623448895	
2864.0	2506.0	0.8414529914529961	14.65089743589742	2506.0	0.9739024533308965	2864.0	1.4177458380656127	18.340629039207222	1.2899505893667427	2382.0	3.1344145206056693	2288.0	0.9521849786031333	14.39435588108574	0.2593502764327913	9.318749999999998	0.01217550443818004	0.9623285925472804	1.0045787114862188	2004.7	1.574816731349716	0.8299742775671544	2864.0	2506.0	1.2411793566681633	2329.8	2.9	17.65	0.32990141405955303	0.28598557353145326	1.0038571560131588	1.3873652436395023	0.2108758003269992	1.4821375329087378	0.013740458015267175	1964.7862500000003	0.011006289308176102	3341.0	0.0014558232931726907	2004.45	1.0505135458878099	24.33125	1090.0	0.1685872812633376	0.7845483085676939	0.008844457807175785	27.45	0.8000637755102041	1.3644913640551384	0.8010181975736569	1975.6	1951.9	3341.0	18.494958128427875	3341.0	2004.6012499999997	0.7864199625793225	18.62820512820515	22.05	0.9706424491566913	14.530569330255108	0.7723004694835681	0.004663173428833456	0.9831613221329866	0.9781769893766284	0.2619551417689378	3.1074058400338886	0.9865712851405622	3.1592076621680847	0.772775876817793	0.8197679415556562	
2867.0	2509.0	0.8498930252460486	14.81395147313691	2508.0	0.97276534532408	2867.0	1.4177458380656127	18.404402244281414	1.293883103293263	2349.0	3.1603650445076323	2291.0	0.9519650377697884	14.43698748381526	0.2670271888082194	9.182500000000001	0.01236253190275414	0.9640626185478364	1.0108158008449064	2006.85	1.56776429809359	0.8376298708604857	2867.0	2508.35	1.248895368989787	2319.65	3.65	25.45	0.3286898775891088	0.29096110799910047	1.0022865487913857	1.3924902891670268	0.20669987972957973	1.4725496671526368	0.01432385895740274	1970.33125	0.011448196908986834	3344.0	0.0018205396777894159	2006.6	1.0471062233934725	24.777499999999996	1100.0	0.17679794520547945	0.7859664014838301	0.01272754550910182	28.7	0.799848615916955	1.3616283716276028	0.7964208242950108	1982.25	1946.9	3344.725	18.623352406650717	3345.0	2006.7287500000007	0.782925627478695	18.834835355285936	23.0	0.9706424491566913	14.625357491282633	0.7746024924795875	0.004582457147941778	0.9830550109493041	0.9736447289457891	0.2403470715835141	3.1310181190681883	0.9859344605715996	3.1832691484809947	0.7623549634722819	0.8229939603106173	
2839.0	2484.0	0.8515361315447918	14.772008733624475	2484.0	0.9750118662205821	2839.0	1.4177458380656127	18.447000856898043	1.2934816548222434	2336.0	3.1648931037824193	2264.0	0.9486032203897876	14.476520994001694	0.2553151169053962	8.7775	0.01237644086398856	0.9538304912191398	1.0049226637574056	1987.25	1.5529590948651	0.8367713329401705	2839.0	2484.0	1.2398540456386762	2301.575	3.85	17.35	0.3157995866122591	0.28839847079640085	1.0035240339822598	1.3859732412602488	0.1834013570599659	1.4672026631191817	0.013494496657787607	1960.7699999999998	0.011161554089643583	3312.0	0.0019295344058537563	1987.0	1.0403483235016215	24.68125	1110.0	0.15178956446744285	0.7611829309013454	0.008696088013432576	26.9	0.7852774137177807	1.3453934628829638	0.7717248908296943	1971.15	1952.5	3312.0	18.624667694015667	3312.0	1987.1299999999992	0.7733503818735126	18.810218340611343	22.25	0.9706424491566913	14.62300325729311	0.749459108610991	0.004401112942034987	0.9832224461939768	0.9786231611658271	0.2043859649122807	3.135634167385715	0.9863429058286974	3.192694663167136	0.7532453483340545	0.8260208514335389	
2848.0	2492.0	0.8491473546130371	14.695217578629876	2492.0	0.9737137534249538	2848.0	1.4177458380656127	18.261505190311414	1.2979813465140793	2366.0	3.1310845465862025	2260.0	0.9483715001564268	14.341522491349492	0.25449995605822645	9.65375	0.012138221418786786	0.9568939084219134	1.0112188001798426	1993.85	1.5797922977066203	0.8312620257832428	2848.0	2492.0	1.2321749309598284	2304.7	4.7	19.7	0.32865064327763993	0.2941006650527745	1.0000736232155398	1.3839965019676426	0.21422758695183464	1.5068583076562467	0.013555761198509368	1958.6887500000005	0.010806067443901217	3322.0	0.0023564803208824263	1993.45	1.0550437645137418	24.186249999999998	1120.0	0.19210754553339116	0.7778423851890187	0.00989253791302601	27.1	0.8109409190371991	1.3595333225687787	0.7888402625820569	1967.65	1946.95	3322.925	18.518638300246337	3323.0	1993.6525000000001	0.7924131435212967	18.690650581645865	21.55	0.9706424491566913	14.556291727876939	0.7634431916738942	0.0048449100865546975	0.9830168684946587	0.9776790197850758	0.23367697594501718	3.0933823529412154	0.9861704802615037	3.1611734253667385	0.7782084409991387	0.8205094991364436	
2868.0	2510.0	0.8475900998697417	14.771715408118741	2510.0	0.9702093828468212	2868.0	1.4177458380656127	18.457318141980714	1.3008516819154983	2348.0	3.151457291585186	2261.0	0.9482421307386923	14.477563540753717	0.26375339215648735	8.855	0.012148867222252595	0.9705441710469516	1.0198513935595162	2007.9	1.590092879256965	0.8378832644850451	2868.0	2510.0	1.2415244027542247	2301.475	3.35	19.8	0.33684098452228983	0.30034526771310976	1.0005865672109109	1.3769834350479502	0.2035743910513539	1.5019015400925444	0.013602555782958119	1969.9825	0.010899114602818307	3346.0	0.0016718652526512788	2007.65	1.0728010139416984	24.33625	1130.0	0.17251842219332467	0.7836153945831221	0.009890850962859356	27.25	0.8039065910082933	1.368327356016333	0.7979876160990712	1977.7	1957.35	3346.05	18.61983741102201	3347.0	2007.76875	0.7880589486650174	18.783587952859005	21.85	0.9706424491566913	14.630496854951826	0.7666523420713365	0.0044204493441025935	0.983430683433645	0.9777705622299373	0.24324324324324326	3.1168034557235758	0.9861714342768708	3.181441519205908	0.7663114397564158	0.8209199469261409	
2865.025	2507.0	0.8460303687635645	14.777212971078	2507.0	0.9698304509670393	2865.0	1.4177458380656127	18.342771855010717	1.3022935827590936	2345.0	3.1437313972799568	2252.0	0.9489239650572954	14.411044776119422	0.26961288213302365	7.927499999999999	0.01235152670262378	0.9799144974829881	1.0205796604522952	2005.85	1.65328596802842	0.835931530493267	2866.0	2507.0	1.2497999517669205	2302.85	3.6	16.1	0.3458996320537859	0.302151667957893	0.9968342369859112	1.3961987041036705	0.20500365906263482	1.5095462824045658	0.013679890560875513	1974.48875	0.010797900131863757	3342.0	0.001793766660853534	2005.4	1.0838428169157006	24.791249999999998	1140.0	0.1800262812089356	0.7757947267018266	0.00800855572412764	27.5	0.8127481252756947	1.368145669193196	0.7947728275253639	1984.9	1963.6	3342.925	18.58554394850897	3343.0	2005.6200000000001	0.7891877927369333	18.778264680105146	21.7	0.9706424491566913	14.60588102073578	0.7651969178082192	0.0039492115592476545	0.9836992617381283	0.9793634573685917	0.24582233948988566	3.1094669509595185	0.9867958843020503	3.1769197207679247	0.765496315561335	0.8204407951599003	
2685.0	2350.0	0.8455445544554486	14.747206959706936	2349.0	0.9849709796137647	2685.0	1.4177458380656127	18.54921630094046	1.3017792302466662	2246.0	3.2351099402052186	2156.0	0.9630814768740952	14.49659650694133	0.2564635723521048	8.818750000000003	0.012859666185573332	0.9563908572646385	0.9944919208442624	1879.7	1.390091324200911	0.8319019322794086	2685.0	2349.05	1.2488856672432351	2204.625	4.1	16.6	0.33041870163478226	0.2868802190983847	1.0125553705451873	1.2224405850091378	0.0771054400374313	1.3142123675470878	0.014209129235413523	1886.0049999999999	0.011130226253779586	3132.0	0.002131974416307004	1879.3	1.0570809439496842	24.685	1150.0	0.06639194139194139	0.6137005534550446	0.008625617043387894	27.3	0.6782805429864254	1.3695684081184094	0.6251159554730983	1897.1	1876.9	3132.45	18.70049274033314	3133.0	1879.47	0.6554851623226099	18.838736263736212	21.35	0.9706424491566913	14.633480867848553	0.603713768115942	0.00459381330764723	0.9825465205067792	0.9781575461652339	0.08962693357597816	3.213354459031271	0.9864456261078094	3.257189239332136	0.6362092391304348	0.8196557971014511	
2314.225	2025.0	0.7544791666666684	14.820314136125644	2025.0	1.002446431498671	2314.0	1.4177458380656127	18.65590223608944	1.2591037557820468	1953.0	3.3200086450002226	1879.0	0.9857263992776482	14.613208528341142	0.20808902662214535	7.858749999999998	0.01253082917354199	0.877564749411369	0.9101276160085453	1620.2	1.249300880372864	0.7329662973407148	2315.0	2025.0	1.222042914156369	1914.075	2.6	19.05	0.25875141875878593	0.22799946014808176	1.0347832495424756	1.0626105044201766	0.11431702366873661	1.177948240643547	0.013894330751378886	1631.6349999999998	0.011046564127261236	2700.0	0.0015649923255184038	1619.8	0.9625011488618609	20.805000000000003	1160.0	0.0981404958677686	0.6814825505795491	0.011483167063504026	23.05	0.7074524312896406	1.3182345673780829	0.6951187335092348	1640.45	1616.85	2700.0	18.80390151272004	2700.0	1620.0149999999999	0.6921760186312842	18.87762605042016	18.35	0.9706424491566913	14.750926570379146	0.6682027649769585	0.004732837911716073	0.9827363329147417	0.9746225021851171	0.13443145589798086	3.303512506652518	0.9863116953598456	3.3305900621118445	0.6779093717816684	0.7125396825396862	
2132.8	1866.0	0.8406040268456368	14.907781456953655	1866.0	0.993221754888722	2132.0	1.4177458380656127	18.560616246498604	1.2271937578699519	1826.0	3.234849707699781	1746.0	0.9731453963018001	14.536022408963571	0.1907283854352971	6.1525	0.011539466401162952	0.836914562907799	0.8673543912716852	1493.05	1.4395256916996035	0.8157255927995163	2133.0	1866.0	1.1916126123773874	1788.6	2.55	11.3	0.22662503029495884	0.20596299838656282	1.019286390521578	1.2168338907469314	0.16480267566302811	1.3469899101657954	0.012994426163454437	1465.2737499999998	0.010305817583671825	2488.0	0.0017139976474542093	1492.65	0.9169480541628295	17.1775	1170.0	0.14074479737130338	0.7523994286760567	0.007587966693526727	19.35	0.7797015765765766	1.2707429828482593	0.7645821648906338	1472.8	1456.55	2488.0	18.786155404050046	2488.0	1492.84	0.7565939967451827	18.983380281690128	15.35	0.9706424491566913	14.735580103550797	0.7382615986584684	0.004133505880239845	0.984327027718597	0.9802578565672846	0.2002218524681087	3.20272222222227	0.98740638748027	3.266591549295821	0.7333519865696698	0.7929133858267691	
2137.325	1871.0	0.8600344036697251	14.789162844036678	1870.0	0.9799233195383753	2137.0	1.4177458380656127	18.464224384659403	1.260612827553175	1783.0	3.1801373175675423	1718.0	0.9518907609418623	14.46210646823125	0.22835265467461224	6.13125	0.011637507691400355	0.8751028524410313	0.9079785077780697	1496.6	1.511977077363897	0.8378431556895333	2138.0	1870.275	1.2108641031196203	1750.45	2.55	15.1	0.28499093324024033	0.25206368689267233	1.005825578457906	1.3193325661680075	0.1840301522689324	1.404435575383895	0.013257702893199975	1466.7075000000002	0.01017266764823986	2494.0	0.0017077989485316278	1496.15	0.9651830947604638	17.34124999999999	1180.0	0.15115623237450648	0.7623238150005109	0.010156722943431763	19.75	0.7918326693227091	1.3200031744611496	0.7762629161882894	1477.4	1453.85	2494.0	18.638845495281462	2494.0	1496.2749999999996	0.7677168301435373	18.864621559633058	15.2	0.9706424491566913	14.620865022024443	0.749002849002849	0.004116167349542217	0.9842463249590574	0.9779040828680972	0.22453703703703703	3.161295774647934	0.9880329847144006	3.2154243119266592	0.7470102505694761	0.8190101237345325	
2133.0	1866.0	0.8466860465116269	14.634433693796236	1866.0	0.9774374676974329	2133.0	1.4177458380656127	18.24638009049772	1.2846467565094888	1796.0	3.141621933898234	1715.0	0.9543103027032633	14.289592760180993	0.24361596844648384	5.966250000000001	0.011966146258739487	0.8875373742864909	0.932758147848741	1493.15	1.508615738081564	0.8325837431724527	2133.0	1866.0	1.2328116184527849	1752.025	1.9	11.75	0.32001172852077603	0.27821073814123537	1.0107781072984356	1.2160806916426503	0.18515800620397277	1.4123330758090489	0.013648558014755199	1468.1924999999999	0.010166079516859588	2488.0	0.0012730318257956447	1492.95	0.9905290770960379	17.853749999999998	1190.0	0.15504322766570605	0.7553236217411	0.007861635220125786	20.35	0.7917151162790698	1.360502147330191	0.7739825581395349	1475.8	1457.35	2488.15	18.457773811138438	2489.0	1493.0350000000003	0.7720508369766318	18.637905520774076	15.15	0.9706424491566913	14.48356813406779	0.7421607753705816	0.00399814040196078	0.9840357133392995	0.9799277398635087	0.231476163124641	3.0934782608696128	0.9877537325952022	3.1708166761850887	0.7536537380550872	0.8160356347438753	
2141.0	1873.0	0.8468641114982577	14.68890804597701	1873.0	0.9764280813594943	2141.0	1.4177458380656127	18.330221969265796	1.29402326956395	1778.0	3.1471753039682318	1715.0	0.947992254933607	14.377746158224213	0.24751617000726547	5.44375	0.01194666846052075	0.8922904800650936	0.9439143847238416	1498.8	1.539838337182448	0.8341937268712917	2141.0	1873.0	1.2256823379719957	1742.9	1.9	10.95	0.33519552800202695	0.2884337803510618	1.0032247653576607	1.3016724336793517	0.20196038101461156	1.4442670912055982	0.013715544283521326	1472.785	0.010522788203753351	2497.0	0.0012728612581228646	1498.45	0.9993893336952097	17.873749999999994	1200.0	0.15693012600229095	0.77018963705542	0.007329317269076305	20.55	0.797847585805701	1.368398086509412	0.7845729227193492	1480.1	1462.15	2497.925	18.530064635425255	2498.0	1498.59875	0.7768706777460721	18.710450346420323	15.7	0.9706424491566913	14.548695604585784	0.7534090909090909	0.0036385389981750823	0.984414792541304	0.9808232931726907	0.23825887743413515	3.1088556641748664	0.987639847256649	3.182101616628225	0.7597087378640777	0.822468714448236	
2152.0	1883.0	0.8502331002331011	14.721882217090092	1883.0	0.9771986693900943	2152.0	1.4177458380656127	18.352954545454537	1.3030154001951026	1769.0	3.1440931246797095	1716.0	0.9424662919067817	14.392102272727264	0.2510839648545306	5.066249999999999	0.012033920828799834	0.8859572170861731	0.9543165107144711	1506.6	1.5606812933025416	0.8358507425746516	2152.0	1883.0	1.2226135265220073	1747.125	1.55	14.65	0.3407167974545892	0.29650172210732	1.000703692087093	1.3208027133973979	0.19866534317593765	1.4371064538419933	0.013807099843630436	1480.60875	0.010448903530664536	2511.0	0.0010283629125891526	1506.4	1.0153840952123343	18.096250000000005	1210.0	0.1692220329358319	0.7580449468261019	0.009754960713810094	20.75	0.7907043879907621	1.3710182374474635	0.7741050808314087	1489.85	1469.6	2511.0	18.506912231426682	2511.0	1506.5275000000006	0.7734326907032448	18.714030023094725	15.7	0.9706424491566913	14.526968364172365	0.7427240977881258	0.0033693982408716907	0.9845966809303288	0.9785590624583832	0.2575057736720554	3.1200232828871277	0.9884557969812573	3.175058275058322	0.7541123085649462	0.8134174311926559	
2155.0	1886.0	0.8451851851851853	14.776785714285696	1886.0	0.9773636291381843	2155.0	1.4177458380656127	18.294324631101013	1.3066616756867289	1762.0	3.1440045970343724	1699.0	0.9460622620391386	14.353575482406358	0.25866035218483363	5.51375	0.012373227422836235	0.876338257216425	0.9600076329700198	1508.8	1.5707388016288522	0.8328250926827871	2155.0	1886.0	1.2339579529470266	1735.6	1.85	15.0	0.33889499726386296	0.29989417368172455	1.0006439215223453	1.3276510832383108	0.2253629990424196	1.4564462334322874	0.013419038467910272	1481.2887500000002	0.010981719252844963	2514.0	0.001226790450928382	1508.4	1.014183443686351	18.627499999999998	1220.0	0.18771526980482203	0.7911875790602659	0.009970752459452274	20.25	0.8126443418013857	1.3655922793369093	0.8101905311778291	1489.15	1470.6	2514.6	18.529551461552057	2515.0	1508.6550000000002	0.7924743830188128	18.780990783410132	16.55	0.9706424491566913	14.552721771834944	0.775255391600454	0.003661768498966209	0.9839650040781975	0.9775325711247009	0.28604786923525977	3.109027373325617	0.9869217970049916	3.1770940170940625	0.7741510538641686	0.8159580663948711	
2131.0	1865.0	0.8537514654161777	14.814361078546312	1864.0	0.977855593295699	2131.0	1.4177458380656127	18.358768328445745	1.303400127482813	1748.0	3.1723709705339718	1677.0	0.9534043893367318	14.370322580645174	0.26027862176682875	5.845	0.012716960902307261	0.8746292065873368	0.9546122784966077	1492.0	1.5385207100591731	0.8432793550820573	2131.0	1864.975	1.2429113074839282	1716.05	1.95	13.25	0.3388616512837229	0.29622001673591275	1.0069402475988587	1.2896774193548388	0.1870880739960945	1.4315751882039733	0.014480181502735886	1470.4987500000002	0.011444396249708048	2486.0	0.001305526729822917	1491.55	1.007856074003537	19.016249999999996	1230.0	0.14882655981682885	0.7674893988634615	0.008847193937168232	21.7	0.8081360946745562	1.375957229384133	0.7816922169811321	1476.75	1465.4	2486.225	18.641291409468558	2487.0	1491.7974999999997	0.7805099374886068	18.873153575615458	17.15	0.9706424491566913	14.62564108385258	0.7570298769771528	0.0039083325389823904	0.9833747065587104	0.9787333489132976	0.21842410196987253	3.1390743995313914	0.987045157834834	3.2050410316530393	0.7613235294117647	0.825014310246133	
2128.0	1862.0	0.8449883449883443	14.7399882560188	1862.0	0.9766307715659815	2128.0	1.4177458380656127	18.338742857142833	1.305955883882771	1750.0	3.1355747169050354	1683.0	0.9498806919709408	14.402342857142873	0.2636063645355974	5.678749999999999	0.01249072459805107	0.8971207388292816	0.9584559042996729	1489.85	1.5719906048150327	0.8334094423495044	2128.0	1862.0	1.2472715703186268	1716.05	2.45	11.65	0.3379442219167655	0.29995414777639273	0.9981908838052741	1.3902834008097156	0.23944274306037333	1.4852649518762582	0.014395264361630564	1464.7575	0.010533378061053337	2483.0	0.0016448472641826118	1489.65	1.0173268172653018	18.59875	1240.0	0.19706744868035192	0.7942649499780581	0.007802035896062149	21.4	0.808972073677956	1.3597498793866252	0.8061497326203209	1473.15	1455.45	2483.0	18.529490885590224	2483.0	1489.7637499999998	0.7925567241661076	18.726071638285386	15.7	0.9706424491566913	14.560506726335722	0.778	0.0038137043351381184	0.9836955710668104	0.9795732938484317	0.28420434527304755	3.103737780333576	0.9873791621911922	3.170433255269367	0.7712857142857142	0.8207943925233626	
1894.075	1658.0	0.8349472377405298	14.511927181418697	1657.0	1.006040856387172	1894.0	1.4177458380656127	18.243472829481572	1.3279296028007521	1613.0	3.2472483318395513	1553.0	0.9768869512472295	14.192379762648327	0.2587227628858494	5.629999999999999	0.013515476026700505	0.8746341644129959	0.9314743802193168	1326.2	1.1725465838509306	0.819065770458308	1895.0	1657.5	1.264424441536387	1581.5	1.9	10.5	0.3214006773420797	0.29292337307012667	1.0260390297138884	1.020896464646465	0.0360506378354151	1.111027642195219	0.014906380658062171	1347.5775000000006	0.01136777672520586	2210.0	0.0013876209603797696	1325.85	0.9941187349731829	18.54	1250.0	0.027146464646464648	0.43579975210719574	0.007654735000364511	20.5	0.5163252240717029	1.3731236875698314	0.44601910828025476	1355.3	1337.85	2210.0	18.398756922836345	2210.0	1325.9962500000001	0.49893221737278	18.618644067796602	15.6	0.9706424491566913	14.332442820538537	0.4267834793491865	0.004104267991230878	0.9823802559820685	0.9785327677004095	0.04372267332916927	3.226242038216613	0.9861910660934199	3.276396735718817	0.4836990595611285	0.8030360531309273	
1390.0	1216.0	0.694836956521744	14.42021857923497	1216.0	1.0436316929934024	1390.0	1.4177458380656127	18.160743427017255	1.2926135853502225	1146.0	3.333325372810698	1096.0	1.0062299601322733	14.141069809610142	0.19915910690874603	5.167500000000001	0.013784918751142478	0.742188664249168	0.7976593265089174	973.0	0.9693273542600904	0.6821205967199259	1390.0	1216.0	1.2321980527993692	1118.825	2.3	8.5	0.24625102370587879	0.2220201752332191	1.0728845532348683	0.7489573889392582	0.08563721445897492	0.8828616808292011	0.01564321803342402	1007.1699999999998	0.011896602369529033	1621.0	0.002235722964763062	972.65	0.8503077228509033	14.149999999999997	1260.0	0.061511423550087874	0.6176682297470752	0.00825643516270034	16.1	0.6199369936993699	1.346392769038595	0.6330935251798561	1015.1	1000.6	1621.35	18.323726549388237	1622.0	972.8450000000003	0.6004349642830611	18.440255009107474	12.15	0.9706424491566913	14.30828057985768	0.5968941382327209	0.0050337911304745245	0.981181290118383	0.9773190869354055	0.11222627737226278	3.3298922800718764	0.9851659649466367	3.3364376130199527	0.5622270742358079	0.6732142857142928	
1140.0	998.0	0.8225903614457767	14.93383233532933	997.0	1.0209646378653408	1140.0	1.4177458380656127	18.661676646706614	1.2137942046654817	1024.0	3.299861825040869	968.0	0.9877046888898082	14.583532934131725	0.1538847539368944	4.14625	0.011024485283729504	0.6080239064089522	0.686862615876562	798.05	1.253560371517028	0.7991369635685494	1140.0	997.55	1.1692167182461866	996.2	1.8	8.35	0.19106229174692482	0.16753087598124428	1.0532358910458934	1.0803427419354863	0.13735092123428733	1.171792505598803	0.012860531901610689	784.50625	0.009673366834170853	1330.0	0.0022514071294559104	797.8	0.7454731588713289	8.79125	1270.0	0.11377245508982035	0.7018073066741786	0.010446640810709371	10.3	0.730110775427996	1.2690661328515769	0.71875	789.75	778.55	1330.0	18.84004475255374	1330.0	797.9449999999999	0.7103276013806676	19.05538922155689	7.7	0.9706424491566913	14.741045963944364	0.6831854043392505	0.005199242352445169	0.9837762723638255	0.9781058426122857	0.18575851393188855	3.2764705882353415	0.9867545511613307	3.322888015717144	0.695382323733863	0.7769230769230738	
1136.0	994.0	0.8561571125265319	14.807097457627139	994.0	0.9897586248093926	1136.0	1.4177458380656127	18.311530398322834	1.2399171569626841	975.0	3.20353650419505	919.0	0.956544543351637	14.327358490566022	0.1946632042736098	2.65875	0.01103724435080325	0.649177810480517	0.7442754576353248	795.35	1.362025316455698	0.8376097950329168	1136.0	994.0	1.1770318289402648	949.025	0.95	4.9	0.269961193393074	0.2239939682428162	1.0280361424433204	1.1578174186778605	0.16499777218210096	1.2722235127464445	0.012677293837077948	782.7337500000001	0.008812236419714231	1325.0	0.0011959463712469314	795.25	0.8401887634717173	8.764999999999999	1280.0	0.1322140608604407	0.7468295148404629	0.006161197032566328	10.1	0.7974683544303798	1.3249173445861153	0.7658227848101266	786.7	776.55	1325.45	18.602048617593503	1326.0	795.2749999999997	0.7606333078129109	18.89216101694915	7.0	0.9706424491566913	14.560902318365573	0.7214060860440713	0.003348254522549994	0.9856145011266465	0.9828269484808453	0.21656050955414013	3.1530398322851543	0.9899918172090387	3.2436440677966534	0.7282266526757608	0.8138040042149567	
1142.375	1000.0	0.8531779661016886	14.699046610169482	999.0	0.9762717792187345	1142.0	1.4177458380656127	18.018220338983028	1.265275168150855	972.0	3.1391389950320496	907.0	0.9496596432598509	14.09639830508474	0.22829810347198354	1.66875	0.011501965869810777	0.6847397225404098	0.7829811941283645	799.8	1.4150843881856545	0.8351899078049809	1143.0	999.95	1.2107705547799745	944.825	0.45	4.4	0.30807270754049065	0.2622571808934499	1.018981571298999	1.2352754237288133	0.2019907934352271	1.3278545431283408	0.013582342954159596	784.8649999999999	0.009244120236448244	1333.0	5.645464809936018E-4	799.55	0.8616204555548506	9.151250000000003	1290.0	0.15145228215767634	0.7673727077835512	0.005532851304621189	10.8	0.8040468583599574	1.3545116425127988	0.7837108953613808	792.4	778.45	1333.0	18.37866841088414	1333.0	799.675	0.7759348909973531	18.742584745762723	7.35	0.9706424491566913	14.404339508047133	0.7489615784008308	0.002097294667981543	0.9864007394622079	0.9818924866394216	0.26582278481012656	3.0741561181434913	0.9895617179148589	3.190360169491566	0.7448078920041536	0.8166313559321963	
1145.0	1002.0	0.8490526315789401	14.66333333333333	1002.0	0.9754660056499278	1145.0	1.4177458380656127	18.131545741324928	1.2873675106641402	975.0	3.133679053292184	906.0	0.9389817238434092	14.198744769874477	0.24060990259465814	1.6812499999999997	0.011967699816168484	0.7018629617934954	0.8052372398847865	801.8	1.4534261241970023	0.8344831289308636	1145.0	1002.0	1.2056706282026401	947.2	0.7	3.3	0.3397064569987175	0.2848246977526782	1.0156736655533356	1.2362105263157899	0.18600445019526748	1.3191048898919804	0.014552495159577792	788.6799999999998	0.009540547326136078	1336.0	8.74617354907228E-4	801.65	0.9000698812019566	9.573750000000002	1300.0	0.15067079463364294	0.7607392947083724	0.0041183077499064025	11.65	0.8075481798715204	1.383385327090858	0.7847593582887701	792.45	784.75	1336.0	18.335113518986446	1336.0	801.7387500000002	0.7785181469773759	18.67666666666668	7.6	0.9706424491566913	14.366951336763435	0.7360681114551083	0.0021017809178872976	0.9859305192659441	0.982824308288052	0.22048066875653083	3.0596359743041024	0.9890785839819232	3.1888771186441045	0.7543859649122807	0.8146680942184097	
1135.0	993.0	0.8545652173912968	14.755866523143151	993.0	0.9783831833103516	1135.0	1.4177458380656127	18.270171673819743	1.2897464742946678	953.0	3.1741224846014746	906.0	0.9525494965111481	14.269849785407713	0.25140903640217843	1.8800000000000003	0.012133174762437493	0.708791911952905	0.8014873228524596	794.8	1.3980686695278988	0.8407632192049277	1135.0	993.0	1.2376910764283913	928.3	0.45	3.75	0.3370605501649439	0.28434882707561954	1.0216266683273052	1.1877682403433496	0.20549805230439513	1.3145420744983827	0.014594425305355466	783.7375000000001	0.01044039483675019	1324.0	5.68397120121258E-4	794.55	0.899509335372459	9.65	1310.0	0.17328918322295805	0.7758363480946023	0.004726195727519062	11.65	0.8133879781420765	1.3865170557165418	0.7997267759562842	788.5	780.25	1324.45	18.538568451490296	1325.0	794.6775	0.7760976790243038	18.8157158234661	8.25	0.9706424491566913	14.523682747683917	0.7571127502634352	0.0023636348294162873	0.985503190408146	0.9830081812460667	0.2806451612903226	3.1281456953642706	0.9888635788407999	3.215726681128017	0.7492096944151738	0.8265283842794693	
1138.0	996.0	0.8535637149028013	14.752799121844145	995.0	0.9781306720059633	1138.0	1.4177458380656127	18.218067226890756	1.2923878340195962	958.0	3.15415677505137	896.0	0.9531868105441464	14.275630252100807	0.2558388158339561	1.90625	0.01217286680358327	0.7239232626095795	0.8024375462650963	796.45	1.4854910714285725	0.841449676650735	1138.0	995.3	1.2361294225418236	926.225	0.7	3.9	0.35822586544703056	0.2872199990532734	1.0289941420983078	1.2473852721451446	0.2233596947532266	1.3628673150569595	0.014548431792417183	782.3399999999999	0.010608248069801015	1327.0	8.809463881198086E-4	796.35	0.8940414341607338	9.66375	1320.0	0.16808510638297872	0.7815868945179458	0.004897651638829587	11.55	0.8159041394335512	1.4150381776589898	0.8025599128540305	789.1	775.8	1327.0	18.50263043118328	1327.0	796.4037500000004	0.7855666844121819	18.789242590559812	8.45	0.9706424491566913	14.507023979481204	0.761482254697286	0.00240143088898006	0.9854257023074368	0.9819865213831327	0.29464285714285715	3.109453781512637	0.9880107965601657	3.1934138309550293	0.7638308977035491	0.8258510638297802	
1136.2	995.0	0.8604726100966638	14.779032258064511	994.0	0.9780306087952748	1136.0	1.4177458380656127	18.30719656283565	1.3016829836842319	949.0	3.1743874933825724	883.0	0.9533209316082922	14.34049409237378	0.25400540592616005	1.875	0.01265100698218452	0.7115323654346034	0.8121361892473367	795.6	1.5101925254813138	0.8451775434161028	1137.0	994.075	1.2333532765817397	919.175	0.6	4.3	0.36695005946930526	0.296461755600504	1.0231199122844061	1.1997828447339867	0.1944462594022337	1.3404306171495457	0.015146773486887399	784.5487499999999	0.009540547326136078	1326.0	7.52162467092892E-4	795.35	0.9280184272826156	10.07625	1330.0	0.13572204125950055	0.7693385140615059	0.005396247725418837	12.1	0.8036099137931034	1.4172181558044854	0.7896375990939978	791.1	779.0	1326.0	18.580108615135217	1326.0	795.4525000000001	0.7749475490572765	18.839569892473122	7.6	0.9706424491566913	14.560543578336569	0.742399565689468	0.002355012211248284	0.9849939808065672	0.9810524990557723	0.23895809739524349	3.125778732545683	0.9883414817600601	3.215460526315825	0.754071661237785	0.8317425083240779	
1141.475	999.0	0.8495841995841914	14.673089343379978	999.0	0.974681921899721	1141.0	1.4177458380656127	18.096743697479003	1.3022486806285891	962.0	3.141036830435962	895.0	0.9429048344355047	14.190651260504175	0.25388523595743057	2.0674999999999994	0.012532738288764588	0.724974593495935	0.8193382230589579	799.25	1.4804746494066876	0.8376844421035333	1142.0	999.0	1.2228167383767075	924.6	0.55	4.2	0.37473208557771776	0.3002749232561234	1.0348061052536661	1.2312977099236648	0.2281008123456695	1.3772539690948802	0.01534814075368106	786.3800000000001	0.009828471265806937	1332.0	6.892230576441104E-4	798.95	0.9630551301684533	10.00625	1340.0	0.1623931623931624	0.7910195102483029	0.0052677787532923615	12.3	0.8326901874310915	1.4390378567455797	0.8114663726571113	792.8	778.4	1332.0	18.474643927076123	1332.0	799.0862500000001	0.7957000457969363	18.697631862217463	7.85	0.9706424491566913	14.495922654536653	0.762993762993763	0.0025902515114111465	0.9848770101998243	0.9804682609240015	0.3070953436807095	3.0796116504854685	0.9887612387612388	3.1809472551130615	0.7593555093555093	0.8237394957983132	
1035.675	906.0	0.852858809801626	14.54870349492673	906.0	0.996108083747278	1035.0	1.4177458380656127	18.174282433983944	1.3102888843684002	896.0	3.2506982800002944	828.0	0.9469243563741065	14.122273249138912	0.24124370876657594	2.1825	0.013162932076743957	0.7120974879161277	0.7876223613795607	724.95	1.1577014218009483	0.8338951053030463	1036.0	906.0	1.2139250615328114	863.95	0.4	6.3	0.3691920026681991	0.2873711711105293	1.0577428146882168	0.9876004592422497	0.04683327696682191	1.0676929599366742	0.015517356698548592	734.5487499999999	0.011175801378571907	1208.0	5.370929842228936E-4	724.65	0.9422463522225992	9.827499999999999	1350.0	0.03397508493771234	0.4917340513533154	0.008400560037335823	11.6	0.5934131736526946	1.4491260449266932	0.5066425120772947	738.0	730.35	1208.0	18.452424076559716	1208.0	724.8425000000001	0.5534055166358666	18.666290868094713	8.35	0.9706424491566913	14.367830691256398	0.47086247086247085	0.0029220308829592282	0.9839150370402969	0.9777318487899194	0.06425233644859812	3.2154994259472174	0.98725345498457	3.2769319492503217	0.5261795166858458	0.8226589595375657	
819.0	717.0	0.7621823617339308	14.598355754857996	716.0	1.0200178243416398	819.0	1.4177458380656127	18.355604719764003	1.265980295055905	703.0	3.3308110857711535	656.0	0.9757551031770181	14.29572271386432	0.18941512205414462	2.03625	0.012871800240506635	0.598959221975772	0.6633570233786644	573.35	1.0666666666666675	0.7296935833407384	819.0	716.325	1.1908544866192619	678.425	0.45	4.95	0.2886057661441526	0.2210141291468391	1.0697563705598157	0.7750737463126843	0.0931084336170679	0.9305267092807673	0.015465203292591672	588.06375	0.01051138733628097	955.0	7.508133811629264E-4	572.95	0.8089830508474576	7.6949999999999985	1360.0	0.05192878338278932	0.6523609601284514	0.008194007614633339	9.3	0.6945701357466063	1.3777914596117733	0.678679817905918	593.75	582.65	955.15	18.54272742848803	956.0	573.1212500000001	0.663459546782233	18.672848664688434	6.3	0.9706424491566913	14.482222759376157	0.6166907514450867	0.0034054337683945756	0.9837227659910986	0.9783976162886938	0.12518853695324283	3.3184798807749667	0.9887377992825561	3.3356828193832677	0.631578947368421	0.709183673469388	
711.0	622.0	0.8602605863192169	14.805322580645145	622.0	1.0023543678704683	711.0	1.4177458380656127	18.582089552238816	1.2096717991743353	629.0	3.288102125439454	587.0	0.9529396719061186	14.491873963515753	0.1630701815393357	1.7149999999999994	0.011107025436308485	0.5253652597402597	0.577950668221038	497.8	1.1822147651006705	0.8366304738114969	711.0	622.0	1.153935350098997	612.2	0.6	5.1	0.22559580209261512	0.18364498823176975	1.0426358300732628	1.0271986970684046	0.12312898025847678	1.097608961923879	0.0135121508520722	490.77124999999995	0.008445606273878947	830.0	0.0012020434739056394	497.7	0.7239503131095371	5.531250000000001	1370.0	0.09076175040518639	0.7079337862571969	0.010276042716099132	6.7	0.761402027027027	1.2883498077520616	0.7419763513513513	494.05	485.8	830.0	18.777688366619053	830.0	497.7774999999998	0.7255511994968515	18.973064516129032	4.2	0.9706424491566913	14.652955767368098	0.6886942675159236	0.003444383743011423	0.98544859082068	0.9788434414668548	0.1708542713567839	3.2481717011128715	0.989782630471802	3.314032258064507	0.6923701298701299	0.8062600321027281	
713.0	624.0	0.8632183908045955	14.691496598639437	624.0	0.9805634279537203	713.0	1.4177458380656127	18.08039867109636	1.2448929253975514	625.0	3.154902297971401	571.0	0.9347170125947197	14.130066445182743	0.20476646841518426	1.1387500000000002	0.01126672377581717	0.5690287110568112	0.6343849841567086	499.3	1.325259515570935	0.8393901891356638	713.0	624.0	1.1845778721076239	601.55	0.25	4.95	0.2935306178503631	0.23981892666249544	1.0157353261070672	1.1250401284109157	0.16694654201997072	1.2287948647896787	0.01419367827662573	490.62999999999994	0.008887093516461322	832.0	5.027146591594611E-4	499.05	0.7956278596847992	5.603750000000001	1380.0	0.11658456486042693	0.7400885276522092	0.009965774109120194	7.05	0.7886554621848739	1.3343027374595269	0.7635726795096323	493.95	484.7	832.0	18.360093282442925	832.0	499.1825	0.7562204521024328	18.754421768707477	4.4	0.9706424491566913	14.365800795335844	0.7128874388254486	0.002288705349205443	0.9864445708749775	0.9758405476142541	0.22491349480968859	3.093277310924358	0.990375939849624	3.2146258503401293	0.7233870967741935	0.8217599999999992	
711.0	622.0	0.86050847457627	14.691910499139398	622.0	0.9718301090124417	711.0	1.4177458380656127	18.129459901800335	1.2616914599302054	611.0	3.1872441464467913	559.0	0.9311007508617973	14.154828150572834	0.21696672131826295	0.8950000000000001	0.011655403221126263	0.5727977161500816	0.6580732945320817	497.9	1.3063047285464078	0.8451270173705154	711.0	622.0	1.1904140536451824	584.3	0.1	2.75	0.31630241663160985	0.26500683679775483	1.008904377636297	1.0822107081174448	0.1779881724608737	1.193487296473534	0.013953488372093025	489.16625000000005	0.008979015334947538	830.0	2.0177562550443906E-4	497.7	0.7911347155551016	5.7787500000000005	1390.0	0.11804384485666104	0.7467155679959866	0.005553872563869535	6.9	0.7924448217317487	1.3439076836117392	0.7743589743589744	494.45	484.15	830.0	18.484890010202903	830.0	497.78250000000014	0.7594106904032316	18.79672977624785	4.45	0.9706424491566913	14.452518846385583	0.7160392798690671	0.0018042505332272582	0.9865403462456463	0.9825323101777059	0.23938879456706283	3.1282051282051198	0.990819209039548	3.2456110154905238	0.7229950900163666	0.8249999999999984	
708.0	619.0	0.849999999999999	14.639473684210532	619.0	0.9718469609609969	708.0	1.4177458380656127	17.988461538461546	1.2753290720983288	612.0	3.1279062995160127	570.0	0.9242518578285891	14.06888111888112	0.23534327900765048	1.0100000000000002	0.011843924331781734	0.5823860727086534	0.669882459997203	495.5	1.3788461538461547	0.8365635351599308	708.0	619.0	1.183255496545013	588.675	0.2	2.7	0.3365264643778794	0.27843705139733654	1.0117712317180794	1.1652991452991455	0.19193924748426433	1.25866285434891	0.015813482007095793	487.61125000000004	0.009542178459039692	826.0	4.050222762251924E-4	495.3	0.7877363311190598	5.856249999999999	1400.0	0.12962962962962962	0.7628612329365656	0.0054353296426774035	7.8	0.8016351118760757	1.3647107319995921	0.7820175438596492	491.8	482.35	826.0	18.28538927529696	826.0	495.3750000000001	0.7725214533054551	18.659824561403514	4.7	0.9706424491566913	14.320919440621015	0.7365196078431373	0.0020424746273550514	0.9861136010408631	0.9822353060602984	0.270979020979021	3.0784511784511714	0.9895442087097757	3.1880991735537103	0.7384297520661157	0.8241739130434764	
715.7	626.0	0.8544982698961913	14.781481481481476	626.0	0.9687724607966416	715.0	1.4177458380656127	18.044162436548227	1.2853572918772849	610.0	3.1521087108870174	560.0	0.9313211872728782	14.111167512690356	0.24398686491527163	0.9574999999999999	0.011848162490838612	0.6116524563540398	0.6840769678552681	501.15	1.366254416961133	0.8396000775809547	716.0	626.0	1.1994472815803274	583.275	0.15	2.2	0.3746422475431439	0.2913133700850555	1.0080141901341082	1.1722504230118442	0.2163571739013123	1.2493767885821323	0.014470907446487791	491.5499999999999	0.009327983951855568	835.0	3.005710850616171E-4	500.75	0.8353896771540201	5.904999999999999	1410.0	0.1440972222222222	0.7867139735902784	0.004423889000603258	7.2	0.8091304347826087	1.4102160226149707	0.8075892857142857	495.1	486.3	835.0	18.388686765521896	835.0	500.95124999999996	0.7808447673912295	18.847795414462087	4.65	0.9706424491566913	14.396977977053911	0.7655737704918033	0.0019211110990943845	0.9862307264100671	0.9813995576111	0.2950530035335689	3.085763293310453	0.9898696088264796	3.2248677248677136	0.7418032786885246	0.8192579505300338	
711.15	623.0	0.8573149741824425	14.517361111111098	622.0	0.9701347311294837	711.0	1.4177458380656127	18.03419243986256	1.2899558096174286	610.0	3.1395340364278193	568.0	0.9351212871929145	14.10603448275862	0.24109577759170678	1.0475	0.012508710917370148	0.5936259036757967	0.6840546737266462	498.1	1.3989898989898981	0.8418890422206478	712.0	622.6	1.200163865112525	585.55	0.2	3.45	0.3957921047887599	0.29455305551028377	1.0236070255242844	1.1146757679180903	0.17627417273417206	1.2613968075699846	0.017144009681323114	492.16124999999994	0.009531453797531855	830.0	4.0048057669203043E-4	497.9	0.8379296151471496	6.2475000000000005	1420.0	0.13275862068965516	0.7378742969663575	0.006908289947937526	8.5	0.8023767605633803	1.4469408849835124	0.761443661971831	495.15	485.9	830.0	18.34411146338823	830.0	497.98875000000015	0.7691005458487663	18.54166666666667	4.75	0.9706424491566913	14.362688384739752	0.7182741116751269	0.0020968685190350463	0.9853944205635952	0.9771726071285544	0.27491408934707906	3.090549828178686	0.9898878654385262	3.174652777777769	0.7371794871794872	0.8275803722504215	
718.0	628.0	0.848047538200338	14.584628670120914	628.0	0.969652091708556	718.0	1.4177458380656127	17.780138169257363	1.2977247299463905	598.0	3.1213716193523466	561.0	0.9371390842306183	13.920725388601042	0.2595863057339964	1.10625	0.012239841235051762	0.6052445789208271	0.694908539106802	502.75	1.3755208333333322	0.8316377576619202	718.0	628.0	1.2249840140410058	584.525	0.1	3.0	0.4126505497067219	0.30264506194969476	1.036188944167279	1.1464765100671146	0.21581297926121076	1.2906492279439257	0.015256588072122053	495.51374999999996	0.009345794392523366	838.0	1.9868865487780645E-4	502.55	0.8471562784119608	6.1537500000000005	1430.0	0.14507772020725387	0.7910240641234084	0.0059838436222200055	7.7	0.8216753022452504	1.4765290307454022	0.8189509306260575	498.65	490.7	838.0	18.294183004218194	838.0	502.645	0.7990478814931418	18.59378238341966	4.7	0.9706424491566913	14.34117362720393	0.7629533678756477	0.002201151811516365	0.9855590069534319	0.9799541238655629	0.281195079086116	3.0487046632124275	0.9892622787830583	3.1748299319727815	0.7630691399662732	0.8107081174438674	
712.0	623.0	0.8626736111111105	14.682522522522506	623.0	0.9710347414437285	712.0	1.4177458380656127	18.151929824561375	1.2907841379505212	589.0	3.180340808313519	551.0	0.9436044116050314	14.23157894736844	0.24315198779003633	0.91375	0.012253202592105465	0.6042283729956082	0.6814935480099615	498.3	1.3236654804270467	0.8477752382511025	712.0	623.0	1.217637818797579	574.075	0.2	2.45	0.3841845436492184	0.2945308865445516	1.0364792670598832	1.114017094017095	0.18851011258144612	1.228892086161288	0.015127067365873336	490.83125	0.010013148578942047	830.0	3.9944078290393454E-4	498.1	0.8216338259441708	6.1	1440.0	0.14726027397260275	0.7768945598598982	0.004910311654474397	7.5	0.8094405594405595	1.4478326833269524	0.8055555555555556	494.25	487.2	830.15	18.512444166675547	831.0	498.2125	0.7799755513390686	18.776388888888874	4.95	0.9706424491566913	14.484328120110925	0.7551107325383305	0.0018353263414307337	0.985911471066464	0.9801583324982464	0.292894280762565	3.093508771929815	0.9892678034102308	3.233854166666657	0.7336206896551725	0.8268421052631566	
808.0	707.0	0.8036918138041713	15.520159999999997	707.0	0.9601117682202774	808.0	1.4177458380656127	17.562423312883435	1.353964409558311	660.0	2.8708205342785664	611.0	0.9190270434659581	13.938036809815948	0.30827609406163375	0.8937500000000004	0.011855438588155295	0.7272287758654032	0.9007642207487576	565.8	3.2588799999999987	0.787075064114036	808.0	707.0	1.2531529879880283	637.85	0.2	2.65	0.47365748192470264	0.3653497669607292	1.0391569255313617	1.8805598755832051	1.152911896006479	2.2614217764951117	0.015266433294437963	512.2524999999998	0.009122335317841367	943.0	3.825920612147298E-4	565.6	1.1730343856826866	6.152499999999999	1450.0	0.937007874015748	1.109699525227316	0.0052273399743564455	7.85	0.9236672051696284	1.545415968379719	1.1530694668820678	523.1	497.3	943.0	18.069519646294115	943.0	565.6987499999998	0.8774005927923078	19.22672000000002	4.75	0.9706424491566913	14.411624047901501	1.0729329173166926	0.0017239686239664668	0.9864205927878785	0.980964592168853	1.5456	2.823906249999991	0.9904935663529862	2.9703049759229416	0.8120124804992199	0.7712499999999981	
1030.0	902.0	0.8197201017811665	18.53610013175231	901.0	0.9668507244731869	1030.0	1.4177458380656127	18.2410628019324	1.7875838961016437	828.0	2.8912001117746033	759.0	0.9314679700689537	14.553864734299523	0.6455735190674222	7.575	0.01575663805884699	1.5711639623620064	2.3697056900119278	721.2	6.283530961791836	0.8055054257049582	1030.0	901.1	1.617323490340292	794.05	3.45	18.1	1.0425530935861285	0.7701971484982741	1.0441775486334581	2.4286231884057976	0.791138166521901	3.5189499990023783	0.019568302337739932	654.4037500000001	0.01311355311355311	1202.0	0.0050181818181818175	720.9	4.064302981466559	10.58875	1460.0	0.48792270531400966	0.9056942528227221	0.02782475019215988	13.1	0.9705882352941176	2.1626508149129453	0.9525477707006369	674.85	620.5	1202.0	19.333438898418862	1202.0	721.0649999999999	0.9246687138649982	22.269301712779974	8.95	0.9706424491566913	15.636733360939303	0.8605072463768116	0.011303926615711756	0.9729394353254415	0.9538816295157571	1.391304347826087	2.8321926489226885	0.9815999999999999	2.9587786259542086	0.8910090556274256	0.7902408111533552	
1140.0	998.0	0.8457209847596658	16.09239263803681	997.0	0.9848155759766357	1140.0	1.4177458380656127	18.25962441314555	1.8736653089306319	877.0	3.065907002941496	815.0	0.9508182691556122	14.37136150234743	0.6596715890315491	10.290000000000004	0.018632894060025093	1.5166978193146416	2.396303333152521	798.05	3.6255214723926366	0.8291271375335967	1140.0	997.5	1.6551620114932837	847.925	4.95	29.0	1.2688055247720205	0.837902890603134	1.0457748703711285	1.5095070422535208	0.372936843311174	1.8892434457818925	0.024051574510290104	792.2399999999999	0.013494535018623683	1330.0	0.006035113386978786	797.8	5.008572935900817	15.232499999999998	1470.0	0.2485414235705951	0.8238197544393271	0.03595338457723779	19.4	0.9078478002378121	2.4046741103571962	0.8541666666666666	805.85	758.2	1330.0	18.620590643763542	1330.0	797.9600000000002	0.8711883635077486	19.914969325153383	11.05	0.9706424491566913	14.725556503288463	0.8045714285714286	0.012594083661582097	0.9687730222783927	0.9399950409124721	0.8061349693251534	3.0080981595092178	0.9802161568052757	3.1171160609613353	0.8417142857142857	0.8144785276073572	
1136.0	994.0	0.845024271844655	14.829745370370372	994.0	0.9829415124546083	1136.0	1.4177458380656127	18.239383561643866	1.5754837460607631	887.0	3.111110504644833	824.0	0.9433470446423207	14.338127853881257	0.4049667192233543	4.58625	0.01632501324537946	0.9092226281970518	1.2836812235304744	795.4	1.8813160987074011	0.8341233005116443	1136.0	994.0	1.3770476728942647	865.1	1.95	15.55	0.9460899040084472	0.5582761963180718	1.0456507880211945	1.3960182025028451	0.2944018146181529	1.5367052045828178	0.02316279625097009	801.6062499999999	0.012635048525911005	1325.0	0.0024103831891223735	795.25	2.9039995016197357	13.390000000000004	1480.0	0.2063854047890536	0.8205377349280365	0.018566055757865203	19.4	0.8719153936545241	2.0503094681776592	0.8463572267920094	813.0	793.5	1325.5	18.526297465551785	1326.0	795.2949999999998	0.8405137994081961	18.790625000000006	10.35	0.9706424491566913	14.581063660395333	0.7968571428571428	0.005577481264955568	0.978097505489665	0.9582711479911648	0.45240893066980026	3.0726027397260514	0.9840078129768662	3.1653488372093284	0.808	0.8239813736903324	
1142.25	1000.0	0.8425223214285655	14.840571428571431	999.0	0.9765480141132642	1142.0	1.4177458380656127	18.30240963855422	1.4211478156661068	913.0	3.1195539178291285	838.0	0.936394035300317	14.384337349397592	0.32389995592356835	2.5700000000000007	0.013849550269410187	0.8081277028745866	0.9444270320850441	799.8	1.6453714285714263	0.8353804591319598	1143.0	999.925	1.2907301009535643	884.775	0.95	5.55	0.6112598726120194	0.4154272177627881	1.0234254704832766	1.4082681564245803	0.29491093999095486	1.498158996192529	0.017818181818181816	788.9425	0.011249296918942565	1333.0	0.0011872031992002	799.55	1.3337061199130165	11.12125	1490.0	0.21564245810055865	0.8199995439363283	0.006727272727272727	14.7	0.8725714285714286	1.6697365793489216	0.842	804.75	780.85	1333.0	18.524245758926543	1333.0	799.6675000000001	0.8354801765610498	18.82457142857142	9.0	0.9706424491566913	14.569311381965473	0.7998320268756999	0.003198596586107625	0.9829518531444823	0.9754545454545455	0.3909512761020882	3.074709976798163	0.9871282179455135	3.164269141531349	0.7957386363636364	0.8235880398671037	
1145.0	1002.0	0.850928961748627	14.67602739726029	1002.0	0.9761251339455022	1145.0	1.4177458380656127	18.17023153252479	1.388902819743132	930.0	3.1201001949549605	871.0	0.9457400597749689	14.253803748621829	0.31339291973316175	2.12875	0.01327123449593277	0.8066046688176125	0.9039549800711633	801.8	1.611556064073229	0.8358927203445233	1145.0	1002.0	1.2874721099140387	896.925	0.7	3.75	0.4667473473857467	0.3842166544950193	1.008596566245967	1.2952000000000012	0.24734395080284183	1.438410836537491	0.016907911155477916	790.6862499999999	0.010671492760858714	1336.0	8.708633988554367E-4	801.65	1.0096440581181396	10.662500000000001	1500.0	0.1940463065049614	0.7966702641812582	0.0046875	13.55	0.8481735159817352	1.5009805762452892	0.821182548794489	795.4	782.0	1336.0	18.439482377897686	1336.0	801.7337500000001	0.8171419373640593	18.68721311475412	8.55	0.9706424491566913	14.483489462598229	0.773953744493392	0.002649718683365372	0.9840790468207017	0.97908236319492	0.36498855835240274	3.0721505376344385	0.9873386295928501	3.167322404371622	0.7958563535911602	0.8260089686098602	
1135.0	993.0	0.8505543237250486	14.746810933940772	993.0	0.9769068491386579	1135.0	1.4177458380656127	18.31616832779626	1.356889130139815	928.0	3.150315974634884	872.0	0.9344043803819793	14.378294573643418	0.29872149515963065	1.9725000000000001	0.013120422820484234	0.7795869234668018	0.8652375631846672	794.8	1.496907216494846	0.8391944314329965	1135.0	993.0	1.260038718085664	892.875	0.6	7.95	0.43392385123323274	0.35199670354067664	1.012602038588486	1.3080931263858124	0.24888464187842718	1.4054261293166788	0.017075306479859897	785.4062499999999	0.010975227343994982	1324.0	7.5046904315197E-4	794.6	0.9738364618153768	10.468749999999998	1510.0	0.17861205915813425	0.804814154993904	0.00994495871903928	13.65	0.8374145785876993	1.4742901212793034	0.8251146788990825	792.95	777.8	1324.65	18.559957755264854	1325.0	794.7000000000002	0.8070331070472632	18.77152619589977	8.75	0.9706424491566913	14.570447349197	0.7895335608646189	0.0024728550989106613	0.9844067220806053	0.9729797348011008	0.3089887640449438	3.1078212290503124	0.9876797998749218	3.183500557413633	0.7859933035714286	0.8256921373200383	
1138.0	996.0	0.8534753363228634	14.714013452914799	995.0	0.9772575857451871	1138.0	1.4177458380656127	18.23479236812571	1.3431755828920144	923.0	3.135736495240802	870.0	0.9327671406085041	14.31571268237935	0.28526085173825577	2.305	0.01315128385935688	0.756128784484414	0.846226941068539	796.45	1.5502768549280188	0.8378866696289148	1138.0	995.325	1.2446235883226604	901.55	0.75	8.35	0.4082526737590174	0.3382101336653454	1.0148027728816809	1.334680134680134	0.274589178751002	1.4278825799414043	0.015673191917920312	780.8362500000001	0.01028391167192429	1327.0	9.356287425149701E-4	796.35	0.9764074720444703	10.436250000000001	1520.0	0.20089786756453423	0.8025562709236824	0.010511739157801975	12.45	0.8314081408140814	1.4445260797023192	0.820957095709571	792.0	773.55	1327.0	18.51297300353227	1327.0	796.4062500000005	0.8007443599586601	18.71838565022424	8.15	0.9706424491566913	14.539349838662583	0.7818331503841932	0.0029064213549496415	0.9839422947856935	0.9738150689242776	0.33407572383073497	3.0918032786885563	0.9880239520958084	3.1880044843049666	0.7642543859649122	0.8208888888888826	
1136.025	994.0	0.8543840177580398	14.796532438478737	994.0	0.981946109799637	1136.0	1.4177458380656127	18.159978189749186	1.349712846797583	931.0	3.152622229456264	880.0	0.9456412075367197	14.242477876106193	0.2933366215448566	2.3325	0.013414182855826736	0.7270878352612178	0.8480736993223627	795.55	1.5549549549549548	0.8417014551213955	1137.0	994.0	1.265855768400402	905.25	0.65	4.8	0.4062553616060556	0.34003812540951883	1.020172465500102	1.23682505399568	0.2276508933766256	1.3812882705510774	0.015702844169767294	783.2950000000001	0.01098556183301946	1326.0	8.185882501101947E-4	795.35	0.9678407350689127	10.68125	1530.0	0.1736725663716814	0.7828226190239143	0.006020696142991534	12.5	0.8198529411764706	1.4434497101701542	0.8150452488687783	788.65	776.65	1326.0	18.528315805040386	1326.0	795.4275000000004	0.790483215454487	18.858053691275167	8.75	0.9706424491566913	14.533992120462745	0.7653061224489796	0.00292903068460217	0.9836567864595713	0.9793924209207641	0.32882882882882886	3.085398230088524	0.9873195229127433	3.210850111856859	0.7491666666666666	0.8201744820065359	
1141.3	999.0	0.8467688937568403	14.684516129032248	999.0	0.9836889197600108	1141.0	1.4177458380656127	18.16855895196507	1.3500572095887773	931.0	3.1290295819609857	891.0	0.942813806930188	14.215283842794765	0.2649553406066265	2.3350000000000004	0.013098159026428777	0.7318453516469541	0.8501168644789976	799.25	1.533480176211453	0.8352642007915095	1142.0	999.0	1.2342867915501523	914.775	0.5	6.35	0.4275005733280381	0.3386109033072934	1.0367347429992364	1.2097161572052417	0.26087641810366935	1.413761323673543	0.015581804473485802	786.5137499999998	0.009260425853597076	1332.0	6.239081607187422E-4	798.95	0.9974314518718295	10.468750000000002	1540.0	0.1699134199134199	0.798531265222184	0.007895064030834264	12.4	0.829582875960483	1.4942467476310362	0.8158616904500549	792.5	778.65	1332.0	18.4598016447587	1332.0	799.03875	0.8023977853668786	18.69924731182797	7.35	0.9706424491566913	14.49550786200623	0.77087852494577	0.0029203587008482927	0.9839814822727229	0.9794097460535347	0.3615127919911012	3.0765795206971993	0.9885977069421695	3.1781720430107883	0.7653005464480874	0.8263100436681171	
1499.55	1312.0	0.758478460128316	17.776923076923065	1312.0	0.9721833185901101	1499.0	1.4177458380656127	20.133631484794304	1.4978196048894032	1145.0	2.67584246561415	1078.0	0.9215949624134908	16.76362831858407	0.40506557846794017	2.49625	0.012099290116173585	1.526199040767386	1.6573096193868864	1049.85	6.145412418906381	0.7445592167316702	1500.0	1312.0	1.3653101536260122	1110.35	0.55	6.25	0.5882603598272286	0.4857704413326286	1.027441788293845	5.233274336283183	2.8382877023339397	5.62619979420389	0.014641725930795435	838.5762500000001	0.009465187852041113	1749.0	6.441412426070153E-4	1049.3	1.811184972860889	10.298750000000002	1550.0	2.421238938053097	1.4254695011787786	0.007175660160734788	12.25	0.8973451327433628	1.6579346671445376	1.4660977859778597	855.05	819.85	1749.55	20.612587908242638	1750.0	1049.5962499999998	0.8413453926363413	21.22150139017609	8.05	0.9706424491566913	17.192186225896833	1.3865638766519823	0.002931259978317657	0.9849694499055088	0.9799199187234806	3.2650602409638556	2.615831842576058	0.9887927530340863	2.7545454545454846	0.7929035250463822	0.7301989150090356	
2201.0	1926.0	0.7976653696498022	21.34070855614974	1926.0	0.975135935523016	2201.0	1.4177458380656127	24.244901960784286	2.4893409680858176	1569.0	2.7783992209155643	1467.0	0.930314717986667	20.72784313725489	1.2882100643934224	102.28124999999999	0.022116110891414405	5.583272073838112	5.759307476394255	1540.9	9.540201342281895	0.7872103768062864	2201.0	1926.0	2.3172928940541864	1525.15	66.95	145.15	1.535364110914374	1.4128263719071927	1.015144015306583	8.796558317399613	2.2886510722179527	9.098960014627169	0.02829788055437594	1171.5462499999999	0.018487775430123757	2567.0	0.050850675983594114	1540.45	5.937353840618816	28.800000000000004	1560.0	1.981516889738687	1.0532340085058323	0.11244528798853468	36.65	0.955421293272371	2.654510493862737	1.0885906040268456	1224.3	1111.8	2567.925	24.567888308980148	2568.0	1540.6625	0.9163471925433168	24.939304812834223	24.5	0.9706424491566913	21.002278711258345	1.0303326810176126	0.07856003082216206	0.8993238582864235	0.8612929465081147	2.6228187919463086	2.736143790849711	0.9298951845663072	2.8191475409836513	0.8849441157133465	0.7786577181208031	
2563.0	2243.0	0.826128266033254	20.75372050816697	2242.0	0.9980069532577167	2563.0	1.4177458380656127	21.869491525423715	2.8398219919517156	1739.0	3.0082826456853966	1611.0	0.9665242310161036	18.031326709526585	1.5502299926219374	167.34999999999997	0.02855395617179926	6.63517679057117	7.252102394456524	1794.15	7.933030852994552	0.8173183837162513	2563.0	2242.55	2.633606311618991	1674.75	111.7	229.75	1.877058390292271	1.7180374270518222	1.024449046213921	5.405786090005842	1.4031173408010627	6.794479100884108	0.03342688043568868	1590.0312499999995	0.0246468289750526	2990.0	0.06167011732229124	1793.8	7.709863139886827	51.63875	1570.0	1.0438853130485664	0.9654534160948561	0.12728884456633147	60.15	0.9694289261328367	3.0321474199414538	0.9954996896337679	1654.5	1519.8	2990.0	23.283065772803447	2990.0	1794.0099999999998	0.9341634182265723	24.607743496672743	45.05	0.9706424491566913	19.457464743401843	0.9342641070389761	0.09254067040409171	0.8789053734241088	0.8420177844261614	1.6848154869933454	2.9650387135199976	0.9134575569358178	3.0372327790974367	0.8928786057692307	0.8097081596188186	
2567.0	2246.0	0.8347775852108605	17.723726851851872	2246.0	1.0135650867493617	2567.0	1.4177458380656127	19.02835332606325	2.4236869638952863	1857.0	3.06326767051959	1714.0	0.9839374349827552	15.140130861504936	1.1173587238263742	90.48125000000002	0.02647957413931689	4.100838949250447	5.201821487242986	1796.7	4.936574074074076	0.8254776135985106	2567.0	2246.0	2.1835751528025344	1769.975	60.45	124.75	1.5047913001547173	1.3170840262402514	1.0408492668193785	2.348037077426391	0.794951190922096	3.361235422333433	0.030913658601084228	1770.5087499999997	0.021460902138286247	2994.0	0.03145243112463904	1796.55	6.215445041298446	50.59625000000001	1580.0	0.5159842961301178	0.9182824587059961	0.06541688515993707	58.45	0.9564297800338409	2.6482769005242828	0.9474912485414235	1818.15	1721.4	2994.05	20.02817564556397	2995.0	1796.6050000000007	0.9260723449823891	21.63061342592591	41.25	0.9706424491566913	16.139430361445907	0.8816639741518578	0.04735289868940544	0.9261675271712779	0.9076741130091985	1.1267361111111112	3.033753581661939	0.9459185266115187	3.100280426247947	0.8965181058495821	0.8182808022922626	
2562.0	2242.0	0.8380174291939022	15.601317957166396	2241.0	1.0075248450734862	2562.0	1.4177458380656127	18.477334732423948	1.9590458535923063	1930.0	3.0785552390992756	1792.0	0.9707840819566796	14.618520461699882	0.6892541799900322	32.71375	0.021061621763484435	1.7971873707431407	2.7344426733681333	1793.3	2.8331136738056046	0.8277119428780686	2562.0	2241.425	1.7020104574344106	1854.15	16.0	51.45	1.1397705656426984	0.8954929184229506	1.0428444222326092	1.7773574853489613	0.4740604610704226	2.1068046193417223	0.025022675132049296	1811.7762500000001	0.015968810083315528	2988.0	0.008545182653279214	1793.05	4.027178189994379	39.68375	1590.0	0.33883857218966434	0.8680858239678768	0.027472967561073286	46.9	0.9331752232142857	2.258027327884002	0.9090401785714286	1834.9	1775.4	2988.9	18.895289191794433	2989.0	1793.1737500000006	0.8921557512187093	19.487314662273505	29.9	0.9706424491566913	14.989022009817129	0.8430051813471503	0.017355422703612643	0.9615829555329027	0.9480176211453744	0.7402526084568918	3.0398696360673965	0.9754860072634052	3.1115025906736147	0.868421052631579	0.8161325366648559	
2572.6	2251.0	0.8389637305699503	14.927745664739883	2251.0	0.9921277433060751	2572.0	1.4177458380656127	18.40957061562339	1.6447636047696517	1992.0	3.0962318103528386	1876.0	0.958341170613645	14.501293326435574	0.48262145045728627	13.73125	0.016834258738458785	1.1814231546317566	1.513983518545976	1801.0	1.9806621124540207	0.8305105926067743	2573.0	2251.0	1.473961831670469	1924.6	5.85	24.8	0.8330821315975879	0.6149135741499901	1.0334957797377258	1.5875323331608893	0.33536646717772617	1.7847917673941887	0.020903501737503345	1804.7775000000006	0.013445103696042677	3001.0	0.003184366664852213	1800.6	2.208098084800177	31.14874999999999	1600.0	0.23845381526104417	0.8257546580814289	0.013258487035551993	39.1	0.8820283762480294	1.9147087209091056	0.8445267054468535	1827.7	1779.65	3001.3	18.68687129429153	3002.0	1800.7887499999997	0.8576094723832511	18.85832895428274	24.7	0.9706424491566913	14.76012889133197	0.8002294747577766	0.007415944099048802	0.9757497971624922	0.9658380112269447	0.43952033368091764	3.0604787234042985	0.9833705296391051	3.1235084140744918	0.832135523613963	0.8213297872340444	
2580.575	2258.0	0.8372549019607869	14.798413510747169	2258.0	0.9815967292797472	2580.0	1.4177458380656127	18.31767955801103	1.4844282324806977	2025.0	3.1040073986455985	1932.0	0.9550720033826114	14.39808467741939	0.3759688537260147	9.725	0.014385136260621368	1.066147968431914	1.1978982910239326	1806.55	1.7732295328980396	0.8312105710175006	2581.0	2258.0	1.3660759144822407	1972.9	5.25	20.05	0.5865778332683224	0.469858507221703	1.0115249544461233	1.465675403225803	0.27759735171209476	1.6459309854294968	0.016579120157583716	1790.9774999999997	0.01226893057647542	3010.0	0.002875924404272802	1806.2	1.3925930029639069	26.287499999999994	1610.0	0.20493827160493827	0.8135721848174358	0.010970671919457213	30.65	0.8574695121951219	1.6310367635887166	0.8294701986754967	1812.05	1777.25	3010.9	18.58041764929493	3011.0	1806.3475000000005	0.83699769472203	18.755731832139233	22.4	0.9706424491566913	14.645199679631869	0.7908843873517787	0.005320535136850293	0.9802943286025284	0.9724502079229591	0.33992897006595635	3.0691598360656145	0.984326104858633	3.131157572667048	0.8199110671936759	0.823258196721312	
2558.05	2239.0	0.8428715365239345	14.838696537678217	2238.0	0.9799117257636837	2558.0	1.4177458380656127	18.36615612648218	1.4012276969343942	2037.0	3.1414695661670216	1945.0	0.9449221402159518	14.416996047430853	0.3198069994847525	9.253750000000002	0.013439808272663317	0.9850379002149564	1.0840922506486221	1790.95	1.6811083123425654	0.8354855649980856	2559.0	2238.35	1.30781862622731	1983.775	3.95	25.2	0.46339246605723566	0.3900602482551977	1.0049751095175687	1.3841897233201557	0.2584384837893246	1.5753697059738234	0.015730901179817586	1765.6637500000004	0.010812015827899459	2984.0	0.0021856411675197124	1790.25	1.1948126142595978	24.181250000000002	1620.0	0.20009881422924902	0.8104703663898627	0.013919191361263773	28.2	0.8305879371515459	1.5012835678706205	0.8250642673521851	1782.85	1750.2	2984.5	18.68131277863104	2985.0	1790.6175000000007	0.8084776814835782	18.8323319755601	19.4	0.9706424491566913	14.704357647465983	0.7947134387351779	0.005143343759468765	0.9814168479678683	0.9717473556298157	0.3768637532133676	3.115412004069214	0.9852545802267247	3.1657416750757186	0.7827126321087066	0.8264940239043838	
2569.0	2248.0	0.8458683819891165	14.794521912350586	2248.0	0.9790428995147625	2569.0	1.4177458380656127	18.359011627906995	1.3707804172626852	2064.0	3.1199985145642537	1974.0	0.9521479104654565	14.427810077519396	0.2959438804160228	8.865000000000004	0.013031115124663479	0.9558540723981901	1.0514507283717451	1798.6	1.6762450199203214	0.8346148603411443	2569.0	2248.0	1.2830410246724415	2023.2	3.1	22.0	0.4489387776425768	0.3609696000026802	1.017587285254256	1.41875309252845	0.2674643841673755	1.5755175038275797	0.015069218127628757	1764.5887500000001	0.011049877532843467	2997.0	0.001720358500513333	1798.35	1.179810456214247	23.415	1630.0	0.2182088075210292	0.8080413831516304	0.012188703288179727	27.05	0.8275647410358565	1.4992200659339834	0.8232071713147411	1776.6	1752.65	2997.825	18.579303760223834	2998.0	1798.5324999999998	0.8115863052798927	18.759113545816763	19.85	0.9706424491566913	14.62469038531847	0.7953003875968992	0.0049329165330004605	0.9820359683423359	0.9744037230948226	0.3320177602368032	3.0880354505170273	0.985931907100641	3.148693937900485	0.7877906976744186	0.8213366336633683	
2582.7	2260.0	0.84671604938272	14.76630434782608	2259.0	0.9804454518738461	2582.0	1.4177458380656127	18.425514201763004	1.3646920338875421	2092.0	3.1366208575103225	2005.0	0.953394735959177	14.456807051909903	0.3014314605596364	8.326249999999998	0.013046942037836493	0.960845665961945	1.0452629950374164	1808.15	1.61661721068249	0.8362021000648179	2583.0	2259.875	1.284279339577903	2040.9	4.65	14.1	0.434467227432363	0.35356808993629724	1.015483784872033	1.4197845249755139	0.23505704221837317	1.5381624115407793	0.015103734439834026	1776.6862500000002	0.01160471943721265	3013.0	0.00256657927418242	1807.55	1.174047344921513	23.597500000000007	1640.0	0.20643302928468554	0.786170673427886	0.007792853787271672	27.3	0.821076011846002	1.4825445482554351	0.7996786950074147	1783.45	1764.3	3013.175	18.59998070275433	3014.0	1807.8499999999997	0.8028162068009687	18.763982213438744	20.95	0.9706424491566913	14.627157745179238	0.7725379715825575	0.004604092843723226	0.9823489651184403	0.9790256169342583	0.29457743038593065	3.11068103870656	0.9852656068243505	3.1630306021718106	0.7848070346849048	0.8244191794364818	
3003.675	2629.0	0.794354838709683	16.128240534521176	2627.0	0.9743427155846266	3003.0	1.4177458380656127	18.657353579175705	1.4411054428292587	2356.0	2.8621123754347835	2232.0	0.9496132968802494	15.043774403470735	0.39190536665656384	8.852500000000001	0.012459301131262127	1.2958275604817222	1.3903870934045617	2102.95	3.877995545657015	0.7781323911538245	3004.0	2628.1	1.3847736256506347	2282.25	3.9	21.85	0.4859946100212453	0.43090702607604114	1.008836518954022	2.957940285590656	1.483540641741	3.3627990769485185	0.013696456901110522	1860.4925000000003	0.010970797158642465	3503.0	0.00206496703994917	2101.8	1.5524403470715835	23.582500000000003	1650.0	1.3197749891821722	1.1615913408048077	0.0115995115995116	25.9	0.9053440069234098	1.5331130289945805	1.1774944567627494	1882.2	1837.2	3504.2	19.12250757324483	3505.0	2102.4775000000004	0.8767484237280116	19.80173719376389	20.85	0.9706424491566913	15.482262806656262	1.13882863340564	0.0046792843390520015	0.9828614145296859	0.9753145405319318	1.6601336302895322	2.8343899261832775	0.9862712219660449	2.910835913312731	0.8494541484716157	0.7661674008810587	
3850.925	3370.0	0.8085684062059334	18.97154121863797	3369.0	0.9831196070831348	3850.0	1.4177458380656127	19.831714876033054	1.9889788545342775	2904.0	2.8755967213233125	2790.0	0.9571131449228525	16.163292011019276	0.8242938816297515	53.43625000000001	0.017369292510824422	3.020745436209842	3.764768159903936	2695.75	6.833189964157697	0.7997206458816282	3851.0	3369.425	1.8416631104592678	2844.425	36.0	76.75	1.0528965137292168	0.934399499066269	1.0167621715949486	4.1188016528925715	1.2070021235075252	5.5692463899660805	0.019820640805252365	2355.1225	0.014864243901464451	4492.0	0.014384752162707532	2695.25	4.465091393505274	42.56	1660.0	0.8646694214876033	0.9471389404431318	0.03179172793736926	47.85	0.9490032039871841	2.151609884850727	0.9623655913978495	2429.45	2289.55	4492.775	21.32937031732839	4493.0	2695.567499999999	0.9225013742009814	22.640716845878114	36.95	0.9706424491566913	17.654052950123504	0.9274276859504132	0.021818628046204665	0.9608120794429713	0.9483876312573785	1.510752688172043	2.840389294403919	0.9707510039358281	2.908984105044941	0.8911660777385159	0.7932811944543288	
4270.45	3737.0	0.8276967930029325	16.298942498347653	3736.0	1.0018780522118127	4270.0	1.4177458380656127	18.70517953606611	2.14998627136995	3147.0	3.047909440537222	3007.0	0.9707997009751669	14.831267874165894	0.8686499524918877	78.43749999999997	0.021694314229304776	2.9059148850070815	4.005472961475826	2989.6	3.6165895571711815	0.8228007914471034	4271.0	3736.45	1.897975988593151	3068.575	55.35	120.95	1.2629312493209306	1.0730378804598717	1.0259805542618723	2.0524626628535096	0.5919487700756032	2.677053233604318	0.0244708668409887	2912.278749999999	0.01859974009096816	4981.0	0.017982456140350878	2988.85	5.143348301992702	66.30875	1670.0	0.3848109310454401	0.877688572578925	0.03971694085968542	74.4	0.9301942706618374	2.3785886629932484	0.8949933906146729	2965.4	2850.4	4982.275	19.276863704642274	4983.0	2989.2387500000004	0.9060189461080496	20.166820885657657	57.25	0.9706424491566913	15.406153472657937	0.8601132686084142	0.025667605121211207	0.9526380806494839	0.9359997373001019	0.7690019828155982	3.015725288831793	0.963417803768681	3.069476082004521	0.885670731707317	0.8152759948652291	
4284.575	3749.0	0.8377884615384791	15.07051282051278	3749.0	1.001821790409266	4284.0	1.4177458380656127	18.6302231866088	1.803413114693449	3266.0	3.095000257611311	3120.0	0.9719711795937891	14.735058896466208	0.5641759286781524	40.90500000000001	0.01929755025919154	1.5611491698044355	2.204493452944285	2999.3	2.1175126903553316	0.8298194533087961	4285.0	3749.0	1.5745502592109701	3189.35	22.9	62.1	0.9264023994586423	0.7535275841811138	1.029423110766173	1.7662162162162138	0.38022011670922085	1.9297350603960939	0.021848017936364074	3034.6675000000005	0.015993796345659866	4998.0	0.00734881183511705	2998.8	2.990053116030484	60.52624999999999	1680.0	0.3090909090909091	0.8358988922694074	0.019648478903988232	68.7	0.8811449413257215	2.012004960768323	0.8513320647002854	3058.4	3005.9	4998.6	18.814810137014913	4999.0	2999.088749999999	0.8616626136305117	19.025576923076926	49.5	0.9706424491566913	14.88999042609476	0.8132362058276503	0.013034256451872256	0.9676681932889364	0.9590419389030391	0.48659728792179124	3.060956548921476	0.9750493397301156	3.1251097178682765	0.8336949783013019	0.8229446702094574	
4273.45	3740.0	0.8460949464012458	15.092194222495396	3739.0	0.9915597266030762	4273.0	1.4177458380656127	18.658642533936607	1.538857049592575	3315.0	3.128686412554217	3187.0	0.9668629246570363	14.71309200603315	0.4139858565699278	20.323750000000004	0.01546125557225965	1.2136752136752136	1.3671817792712395	2992.0	1.864386937769564	0.8341802533487949	4274.0	3739.4	1.414064090865101	3238.675	12.5	29.5	0.6222990877600529	0.5117933727284868	1.0202918396460525	1.6760784313725452	0.3044096050770833	1.7717229459078883	0.017750900585176616	2980.1225000000004	0.013107899583533825	4985.0	0.004122555324692458	2991.1	1.6065606494111384	47.127500000000005	1690.0	0.2677966101694915	0.8211556887002628	0.009732440368183168	54.45	0.848651191969887	1.6817121748036967	0.8325602968460112	3007.95	2950.9	4986.15	18.826485386352832	4987.0	2991.5575	0.8336104393987718	19.099416103257532	39.5	0.9706424491566913	14.863618720449773	0.8070889894419306	0.006667431455302381	0.977871312972438	0.9735409587278546	0.3582871226124461	3.105356037151633	0.9822960394232525	3.1674247080515467	0.8170437405731523	0.8256410256410491	
4984.45	4362.0	0.7899493243243435	16.9559227107253	4361.0	0.9796614312322888	4984.0	1.4177458380656127	19.597277429893843	1.535206645902605	3673.0	2.883290863956719	3522.0	0.9606772334451016	15.947726653961363	0.47283128920221557	18.625	0.013432779205021214	1.5594566184199887	1.6770325620017847	3489.35	4.624227093872963	0.7837022980734855	4985.0	4361.3	1.4740443096595761	3601.475	9.55	34.25	0.5855370518947682	0.5153963950077889	1.004000777712361	3.7900353934113857	1.7814565970147929	4.183782453970672	0.01517128086196067	3061.2387499999995	0.011827007943512798	5814.0	0.003037918310217585	3488.65	1.8169092761147438	41.92999999999999	1700.0	1.6248275862068966	1.2133086680393084	0.010998715478484265	47.1	0.9029403567447045	1.6317811232331834	1.2389498873873874	3091.75	3031.25	5815.125	20.120560612836687	5816.0	3489.013749999999	0.8860967864233347	20.650322038644614	36.85	0.9706424491566913	16.453567450806414	1.1901379310344828	0.005966857861023527	0.9806003629339554	0.9739884393063584	2.001680201624195	2.856880222841154	0.9846503877459463	2.907105043187437	0.8653738055087128	0.7740547945205668	
6418.6	5617.0	0.8018045774648184	20.561946702800384	5615.0	0.9893282463338036	6417.0	1.4177458380656127	22.950390712212585	2.1796999886095763	4572.0	2.8639752319763745	4392.0	0.9731492936536643	19.301339584728666	1.0276972615203586	141.82250000000002	0.01923358667260792	4.408965012672781	4.752349651004159	4493.65	8.317253839205058	0.7945068151782799	6420.0	5616.425	2.0819655160625925	4488.1	108.45	181.1	1.197748878816732	1.104096746614276	1.0174456849865707	7.154922973878116	1.7326354212539807	7.676955011302775	0.021223153915437214	3764.7437500000005	0.017138942517282183	7487.0	0.027009189848828236	4492.1	5.119082148520622	76.59875	1710.0	1.5188450517963412	1.0013807195693816	0.04586319548205738	83.65	0.9413689815842023	2.304833917223903	1.0260791366906474	3835.75	3677.25	7488.425	23.546709375495134	7489.0	4493.046249999999	0.9190342897852469	24.21802168021685	68.8	0.9706424491566913	19.88822732834037	0.9832677165354331	0.03562625154421531	0.9451401617831771	0.9329688312676806	1.950268817204301	2.8403624009058728	0.9541737309264984	2.881662210338544	0.8855286738351255	0.7874274229567049	
7134.7	6243.0	0.8217444717445067	18.407924684460948	6243.0	1.0092618751092217	7134.0	1.4177458380656127	20.053556231003004	2.4844890601503975	5049.0	3.0174630591684277	4805.0	0.9944603146506662	16.230618034447804	1.2539299530141679	241.28249999999997	0.02463985679891879	5.209422600814066	5.883772831041039	4994.4	5.79726877715702	0.8162317893334988	7135.0	6243.0	2.342484183598881	4905.525	184.8	329.5	1.5112064227028201	1.3719739248072786	1.0369168556072772	3.6698277608915992	0.9681186808048956	4.632257220233882	0.027691814640106564	4671.090000000002	0.02253942922441903	8323.0	0.03645258008521382	4994.0	6.583298340221451	124.07625000000003	1720.0	0.7888373967358453	0.919613603951513	0.06599965948582359	138.25	0.943202416918429	2.6618487401379305	0.9357231790827972	4766.2	4524.7	8323.85	21.047141545808053	8324.0	4994.21875	0.9256507693182595	22.250031036623223	113.95	0.9706424491566913	17.213446697305965	0.9058260175578612	0.0479261847406413	0.9274339584604402	0.9063085258740698	1.2549141320091042	2.9819321685506788	0.9401530692756824	3.040090090089882	0.9014069935857645	0.8085919835560434	
7148.075	6255.0	0.8330654645237462	15.835071554597103	6254.0	1.0137854138712872	7147.0	1.4177458380656127	18.815097927362658	2.1206618935847166	5259.0	3.070886254558837	5052.0	0.9952666987074488	14.934550294732864	0.9046859332213889	147.2975	0.02273073156282161	3.054677719839525	3.7370604525098834	5004.05	3.019153107233882	0.8250673140150256	7149.0	6254.475	1.9607485501894395	5169.175	102.7	214.3	1.2037345470401475	1.0358148039466875	1.0394643589034895	2.1195927775643457	0.535761960842993	2.4249277306364228	0.025525369669632827	5027.1637500000015	0.01984194185718318	8339.0	0.01943106889799162	5003.2	4.657968115414924	120.3525	1730.0	0.4227814060699193	0.8699841900209433	0.04044426410500788	135.25	0.9068502548020384	2.3280612014346636	0.8855616545775338	5084.85	4949.1	8339.275	19.154867948513264	8340.0	5003.563750000001	0.8926750505465639	19.737149578514035	105.45	0.9706424491566913	15.258914379939185	0.8505719733079123	0.027815698372347812	0.9494535700648308	0.9340303662253593	0.6951578121936876	3.050376375216905	0.9597188454879999	3.099960799686162	0.8717436775052292	0.818974161203268	
7138.1	6246.0	0.8362203264095177	15.13206470028546	6245.0	1.0024807794889754	7138.0	1.4177458380656127	18.676857036207515	1.7160560112122263	5409.0	3.105717694717659	5255.0	0.9826314011637354	14.753378126166487	0.5687132694215513	59.495000000000005	0.018173268626423895	1.6119514677416136	1.9210146022612125	4997.05	2.1836156041864863	0.8305255438926358	7139.0	6245.775	1.5905220034924479	5335.075	39.8	84.4	0.8236723550540627	0.6697544088694548	1.0284895065291069	1.7919186263531168	0.3668055314339723	1.9633099842709103	0.0205879536531648	5021.9625	0.016355662734954635	8327.0	0.007752013478375194	4996.3	2.5172711657416325	94.07750000000001	1740.0	0.3199180175144401	0.8414822663136828	0.01615372837237789	107.5	0.878686964795433	1.9049303653252254	0.8544719314938154	5047.4	4991.55	8327.575	18.908791192946694	8328.0	4996.611250000001	0.8536655883805079	19.064891406987698	84.1	0.9706424491566913	14.972547954336193	0.8259145203434117	0.011489502195688832	0.9703372291778877	0.963835936303782	0.4457034938621341	3.081058339565948	0.9755655756064783	3.1245532390168784	0.8372993654348637	0.8232129560685312	
7854.55	6873.0	0.8129845298105524	15.575955249569724	6872.0	0.9841451981679891	7853.0	1.4177458380656127	18.846695576756268	1.5627628833483969	5851.0	2.9673227588732582	5715.0	0.9672690004439618	15.089869904596728	0.48996013120153753	40.8175	0.01469510553378745	1.5182594342866687	1.6195359879849818	5498.5	3.0746815834767562	0.8017230568794256	7855.0	6872.725	1.499573169308288	5778.65	24.0	61.95	0.6269977155314312	0.5393245185293303	1.0071076956729648	2.5879098005203813	1.1113126197375054	2.79142265053087	0.01657342523819525	5100.915	0.01331983024691358	9162.0	0.004602594712769324	5497.3	1.8108965288417436	76.68875	1750.0	1.0452732003469212	1.0726273942826299	0.011854757690283692	86.8	0.9151902032308494	1.6762822422529784	1.0836382645060114	5137.7	5052.3	9163.55	19.07649611460377	9164.0	5498.108750000001	0.8957339458348818	19.350275387263316	69.05	0.9706424491566913	15.307450298850886	1.0613248231844057	0.007821891803191726	0.9774830026630206	0.9730563593507463	1.202761754937948	2.9484668989544747	0.981100595460691	2.985443909153254	0.8836521739130435	0.7912584386359941	
9285.325	8125.0	0.8083406625623024	16.86278830615543	8123.0	0.9897832053480361	9284.0	1.4177458380656127	19.49005993275834	1.8577975571765584	6889.0	2.9327589743360862	6676.0	0.9758664381693624	15.75228767724018	0.7669422511307787	92.16749999999998	0.016668186338813083	2.5039296768186814	2.8048668954528457	6500.25	4.550874100190977	0.8047780779549697	9286.0	8124.55	1.7988614170141886	6791.825	71.25	123.1	0.8733716344672778	0.8109407877403678	1.011402596911334	3.460619792427997	0.9499734621308595	4.050106434740552	0.017788489126068743	5920.812500000001	0.015394541267170834	10831.0	0.011679274819483491	6498.7	3.1437883630091816	101.92000000000003	1760.0	0.8503925559755743	0.9295541947404926	0.02017470540996771	108.5	0.9381692826756638	1.9469080357691775	0.9412881608339538	5964.85	5857.25	10832.875	20.063593085335192	10834.0	6499.672500000001	0.9211137379493699	20.61579256647569	94.25	0.9706424491566913	16.326056033043965	0.9185628302994715	0.015075459421684968	0.968256354239502	0.9621171149024041	1.0462839341344015	2.9110064743965265	0.9725511654116916	2.9521480600563113	0.9093606289867973	0.7994362854175994	
9996.175	8748.0	0.8271961325966828	15.610794979079518	8746.0	1.0041750758515269	9995.0	1.4177458380656127	18.790012313585986	1.9654181812681735	7338.0	3.0554484774241053	7127.0	0.9899021719421629	14.929320016418128	0.8285385696540059	128.02625	0.019652775190582807	2.58087966416546	2.975195677276434	6998.15	2.857210599721058	0.8223088470633166	9997.0	8746.65	1.8791799943615886	7255.875	102.0	170.9	0.978240363248897	0.901615594397499	1.029384972766179	2.19581338076345	0.5215970618778811	2.461284864988669	0.021065302437556423	6843.045	0.01790604592374131	11661.0	0.014338880696580295	6996.65	3.4025074354368505	139.74375	1770.0	0.4531697341513292	0.8720132498283	0.02398781660338693	150.5	0.9032552266030588	2.073634287378041	0.8829100603339414	6896.15	6764.55	11662.25	19.116427607086543	11664.0	6997.285000000001	0.8914077999673525	19.490474198047437	127.5	0.9706424491566913	15.23867028259895	0.858804213982761	0.018004677135229658	0.9623425476741874	0.9560738021882391	0.6471408647140865	3.0372993912560498	0.9677550733796784	3.07389502762413	0.874880284580654	0.8168832945683396	
10005.8	8755.0	0.83439011284255	15.189513209065339	8755.0	0.9999188511295973	10005.0	1.4177458380656127	18.80968691463742	1.7030511802879484	7592.0	3.1056981535529404	7406.0	0.9850687777540399	14.891196146641704	0.5953908706337171	86.38000000000001	0.017996061672981418	1.7579515600820528	1.9562152505112924	7004.25	2.150348712446355	0.8293259555895262	10006.0	8755.0	1.6316071991843732	7496.725	62.15	129.9	0.7555822523832134	0.6587924184163798	1.0273920652723594	1.9050307733476077	0.37175056135887613	2.0408437961296224	0.01975844642474438	7016.797499999999	0.016579666055933907	11673.0	0.008605470670091316	7003.75	2.274783143032711	130.17499999999998	1780.0	0.3252420745456957	0.8443438336147169	0.018033526533162116	142.9	0.8617781975175391	1.826554228411799	0.8530672381462631	7050.35	6946.75	11673.15	18.994287388404775	11674.0	7003.945	0.8515901689111137	19.138862813463884	119.9	0.9706424491566913	15.05926327926213	0.8350710585735157	0.011941318322790693	0.9700626200042279	0.9643910734737792	0.4479613733905579	3.091876338329582	0.9740636606615988	3.1245969908649514	0.8408155133483862	0.8220096333957674	
10050.75	8795.0	0.8373493975903514	15.082393451143465	8794.0	0.9911218932682109	10050.0	1.4177458380656127	18.692841309166813	1.5178542536263582	7802.0	3.1073283529660802	7575.0	0.9783367483005339	14.770804537749353	0.4459769813405423	59.423749999999984	0.015102688766374167	1.439783208001963	1.5086443241267005	7036.0	2.02646559603082	0.8286327217826275	10051.0	8794.625	1.4610259490797775	7677.775	42.9	121.85	0.5645002345707532	0.4891022922279654	1.018085704981514	1.7561220498109344	0.3381963157540556	1.9333733721390847	0.01636912051843713	6943.2675	0.014024790298344258	11725.0	0.006042550799584048	7035.15	1.6505728960885027	107.38499999999999	1790.0	0.31491569390402074	0.8261603999380428	0.01715701804408586	116.95	0.8487064482579303	1.6183297513933323	0.8350959655307482	6970.9	6873.35	11726.025	18.891829419483436	11727.0	7035.622500000002	0.8355001766169495	19.03162681912687	99.4	0.9706424491566913	14.955868344734554	0.8154960266598308	0.00835814591908424	0.9765391653145417	0.9677980301462253	0.39236701084825515	3.0923297678057207	0.9795817992748939	3.1217810026383486	0.8256032693305656	0.8179032468379146	
8991.925	7870.0	0.82176759410802	14.779482641252502	7867.0	1.0125092446597301	8990.0	1.4177458380656127	18.62483581289365	1.4576323252717476	7461.0	3.2327930209390723	7243.0	0.9961129966718	14.595711030692941	0.38649876128571814	55.121249999999996	0.015326611520849829	1.3459796633341878	1.3826901753893233	6295.65	1.5309448494017412	0.8110289442598775	8994.0	7867.975	1.4211262880318813	7324.0	29.35	134.85	0.46197211039568614	0.4093806645289743	1.0354956999011908	1.370868079289137	0.04645982539506362	1.4550766452337542	0.016336153309681918	6430.1775	0.014162776907755697	10489.0	0.004465644209116913	6293.3	1.455956340069924	100.94874999999999	1800.0	0.040275712934180294	0.4807345338446306	0.020467325891129304	107.75	0.5765663643858203	1.5342206770926305	0.48901363824218214	6455.05	6351.35	10490.525	18.73806868348121	10493.0	6294.293750000001	0.5653715748253348	18.836201497617452	93.15	0.9706424491566913	14.694246718282082	0.47414381225269475	0.00836782782470657	0.9763055606544437	0.9639981483027372	0.052212146194009344	3.2185363892237904	0.9809658572211064	3.2394968213172763	0.5548614883215643	0.8009380097879312	
6793.55	5945.0	0.670810030669268	14.66564019448945	5943.0	1.0382830276014186	6792.0	1.4177458380656127	18.450285204991143	1.3495057248555813	5685.0	3.3332974117583793	5501.0	1.0185747349506764	14.449162210338697	0.26467643716926986	44.500000000000014	0.014459845941868449	1.1618270335098435	1.1837941363025934	4756.35	1.2008103727714834	0.667027919817418	6795.0	5944.1	1.3177295501013404	5571.825	27.9	90.2	0.3102288305751001	0.27846447035867977	1.0634368767289375	1.0034581105169371	0.09721038899751479	1.133069351307039	0.015354628266836392	4912.363750000001	0.013164844583080034	7924.0	0.005553675577761412	4754.45	1.2283544509421702	72.72999999999999	1810.0	0.08570406154947217	0.6238241531063513	0.017923497267759565	77.2	0.6243944015790418	1.4069874508716	0.6294213676764012	4938.8	4867.2	7925.675	18.59061240887582	7927.0	4755.397500000001	0.613403637643624	18.665063929407477	66.05	0.9706424491566913	14.59028707729972	0.6149076517150396	0.008846474328430411	0.9766936797297012	0.9671535022354694	0.1048097631012204	3.331767053700748	0.9801839281804249	3.3345886132426648	0.6031194295900179	0.6641702586206455	
5707.275	4994.0	0.7400122299225392	15.07023330651652	4994.0	1.0164955110570582	5707.0	1.4177458380656127	18.915165684082055	1.2310169036548042	5019.0	3.298800381808646	4872.0	0.9969455906979785	14.881744256962788	0.17344457494333645	34.62375	0.011169317607447087	1.0162366348677891	1.0315309320756474	3995.35	1.5017515602979687	0.7224996777065591	5708.0	4994.0	1.2006877359893244	4955.525	22.0	54.4	0.19408600459980951	0.18404832983855485	1.0403417622055688	1.3293352307379576	0.14986811304766096	1.4137633051700753	0.01182018233259981	3904.4837500000003	0.010148145360579034	6658.0	0.005519456082691487	3994.95	1.0629303504236312	44.49374999999999	1820.0	0.13488742777445706	0.7251741553711856	0.013646055437100211	47.05	0.7389285714285714	1.2650586985518495	0.7362992610837439	3919.3	3881.25	6658.75	19.006147587000598	6659.0	3995.162500000002	0.7272983420504271	19.08740949316173	40.45	0.9706424491566913	14.984847527485105	0.7125423391113768	0.008691366478517492	0.9801393159140354	0.9753668631631757	0.17048914146539476	3.282836734693602	0.9832911011314885	3.3100019924284942	0.7122932855150428	0.7051158106747009	
5704.0	4991.0	0.822612958226805	14.993788424846324	4991.0	0.990014338617169	5704.0	1.4177458380656127	18.74766474728088	1.2590352029407128	4776.0	3.2164219201566437	4674.0	0.9726772886821194	14.749403239556692	0.22233803221090975	28.563750000000006	0.011474821716979456	1.063631957553186	1.0842923848407506	3993.0	1.6085422864428416	0.8015731726260608	5704.0	4991.0	1.2260745871436687	4713.65	16.65	45.55	0.2524510427172251	0.2377563221832562	1.0098966047289935	1.4726144629867366	0.19112792047114252	1.535754365742105	0.012403957213880379	3908.8575000000005	0.010638698264938714	6654.0	0.004180581012880709	3992.55	1.1206883345673653	45.705000000000005	1830.0	0.17548687552921252	0.7565337193628595	0.011424056982343498	49.4	0.7721384582713952	1.2911319118729467	0.7642811296534018	3927.4	3888.55	6654.8	18.896046624238597	6655.0	3992.7612500000005	0.7583648691427455	19.009985160059365	42.4	0.9706424491566913	14.878051531455672	0.7469338126453796	0.007171345922467947	0.9813538323605527	0.9768007624398074	0.21232146663824344	3.1927493089514885	0.9845461045395818	3.235200509229544	0.7478709814775388	0.7732442181201074	
5717.375	5003.0	0.8354269735427349	14.848325154683202	5002.0	0.9807341868506801	5717.0	1.4177458380656127	18.47684570939438	1.291815459041153	4735.0	3.1481227070939495	4608.0	0.9645063155017457	14.521720522148522	0.2596483864542417	23.103749999999998	0.012042917379478624	1.1020314355392689	1.127034564779056	4002.4	1.6717139175257727	0.8191868546471192	5718.0	5002.975	1.255913661908209	4676.275	12.35	34.5	0.29754938707512263	0.2791763408816013	0.9998053729093106	1.441129895142309	0.21140503593884583	1.596639469906926	0.012903549731385248	3914.621250000001	0.011034154528261713	6670.0	0.0030993550330012296	4001.95	1.1613441067077082	47.99875000000001	1840.0	0.184249946501177	0.7675219769667052	0.008638605804141523	51.4	0.7826249466040154	1.3295768258719995	0.7739453293155403	3931.9	3895.05	6670.2	18.67470627966214	6671.0	4002.156249999999	0.7730057772368883	18.838532110091716	44.05	0.9706424491566913	14.707396717920892	0.7545989304812835	0.00579662119045126	0.9821604614300702	0.9791289933694998	0.23964814417506972	3.1241115130876724	0.9852657428521312	3.174631960742255	0.7598395721925134	0.80021390374335	
4943.0	4326.0	0.8118310535157497	14.409138630398468	4324.0	1.016558795684392	4942.0	1.4177458380656127	18.241412442949784	1.3342073761593418	4269.0	3.251430533515401	4097.0	0.9985371035514707	14.209248138361723	0.2641474225895368	23.49375	0.013843623532847738	1.0904493427017226	1.1159292419284073	3460.5	1.2066714836223476	0.7935258912060844	4944.0	4325.2	1.2941832256306556	4174.75	12.0	40.1	0.3073116426385125	0.28590782034565976	1.035903331421948	1.0785251020898363	0.02477209317011203	1.1519548914955564	0.014968774665245023	3534.41875	0.012706691821107534	5766.0	0.003324606241948219	3459.5	1.1528350149211313	49.94625	1850.0	0.020447438056290596	0.3648178531486831	0.011107417871586063	54.05	0.44244172074020666	1.3731229390904163	0.37280701754385964	3551.95	3516.95	5766.775	18.362025477850633	5768.0	3460.0287500000013	0.4320439482168961	18.454875670404675	45.8	0.9706424491566913	14.31706905312896	0.3596993557623479	0.0065116434917095595	0.9796447329754425	0.9745997451664729	0.028155571462658076	3.2420596727620667	0.9828975657119079	3.2631352899067343	0.4225268176400477	0.7796707229778215	
3350.825	2933.0	0.677334943639293	14.35441295546556	2931.0	1.072363471535994	3350.0	1.4177458380656127	18.179224930083862	1.3241691589685218	2526.0	3.3333813481786976	2412.0	1.0436766233980024	14.177986416300437	0.20623491958995405	22.594999999999995	0.014117597897581453	0.9619716011098417	0.9877243714437393	2346.15	1.0106127352823373	0.6692013931966156	3352.0	2932.0	1.2809936392050314	2470.525	12.75	33.45	0.2401642238513876	0.22198604353635262	1.0927944380196382	0.868860353130014	0.08974311844576183	0.9462125693289314	0.016196112932896106	2441.3149999999996	0.012544155427103404	3908.0	0.0051023470796566425	2344.9	1.0242472688515853	35.28375	1860.0	0.0754336425978217	0.6045654804045681	0.013347453393809819	40.5	0.5889303482587065	1.35951162999362	0.6181592039800995	2456.15	2424.4	3909.325	18.279743274665194	3910.0	2345.55375	0.5784492409288837	18.35809716599192	31.25	0.9706424491566913	14.27716053328991	0.5903915301638034	0.009040141516541523	0.9768422605858771	0.9708633308737014	0.10344827586206896	3.3310175725378377	0.9810112651819838	3.335425101214603	0.5610732879455347	0.6638766519823807	
2563.0	2243.0	0.7813412408759135	14.96152802893309	2242.0	1.048286632304436	2563.0	1.4177458380656127	18.771789094186584	1.2516632635586766	2256.0	3.2815708919258944	2159.0	1.0207705158404357	14.727715187021195	0.1640270062075071	17.2975	0.011031590845347638	0.8313570861227731	0.8661142863894045	1794.2	1.408364140480594	0.7606646895454362	2563.0	2242.65	1.2126973799309975	2199.05	10.95	25.7	0.18610251044234793	0.1753884028716907	1.062474334473049	1.2156944444444446	0.15156896284589738	1.3261664566777136	0.012325665893401156	1754.9662500000002	0.010064681610349058	2990.0	0.006101468252862675	1793.85	0.9120158887785501	19.76875	1870.0	0.125	0.7336709323827209	0.014325130291797886	22.05	0.7485091743119267	1.2753421670693526	0.746996303142329	1764.5	1748.15	2990.0	18.88603268711763	2990.0	1794.0112499999996	0.7351650849586637	19.02269439421341	18.05	0.9706424491566913	14.84379710564634	0.7187357371063441	0.009651756652141895	0.9793166525025103	0.974861347231125	0.1691746466028272	3.2662844036697636	0.9832000668654055	3.2966017217943304	0.7197589813551615	0.736117381489843	
2566.875	2246.0	0.8477016885553509	14.851841359773381	2246.0	0.9980214177910304	2566.0	1.4177458380656127	18.47885525070956	1.2659353407878302	2176.0	3.192809826529705	2084.0	0.9803595068239517	14.496404919583718	0.21710410723190485	9.86375	0.011309312793614426	0.8758583660666346	0.9291087097974486	1796.75	1.5168905950095941	0.8300511821627247	2567.0	2246.0	1.226354048039869	2116.85	5.85	18.75	0.2545859848216871	0.23897652779280043	1.0142864254254444	1.3256603773584898	0.18305579400180297	1.4241119287399022	0.012537962163216405	1763.61	0.009587513935340021	2994.0	0.0032594160909293515	1796.5	0.9744753261486103	20.286250000000003	1880.0	0.15562913907284767	0.7652797322897534	0.010448301802680337	22.5	0.7804388862671071	1.295155034989388	0.7784552845528455	1771.1	1753.3	2994.25	18.701863942321946	2995.0	1796.6174999999998	0.768575439263804	18.916336166194537	17.2	0.9706424491566913	14.679002933629556	0.7513064133016627	0.0054987002472110125	0.9831919869591748	0.9770137360341032	0.20681381957773512	3.1651988636364035	0.9867822983185075	3.2245886224730143	0.753493246390312	0.8081004263382292	
2562.0	2242.0	0.8466635557629532	14.713667315175108	2241.0	0.9813619210299093	2562.0	1.4177458380656127	18.38527607361962	1.2826739987859075	2143.0	3.1513862820704936	2056.0	0.9590412058595389	14.407692307692292	0.24148580726731728	6.026249999999999	0.011916834492543231	0.9071307300509338	0.9622416217017852	1793.3	1.5372224846480855	0.833980041341294	2562.0	2241.525	1.2387173974459293	2099.7	2.6	12.95	0.3012866244362529	0.27187079174669987	1.00062199055273	1.3301557338367185	0.18774595988204887	1.4548158840106182	0.013232461405320901	1763.2187499999995	0.009926111808169526	2988.0	0.001449881500069706	1793.05	1.0154055664311856	21.337500000000006	1890.0	0.162389174055063	0.765076176388421	0.0072471878672561415	23.7	0.7965031568722681	1.3229974815916878	0.7764734068040249	1772.85	1751.3	2988.975	18.553973482657305	2989.0	1793.1812499999996	0.7768908978237802	18.713129411764715	17.8	0.9706424491566913	14.568607159245579	0.7477730895452415	0.003365927824087965	0.984717237683369	0.9800772287201298	0.22760290556900725	3.1293949499762257	0.9886240066917609	3.183341110592662	0.7510548523206751	0.822740247383447	
2572.7	2251.0	0.8487058823529472	14.675505406676043	2251.0	0.9794916311836307	2572.0	1.4177458380656127	18.371441817338887	1.3018381428289507	2157.0	3.139920290462869	2056.0	0.9564376487566393	14.435558646267971	0.25678983009453754	7.272499999999999	0.01220882382244758	0.9273459728991182	0.9811990389446192	1801.1	1.5586483931947077	0.8332497448058748	2573.0	2251.0	1.242514521553983	2109.9	2.5	17.65	0.31939306655139243	0.292624108953654	0.9969336230262822	1.346839080459768	0.19124437104105765	1.4731038887831982	0.013890048712595686	1770.7862499999999	0.010693850341647685	3001.0	0.001387809481514378	1800.6	1.0443654220641774	21.97625	1900.0	0.1393247741321921	0.7537373489424837	0.009815098011956068	24.95	0.7949902723735408	1.3466176628513726	0.7762645914396887	1778.3	1758.3	3001.525	18.524826289948635	3002.0	1800.8575	0.7721981925562743	18.67860836859426	19.25	0.9706424491566913	14.551656254679935	0.7437705688763516	0.004040763506867896	0.9837504126706845	0.977783956624496	0.23473734027449125	3.1152063050533516	0.9872019586567621	3.1651340996168993	0.7598108747044917	0.8206485455412529	
2580.55	2258.0	0.8436666666666718	14.779127134724849	2258.0	0.9821053902812238	2580.0	1.4177458380656127	18.27954971857411	1.3137832185483616	2135.0	3.1436035399935722	2065.0	0.9551989814103791	14.342166979362098	0.26780508248778895	7.322500000000001	0.012243125994129451	0.9355574324324324	0.9892440850189494	1806.55	1.566923447279732	0.8308281590814852	2581.0	2258.0	1.252467031608515	2099.025	3.4	16.75	0.33402162415412845	0.3018395273723644	1.003793356695641	1.3268899521531108	0.19261497730172075	1.4589195648907551	0.014062630016919537	1775.3862500000002	0.010463254375793717	3010.0	0.0018833956515718043	1806.25	1.0569935081359076	22.096250000000005	1910.0	0.1660287081339713	0.7641311704634929	0.009286981592370814	25.35	0.8001912045889101	1.3660109053591836	0.7806295399515738	1785.0	1761.9	3010.825	18.524934121033088	3011.0	1806.3500000000008	0.7824505047089133	18.801375711574934	18.95	0.9706424491566913	14.550502421958072	0.7514071294559099	0.004056839067764191	0.9837000349381062	0.9768795741849634	0.218720152817574	3.104106972301856	0.9871961865698529	3.18847248576854	0.7680351210251543	0.8198860939724756	
2557.875	2239.0	0.8517039922103267	14.867365853658566	2238.0	0.9853516704759464	2557.0	1.4177458380656127	18.46598935655539	1.315176441287735	2088.0	3.17536240751985	2028.0	0.9645169484022705	14.485099177551989	0.276184266771074	6.983750000000001	0.012305971172097457	0.9365516849462977	0.9833840416967445	1790.95	1.5479591836734679	0.8376705774450555	2559.0	2238.325	1.270217496230439	2062.2	2.15	22.55	0.32607953220329855	0.3000713041818853	1.005038106600761	1.3722411278561018	0.21411851820291009	1.4642039073514503	0.014134967951409299	1758.9799999999996	0.01071787428826616	2984.0	0.0012022927443030896	1790.1	1.0452983442674164	22.002499999999998	1920.0	0.19026974951830444	0.7796948601314223	0.012599173091965583	25.25	0.7926356589147286	1.3609105454485482	0.7954324586977648	1768.55	1743.3	2984.4	18.692329476603653	2985.0	1790.5425	0.7753094682910542	18.90834146341464	19.2	0.9706424491566913	14.679296491638786	0.7657149712092131	0.0039057434389999516	0.9837882853889026	0.9740194435132417	0.2507274490785645	3.144352884149341	0.987194184258353	3.2013409961686223	0.7577707625060709	0.8170542635658928	
2569.15	2248.0	0.844030932817791	14.76053384175407	2248.0	0.9856441057992601	2569.0	1.4177458380656127	18.436031204290575	1.3257663349869426	2106.0	3.1393048677936894	2042.0	0.9652787436284777	14.482447586543136	0.28418744406666385	7.738749999999998	0.01239082646217853	0.9513124591189602	0.9936958979461968	1798.65	1.6110842207163567	0.8349155246134845	2570.0	2248.0	1.281692401331957	2072.325	2.45	19.0	0.3376038335887061	0.3102134586646394	1.0019885041445953	1.410253953042641	0.2391931637994357	1.5237392442180862	0.013822554363094906	1760.43625	0.011109560362875085	2997.0	0.001370361048186369	1798.35	1.0538966389180897	22.183750000000003	1930.0	0.2034548944337812	0.787757847296312	0.010613635728849538	24.6	0.8048810101991258	1.3669711597411256	0.7988813229571985	1769.55	1746.85	2997.825	18.597358635672904	2998.0	1798.5525000000002	0.7896003175278593	18.754003813155403	19.9	0.9706424491566913	14.623138243265767	0.7747148288973384	0.004322903920535864	0.9832862696172855	0.9769851688405999	0.2827352085354025	3.1070805043647316	0.9873311519422769	3.179253514299604	0.7688925855513308	0.8213729308666036	
2582.7	2260.0	0.8495430495430552	14.783978441940205	2259.0	0.9856285489287918	2582.0	1.4177458380656127	18.388400193330085	1.3380540914752974	2121.0	3.151207240281082	2030.0	0.963674912932713	14.442339294345096	0.2958095802143547	7.6625	0.012823682413916534	0.9673525920063316	1.0075772586137757	1808.1	1.5989488772097453	0.835943525970355	2583.0	2259.825	1.2892690808326104	2070.175	3.4	14.75	0.35713604423656026	0.3223104725564054	1.0060214769201632	1.4028585040495467	0.2246020398946357	1.4983887356761971	0.01422273974881477	1774.6612499999999	0.011424303615390997	3013.0	0.001880322973122442	1807.55	1.0758976382391072	23.152499999999996	1940.0	0.1886341929321872	0.7745838874789845	0.008164733885029475	25.65	0.815531602155806	1.3937850012457211	0.7877266046055855	1787.0	1766.45	3013.125	18.620118902585162	3014.0	1807.8612500000004	0.786613788709696	18.799216070553637	20.65	0.9706424491566913	14.632968136333776	0.7628477133427628	0.0042438878092039365	0.9829324297768794	0.9791314937311449	0.2631063204311612	3.1193330111165216	0.9865287267295509	3.1782057532911256	0.7588401697312589	0.8199707744763756	
3635.675	3182.0	0.734414831981466	18.840452948067128	3180.0	0.9754850518177932	3634.0	1.4177458380656127	21.109124767225346	1.5332031896901477	2688.0	2.5601900552046697	2561.0	0.9527560478531981	17.88905027932958	0.48724316944760937	8.907499999999999	0.012258513523709038	1.9411020300553652	1.9910928861032755	2545.7	7.444006247559536	0.7192140533882962	3637.0	3181.1	1.4940367582663483	2633.95	4.1	14.95	0.5395486788073651	0.5128532465168139	0.9991758450967411	6.809087523277474	3.8175644965124746	7.032898797939019	0.013947878978553827	1890.7649999999999	0.01073738680465718	4240.0	0.0021216041397153942	2544.1	2.0731919837351147	23.57375	1950.0	3.6640595903165734	1.6010037936007688	0.00777269418737652	26.6	0.8251245688003066	1.583592919443914	1.6529675907848496	1911.75	1868.25	4241.55	21.557749843342133	4243.0	2544.8899999999985	0.806871056330313	22.155056618508432	20.75	0.9706424491566913	18.278345734749216	1.567960254968129	0.004634064115975206	0.9831074223603155	0.9792954746194212	4.098789535337759	2.5128107074570063	0.9871410090556275	2.6016475095785796	0.781118747613593	0.6980260707635073	
5769.55	5049.0	0.788202981951368	22.495224350564197	5048.0	0.9781961618688442	5769.0	1.4177458380656127	25.164155309848315	2.7095216957697126	3922.0	2.7292196377360916	3779.0	0.9585200380193617	21.669066598097153	1.5787626487429358	447.2012499999999	0.02487201190518702	6.222619156110453	6.318575853453164	4039.3	10.660377853581704	0.7794083197598454	5770.0	5048.525	2.662918531850422	3845.5	416.75	499.65	1.6596004888220646	1.6215503786976868	0.9915589837436612	9.928494069107755	2.816862225884596	10.254383119274339	0.02804762919876968	2768.41	0.021153148797292395	6731.0	0.1261216275515608	4038.4	6.395231213872832	82.0125	1960.0	2.6932849364791287	1.1151959172499932	0.15208888212464802	92.1	0.9099192918510804	2.762053635656061	1.1358866736621196	2818.95	2698.8	6731.5	25.586141849685102	6732.0	4038.7612499999996	0.895180677446009	26.00678188007336	70.0	0.9706424491566913	22.07751389218911	1.0971158754466566	0.13562196007147034	0.8395060280233428	0.8214899931512061	2.9417628541448058	2.7047147694711553	0.8504774403765217	2.758742530527342	0.8755893137768466	0.7717496807152195	
6852.6	5996.0	0.8187295656235699	21.591177170035685	5995.0	1.0066855755950719	6852.0	1.4177458380656127	24.744022242817422	3.1214755792163706	4375.0	2.997450686300766	4178.0	0.9919815940268385	20.945053663089094	1.9391161233434355	724.64125	0.031688617843076056	7.8855473383982435	7.984191556966543	4797.05	8.827419738406643	0.81350821752758	6853.0	5995.9	3.0717587000824063	4273.55	667.65	796.8	2.0343365334447117	1.9800293051355549	1.0178547371293156	8.220158656089602	1.924917359491955	8.444341853083992	0.03392440892440892	3928.669999999999	0.028911335111960056	7994.0	0.13860268610659515	4796.4	8.102043727468423	152.2775	1970.0	1.7754256787850897	1.008119577622879	0.16581518515820906	163.0	0.9317968566737039	3.181291919792276	1.0213998581224877	4016.8	3855.7	7994.7	25.01948510327285	7995.0	4796.723749999999	0.9196405326368284	25.412182862613662	139.25	0.9706424491566913	21.20852619944438	0.9929714285714286	0.15079897648711493	0.8175124056698089	0.8023765178394913	2.0519387266634754	2.966877192982311	0.8324699726977339	3.017515179822349	0.8987400839944004	0.8075789473684486	
6859.7	6002.0	0.8276984834969098	19.694885083370853	6002.0	1.0292758542138514	6859.0	1.4177458380656127	21.52423979148568	2.7700608650613425	4604.0	3.059331304915505	4415.0	1.0138547230064179	17.638053866203308	1.5362091465530965	422.07874999999996	0.030057221332097334	6.432708428593203	6.879622195880553	4801.9	6.884937712344283	0.8222025532116986	6860.0	6002.0	2.6615350051524804	4506.425	368.9	465.8	1.6973488784235597	1.622593010825943	1.041210696877371	4.848436142484807	1.3186769838195187	6.001250274550361	0.03254525964745117	4477.96375	0.026753277523298057	8002.0	0.07232907868164619	4801.4	7.2077749963186575	151.82625000000002	1980.0	1.0953518679409209	0.960627105984918	0.09232812360630717	163.95	0.9412544169611308	2.8550615681469527	0.9790676623670513	4592.7	4399.8	8002.9	22.675807922675666	8003.0	4801.697499999999	0.9243857032756834	23.568228931951246	135.5	0.9706424491566913	18.794274064548315	0.947928026172301	0.08356165373545536	0.8863811249324476	0.8752440510995926	1.5178008111762056	3.034209363957414	0.9004764425622023	3.091394072447662	0.9086111111111111	0.8183524734982652	
6846.0	5990.0	0.828193373619537	17.118766177739428	5990.0	1.0334539105161473	6846.0	1.4177458380656127	19.50260416666663	2.368197443436162	4857.0	3.062379018007495	4636.0	1.0142602401120628	15.632437499999975	1.1043582918349353	207.75375	0.025502027217592205	4.0070236410555236	4.90414763150793	4792.25	4.403451251078525	0.8231871816222169	6846.0	5990.0	2.1937243957624215	4755.675	153.65	252.75	1.358316167596834	1.2461846903991276	1.0499152398382288	2.794069022525318	0.8079559880463145	3.5157686559334245	0.027805204001236674	4705.628749999999	0.022501478415138977	7986.0	0.03028779814705303	4791.85	5.5906793935991015	128.565	1990.0	0.5995040297582145	0.8973129533695842	0.050152292321887434	139.45	0.9329945515507125	2.498380325997998	0.9197115384615384	4805.2	4630.6	7986.95	20.16448583682443	7987.0	4792.095	0.9162825260476717	20.997368421052567	114.15	0.9706424491566913	16.278919637194548	0.8758007852862162	0.04121450723220682	0.933283465550201	0.9223485976299649	0.9881363244176014	3.0446794871792906	0.9472107234378081	3.0847282496381387	0.8989327979712595	0.8186878306878624	
6871.725	6013.0	0.8293454617362389	15.38930665049523	6012.0	1.0259609868801314	6871.0	1.4177458380656127	18.880275229357796	1.9955952143608247	5057.0	3.070704443344217	4892.0	1.0021271900994975	14.982588751495783	0.7579206529707587	102.12750000000001	0.021150414874763806	2.177928534438115	2.89556559421942	4810.4	2.585225662821292	0.8242169336512907	6872.0	6012.825	1.8077218376415713	4993.375	60.55	137.1	1.037605830911679	0.9112026416033288	1.0446029671343289	2.054219492868465	0.5412244809806992	2.3337685599334046	0.023677782762574148	4796.031250000001	0.01834560035153246	8016.0	0.012157413914265636	4809.8	3.5580303823991617	105.84374999999997	2000.0	0.4314036478984933	0.8671578007199809	0.02729281547986383	118.75	0.9030560098119379	2.1374663650114694	0.884505314799673	4836.3	4756.45	8016.875	19.069052904739976	8017.0	4810.14625	0.882906825767447	19.296156991005724	91.85	0.9706424491566913	15.17413152774427	0.8544310071371927	0.020403055660329517	0.9584465294649064	0.951085659747077	0.6427848613640963	3.0468285828982165	0.9692801927517317	3.096163733438561	0.8624107850911975	0.8173169750603693	
6913.35	6050.0	0.8310943833237107	15.04713923061899	6049.0	1.011907432729953	6913.0	1.4177458380656127	18.70486776542738	1.7110671333132372	5277.0	3.0892148862420514	5105.0	0.9916217949190741	14.798869298581858	0.5513273638778425	54.85999999999999	0.01757012188002418	1.4966013427310565	1.782813591862335	4839.75	2.111357929302689	0.8275854339485823	6914.0	6049.3	1.5803998022457262	5189.075	32.6	85.45	0.7475796000696975	0.6574155832406762	1.0285768831219462	1.8568423084346626	0.38947080914529175	1.973920120213392	0.019161051246773857	4809.61875	0.015627057191180793	8065.0	0.006599123490652929	4839.1	2.0773698208868385	87.01124999999999	2010.0	0.33530986993114004	0.8330149161055405	0.017163976739748316	95.4	0.8653027664925518	1.8125168907834073	0.8487757100881489	4836.35	4781.3	8065.55	18.82754960196049	8066.0	4839.389999999999	0.8531273091357263	18.984807654754913	77.15	0.9706424491566913	14.910749281769645	0.8200172645309802	0.011073016377039835	0.9713568617429356	0.9646677178639939	0.43780607247796277	3.075365947611473	0.9776177599530074	3.106815075180389	0.8373898045228056	0.8164248403946924	
6916.0	6052.0	0.8390663390663646	15.00604800604797	6051.0	1.0030510334105505	6916.0	1.4177458380656127	18.66668566001894	1.5538381066422104	5357.0	3.1157508457900627	5172.0	0.9813522166152254	14.741291547958182	0.453049988167068	41.3775	0.015399328082362778	1.3624122272211243	1.453035244730946	4841.35	1.9917735849056575	0.8309274161432627	6916.0	6051.125	1.473626809903605	5293.475	25.5	63.6	0.56415252567449	0.5139912284086081	1.021048968372918	1.7063813813813808	0.3303332853844746	1.8506938210329686	0.01657126560876739	4785.2875	0.013624452360479874	8068.0	0.0052148305691322935	4840.95	1.547281892530695	75.49375	2020.0	0.29296359177513676	0.8154154529785022	0.012929588631720185	81.35	0.8370913190529876	1.6230889642925994	0.8265808405906854	4807.85	4756.6	8068.875	18.83799923100639	8069.0	4841.152500000001	0.8258382055617469	18.980136080136077	66.55	0.9706424491566913	14.891320969072833	0.8061682242990654	0.008438581705437992	0.9761620902121992	0.9711828743939255	0.3718867924528302	3.0910478703352235	0.9791692169584202	3.1372674309337896	0.802803738317757	0.8210486466023418	
6846.0	5991.0	0.8385145197319687	14.973048711679505	5990.0	1.0008037857498067	6846.0	1.4177458380656127	18.729850746268664	1.4674933737188338	5412.0	3.139796623674644	5226.0	0.9843598244898695	14.767875163520834	0.38475997110811083	35.166250000000005	0.014503069701815677	1.2817817022943598	1.3293075250246684	4792.45	1.8850396675481718	0.8290614061868695	6846.0	5990.05	1.4047116981196786	5325.7	19.9	53.9	0.48124882363329935	0.4317520884281419	1.0236495531171188	1.6375070080358796	0.2871869996015662	1.7692798486340415	0.016015381417584698	4722.303749999998	0.012860135653688994	7987.0	0.004113227436673867	4792.05	1.4106350769100475	70.01249999999997	2030.0	0.24590469099032017	0.7997651818406949	0.011177818562644517	77.05	0.8230464326160816	1.5410699655124003	0.8126195943360123	4747.55	4686.1	7987.0	18.855769268613237	7987.0	4792.275	0.8081727444556914	18.948255046217657	62.0	0.9706424491566913	14.88691123875149	0.7883407243163341	0.007284927060639448	0.9782120032375452	0.9733515828330275	0.34404898584003063	3.113872942977178	0.981514239311465	3.161997746901745	0.7930889759373251	0.8162146892655676	
6837.0	5983.0	0.8434326710816998	14.936316084438632	5982.0	0.9983873850211816	6837.0	1.4177458380656127	18.64946256486282	1.4323993029875814	5451.0	3.1244707207768796	5322.0	0.9830512590394961	14.715233506301049	0.3669628110770318	29.55625	0.013961712648907568	1.2454925778844317	1.2896069121031022	4786.15	1.8564261555806083	0.8302962284341311	6837.0	5982.1	1.3837102239946015	5388.9	19.95	46.05	0.44224485093528554	0.3996701512405964	1.023217188769337	1.6539449199851177	0.2968755759958085	1.7770118952560303	0.015870372875711563	4698.433749999998	0.012391612472903117	7976.0	0.004162276629703424	4785.55	1.346468085106383	66.94624999999999	2040.0	0.2583379399299797	0.7995506170872728	0.009596049053419048	76.25	0.8244720612969538	1.5006141327207507	0.8079798168566623	4716.8	4674.6	7976.225	18.79535502980041	7977.0	4785.7699999999995	0.8083558314334442	18.914272370633327	59.45	0.9706424491566913	14.840588080589194	0.79011660188784	0.006163847145997205	0.9798744402050952	0.9760567635996122	0.35862708719851577	3.0981577967991614	0.9831582457895615	3.1440546528801128	0.7942873092668403	0.8144155844156155	
5799.425	5075.0	0.8189039408867352	14.394448979591816	5073.0	1.039030692614472	5798.0	1.4177458380656127	18.22788461538461	1.4458483741338037	4951.0	3.245209523457473	4813.0	1.0222469911297998	14.183899345335503	0.33941981223697626	28.995000000000005	0.015397185759650812	1.1889526217250797	1.242159229173205	4060.0	1.2797509695856302	0.8023469826306939	5800.0	5074.425	1.3944925135163668	4885.45	17.45	51.1	0.4154919689487653	0.37318587322121466	1.0640573226842227	1.102720949263502	0.01971411524933325	1.1943920786501845	0.016625036305547486	4190.436250000001	0.013743937357564424	6765.0	0.004069306468914696	4058.7	1.2972454547620749	65.98500000000001	2050.0	0.01722740170247264	0.3144243618676109	0.011924346902820073	71.55	0.41526479750778816	1.5139163163981675	0.3181723779854621	4204.7	4165.3	6765.825	18.365742865850795	6767.0	4059.4774999999995	0.40201413240127853	18.45977551020404	58.8	0.9706424491566913	14.318186359762404	0.31091884233960737	0.006765749304336294	0.9778370649360131	0.9724759937928056	0.024345709068776627	3.2345673961952937	0.9805717360282592	3.257316070694358	0.39197154471544715	0.7880845872306039	
3633.65	3181.0	0.6741068270251137	14.037074710627802	3179.0	1.1073143689255154	3633.0	1.4177458380656127	17.890956703910607	1.4069834119139362	2932.0	3.333504197670956	2826.0	1.0892972734847504	13.887604748603357	0.24684224215207554	23.296250000000008	0.0156609244853737	1.0191582914572865	1.0633523368349325	2544.45	0.8530340231497682	0.6688874768930722	3635.0	3179.475	1.370321692530645	2882.125	12.05	38.55	0.3064260837558219	0.26871700419729405	1.1321817261381968	0.7218965517241321	0.057204379199115994	0.7836652575232131	0.017242620590352767	2711.7887500000006	0.01380381953854771	4238.0	0.004293145218754454	2542.8	1.112112676056338	43.51625	2060.0	0.050955414012738856	0.5083910315592305	0.013903415443430588	47.9	0.5035889355742297	1.4643212489134827	0.5211377870563675	2751.25	2685.35	4239.275	17.97186683674691	4241.0	2543.54	0.4874499515649979	18.034479130129704	38.2	0.9706424491566913	13.969475162182821	0.5004295532646048	0.008386083629072753	0.9759529918855538	0.9705882352941175	0.06438213914849429	3.3310034602075578	0.9802087786803476	3.335694635488235	0.47846474470302186	0.6630944176430015	
2563.0	2243.0	0.7173473684210525	14.81333621061718	2242.0	1.0915875601888918	2563.0	1.4177458380656127	18.645172124265326	1.2662753815748453	2399.0	3.3287452197779963	2308.0	1.073446525933129	14.627623845507992	0.13852188389675696	17.202500000000008	0.011169416470275832	0.8164535379369139	0.8410946670486459	1794.2	1.2265226781857432	0.6961695326509448	2563.0	2242.625	1.2442930070646707	2359.35	12.5	25.75	0.15442077324595108	0.14707647270466173	1.1184036017364227	1.1083543240973945	0.11611743334176454	1.1660569735094282	0.012554052169061235	1759.0687500000004	0.010249715285686509	2990.0	0.006947725314731957	1793.8	0.8740497284938554	20.06375	2070.0	0.1005089058524173	0.6783361171144289	0.01432903925878523	22.5	0.694324557617609	1.2953540228041702	0.6959430297798878	1766.95	1749.5	2990.0	18.74907459246146	2990.0	1794.0049999999997	0.675456021619526	18.83508847647823	18.45	0.9706424491566913	14.72415984003255	0.6657927852348994	0.009576397446501534	0.9792541860832225	0.9740407890709774	0.13710368466152528	3.3240441801189897	0.9821787148594378	3.334056122449012	0.6521602348993288	0.6818337617823514	
2566.9	2246.0	0.8228558394160599	14.976494751255128	2246.0	1.030584156501034	2566.0	1.4177458380656127	18.7572227399814	1.2678802170397465	2208.0	3.2607717952960913	2114.0	1.0068102187843626	14.714703196347024	0.19080406562730942	12.502500000000001	0.01141124010975938	0.8731419493929422	0.900266599023199	1796.75	1.4599907063197002	0.7996716059259961	2567.0	2246.0	1.2387009570599063	2172.95	8.1	20.9	0.22035810716963972	0.2087890398061667	1.0440092080231602	1.2580630424851507	0.1780376837546795	1.3754885544560627	0.012834790355810458	1759.4462500000002	0.010090029824121305	2994.0	0.004525645323499832	1796.5	0.9334452060638813	20.45375	2080.0	0.1501814882032668	0.745308899128974	0.01166913263169649	23.05	0.7611974405850092	1.2909476206967396	0.7565850277264325	1767.5	1748.6	2994.275	18.906124056417593	2995.0	1796.61875	0.7449246662444384	19.052898219990887	18.1	0.9706424491566913	14.845680655195546	0.7318099135970896	0.006975317622000142	0.9816134422682407	0.9764384020546606	0.20358152686145145	3.2364750235627158	0.9844116661079451	3.280389492753656	0.7300732936326156	0.7688747731397448	
2562.0	2242.0	0.8441784037558737	14.794348659003834	2241.0	1.006761759325141	2562.0	1.4177458380656127	18.473906844106462	1.2978375687432795	2154.0	3.171926773532863	2088.0	0.9871351660398162	14.506653992395416	0.23877331162994095	7.5424999999999995	0.01208647396445792	0.9179411514343274	0.9518992055902442	1793.3	1.5411540295660433	0.8285872405606355	2562.0	2241.55	1.2600157430882166	2117.325	4.6	14.25	0.28468534759265957	0.2617902079850834	1.0238951183270033	1.3069516204790959	0.19244499033150286	1.4426936141968016	0.014380220889162975	1758.92625	0.010978266942287278	2988.0	0.002567824048230434	1793.05	0.9906165839829908	21.611250000000005	2090.0	0.16346604215456675	0.7609752781968855	0.007989011605090543	25.65	0.7884248210023866	1.3382921393187799	0.774964166268514	1766.85	1743.8	2988.975	18.62116414462004	2989.0	1793.1862499999995	0.7701430325844315	18.80981800766285	19.65	0.9706424491566913	14.62065013052658	0.7496498599439776	0.004218779912351867	0.9836947461231903	0.9776307675057464	0.22317596566523606	3.145009505703464	0.9862841499525112	3.2042273367778753	0.7534085566525623	0.8074868860276594	
2572.7	2251.0	0.8451536643026073	14.699858956276453	2251.0	0.9963220908255271	2572.0	1.4177458380656127	18.307317073170797	1.3266557146658529	2144.0	3.145100911911023	2082.0	0.9727451255124838	14.36744840525328	0.2767687134205621	6.896249999999999	0.012309124320670781	0.9550810014727541	0.9868064974639428	1801.1	1.5857679661813044	0.831146795111007	2573.0	2251.0	1.2908018029897126	2117.0	2.55	14.35	0.3451756416608119	0.3005294948555204	1.021857754733599	1.349834201800095	0.20139154610327106	1.4819132273779754	0.01388266905508285	1769.2887499999997	0.011091652072387622	3001.0	0.0014158014546665925	1800.6	1.039731725952967	22.134999999999998	2100.0	0.17442407146215327	0.7491900408509865	0.00798686480770301	24.8	0.7860371075166508	1.3975176215758214	0.7666508087535681	1780.6	1754.85	3001.475	18.54966233007914	3002.0	1800.84625	0.7672938597575771	18.6924599434496	19.95	0.9706424491566913	14.57341462305715	0.7370569029850746	0.0038353640026531272	0.9838555116766761	0.9792429792429793	0.27902532250358336	3.105863039399667	0.9867025706512687	3.1750706880302006	0.742530345471522	0.8091512565196795	
2580.5	2258.0	0.8475917978063956	14.673047619047605	2258.0	0.9977568462765245	2580.0	1.4177458380656127	18.30741265344664	1.344409091407361	2159.0	3.1339134325344538	2080.0	0.9737515902745782	14.37884796978282	0.2919860579775922	6.6325	0.012417606234085516	0.9725031694604874	1.003261810328881	1806.55	1.6137142857142852	0.8275497568515826	2581.0	2258.0	1.2975991018141175	2116.425	2.7	13.25	0.3797163070614978	0.31660110669768404	1.031891360657119	1.3765799256505569	0.2043699142004336	1.4806817655549414	0.014447340691032113	1775.3274999999999	0.0112019963953972	3010.0	0.0014932389458839146	1806.25	1.0676772533159875	22.405000000000005	2110.0	0.1635933806146572	0.7592936053105359	0.00737668411090079	26.05	0.7933349034385304	1.4426894964073549	0.7696709585121603	1786.2	1757.0	3010.875	18.48958987630574	3011.0	1806.3475000000005	0.7780790023774544	18.660085836909904	20.2	0.9706424491566913	14.52812668691974	0.748589562764457	0.003676511808637429	0.9839058819572768	0.9781761496492595	0.2509523809523809	3.1062322946176018	0.9860976487856212	3.1528497409326808	0.7641992551210428	0.8119180633147117	
2557.9	2239.0	0.8593930635838207	14.874049109292253	2238.0	1.0004474632264173	2557.0	1.4177458380656127	18.510888252148984	1.3437577834477559	2108.0	3.1796187926989203	2021.0	0.977581352863584	14.524928366762184	0.2798591910588307	6.36125	0.01258093879236392	0.9645788213837911	0.9993269245571801	1790.95	1.5821204819277093	0.8377616615444324	2559.0	2238.325	1.2871967324097333	2074.075	3.75	11.7	0.3727218961066557	0.3133190877211334	1.0370000531882138	1.3693154619435128	0.22078217875002917	1.4635386603584704	0.014313270526404073	1760.655	0.010997313633310945	2984.0	0.0020880895372793586	1790.1	1.0554330619629126	22.513749999999995	2120.0	0.18768046198267566	0.7755762853596952	0.00654985164865924	25.6	0.7951509153884215	1.4405803784511608	0.7889214250854075	1770.9	1751.8	2984.425	18.698644136376195	2985.0	1790.5499999999997	0.7720903095603762	18.92893596533463	19.65	0.9706424491566913	14.68126368213288	0.7608488316642823	0.003554718180845627	0.9838643430267904	0.9807504260609616	0.25815879201169023	3.148423095584709	0.9868200134318333	3.2161771786230537	0.7579876013352408	0.8196658711217197	
2569.2	2248.0	0.8435538387252575	14.77153320312502	2248.0	0.9983269378934928	2569.0	1.4177458380656127	18.387743467933507	1.3508334196175524	2114.0	3.1381062315998722	2024.0	0.9782551756361475	14.43762470308789	0.2786157731596431	8.01625	0.012603685633562392	0.9658796388596167	1.0083978143306775	1798.65	1.6217788461538436	0.8321938682580076	2570.0	2248.0	1.2872743239034656	2075.525	3.3	13.85	0.3626662749844426	0.3223782801208577	1.0258050725090995	1.384629981024668	0.2520751304637768	1.5058795419074744	0.01480695088562329	1759.6199999999997	0.010617841317615584	2997.0	0.0018430605975984361	1798.3	1.0493418234773422	22.5625	2130.0	0.20521487204249156	0.785570861104451	0.007744135983673014	26.5	0.8023452611218569	1.4191236624513357	0.7982370225269344	1774.15	1746.1	2997.8	18.560587097096956	2998.0	1798.5525000000005	0.7849058799010727	18.776708984374974	19.05	0.9706424491566913	14.590286997239122	0.7689753320683111	0.004478406577653045	0.9829179077887845	0.9790880371271213	0.3102766798418972	3.101054650047975	0.9865400726054175	3.1693275278181248	0.7666034155597723	0.8202709240445109	
2582.725	2260.0	0.8461167390255704	14.763549160671493	2259.0	0.9983593952634491	2582.0	1.4177458380656127	18.355267025967677	1.3661997067925227	2112.0	3.1494625357109123	2025.0	0.9736211420833358	14.393973542381163	0.2972691048542095	8.778749999999999	0.013145947356152913	0.9725561797752809	1.0246761951299983	1808.1	1.6090953072085141	0.8351158031426648	2583.0	2259.85	1.3005128268934478	2072.25	2.8	20.8	0.3959567389767503	0.3374670474818547	1.0243409079531638	1.361587457128858	0.23522505166004176	1.506820213140362	0.01537010320719121	1772.6325000000004	0.011478674558831664	3013.0	0.0015444441380071154	1807.55	1.0811861520998864	23.729999999999993	2140.0	0.19696969696969696	0.7747565555396174	0.01152099257782209	27.7	0.8066811384466956	1.4459410965372628	0.7907488986784141	1785.95	1760.2	3013.1	18.614754392643466	3014.0	1807.8637500000004	0.7862383859473345	18.78258992805758	20.75	0.9706424491566913	14.63017605378993	0.7621922348484849	0.004863663064214959	0.9819903895796323	0.9749639968981942	0.2936857562408223	3.1199709864603937	0.9860538476438196	3.1833573141487266	0.7658653846153847	0.8256027000964331	
2144.375	1877.0	0.8277437325905286	14.205084745762738	1876.0	1.0436588975133623	2144.0	1.4177458380656127	17.984594594594586	1.3994546698310384	1882.0	3.2494560465398363	1790.0	1.0207861005877523	13.953729729729718	0.2888238288467873	8.15625	0.01515480634845579	0.9362063986137407	0.9893418616412573	1501.3	1.0684704583103248	0.8094050803251953	2145.0	1876.3	1.3416835833853193	1832.675	3.65	23.35	0.3930386717604299	0.3259526147489653	1.0740071478411166	0.9232635060639448	0.01815870616661115	0.9925987387163431	0.017042606516290727	1557.3662500000003	0.013367382326050632	2501.0	0.0022884729928837892	1500.75	1.0575343344885124	24.091249999999995	2150.0	0.010869565217391304	0.2676633146496109	0.014722572509457757	27.2	0.37355531095211886	1.4979155727739655	0.27393906420021763	1567.7	1538.4	2501.7	18.15313503939587	2502.0	1501.0037500000003	0.35433532821686564	18.275700431034505	21.2	0.9706424491566913	14.094273912530891	0.2625743645213629	0.005131301110110496	0.9797138925414337	0.9699873896595209	0.0244173140954495	3.2230811706240123	0.9833028217915535	3.266449511400701	0.34066232356134635	0.8026486486486466	
1290.275	1129.0	0.6897131552917956	13.886246122026883	1128.0	1.1148214217930454	1290.0	1.4177458380656127	17.688023952095794	1.3907610444317338	1037.0	3.333208530027428	962.0	1.086161845658054	13.67475049900199	0.21937244649893817	7.1112499999999965	0.01536151936842991	0.7827995867768595	0.8212887362943763	903.55	0.6796277145811828	0.6805859567085186	1291.0	1128.625	1.341109254152907	1001.2	2.65	34.5	0.2915335336596464	0.24861444303443164	1.1460013133650644	0.5348303393213597	0.05839111301806935	0.6143873954338733	0.017295280354981846	967.4624999999996	0.012789404509149734	1505.0	0.0026792033161459916	902.7	0.8665026145801292	15.205000000000002	2160.0	0.0472972972972973	0.4821093306216895	0.03483792790063617	17.15	0.4896049896049896	1.4647821372618641	0.5074974146845915	976.85	941.1	1505.3	17.79444299597888	1506.0	903.0512500000002	0.46670937102793875	17.891313340227494	12.65	0.9706424491566913	13.780648509242997	0.46534148827726807	0.00718352728753275	0.9774549533440373	0.9503180854286579	0.06853582554517133	3.3296222664016426	0.9845313921747043	3.3372393247269643	0.4475025484199796	0.6723888314374417	
862.575	755.0	0.7586513994910935	14.752151898734187	755.0	1.092045513429675	862.0	1.4177458380656127	18.470722891566258	1.2570081073849235	834.0	3.3319509949926447	768.0	1.0559499249887556	14.429012345679013	0.1263372320233909	5.384999999999999	0.010827493457836134	0.544112685560054	0.5794931669614747	603.9	1.0972151898734186	0.7264501069064644	863.0	755.0	1.2178562251162866	803.75	2.4	25.0	0.15901903855384897	0.14126489711457269	1.1236624645569788	0.8780303030303048	0.14863686969199327	0.9941040119771554	0.013489882588058957	589.4699999999999	0.008060495263420307	1006.0	0.00398704211313232	603.6	0.6284742881427964	6.511250000000001	2170.0	0.10864197530864197	0.695815654219085	0.04159041756779238	8.1	0.6917852522639069	1.304108022047314	0.7289780077619664	593.5	570.4	1006.1	18.617406729244337	1007.0	603.745	0.6644067727969343	18.810632911392418	4.85	0.9706424491566913	14.559005627345254	0.6729813664596274	0.008953251477847887	0.980219255064316	0.9489269672267509	0.19534282018111254	3.322167487684757	0.98596228922668	3.3380095923261734	0.6392405063291139	0.7026666666666691	
853.0	747.0	0.8636114911080665	14.848770491803275	747.0	1.0272664827498765	853.0	1.4177458380656127	18.584689655172408	1.2535139348643858	753.0	3.2930639337322027	695.0	0.9849748774368944	14.469793103448277	0.1776702271967771	3.2987500000000005	0.011517206474509403	0.5926240652617267	0.6444980443474997	597.35	1.2326502732240454	0.8433802738910661	853.0	747.0	1.191643956197126	730.65	1.25	23.35	0.2291906862816356	0.20157779942614326	1.0745142623973163	1.0306206896551724	0.1645332127628206	1.1421484674042919	0.014148179154457928	585.94375	0.009456858314503306	995.0	0.0020992526660508857	597.2	0.6951063284652831	6.865	2180.0	0.13179347826086957	0.7268463430975006	0.03925689307330195	8.45	0.7552155771905424	1.3192012125454258	0.7441540577716643	589.7	564.25	995.15	18.846267650916452	996.0	597.2412500000002	0.7224127377067737	18.9995901639344	5.65	0.9706424491566913	14.709823443293189	0.703187250996016	0.005534607031739579	0.9829481864937512	0.9486381977135171	0.2028169014084507	3.2621696801112776	0.9876894732434469	3.320793433652548	0.6928571428571428	0.8204986149584467	
846.525	741.0	0.8578947368421007	14.704195804195772	740.0	1.0041949199251143	846.0	1.4177458380656127	18.087465564738288	1.2885799838417333	733.0	3.171474092561946	688.0	0.965479405769071	14.136363636363626	0.22735187256039271	2.03625	0.012388392106715898	0.6434952778014124	0.6997346959127226	592.7	1.361267605633804	0.8389058679320787	847.0	740.625	1.2280271142349344	709.625	0.5	24.25	0.3083157916257166	0.2588929824997192	1.0500888300591718	1.0981612446958995	0.18659830007898248	1.2386862365791083	0.015226303020162302	585.3887499999998	0.009499789827658683	987.0	8.377314233056881E-4	592.3	0.7681420483787956	7.368749999999999	2190.0	0.1510791366906475	0.7489207550934465	0.040687919463087245	9.1	0.8041907514450867	1.3699722525111058	0.7691218130311614	589.5	564.4	987.55	18.425190038489227	988.0	592.5037500000001	0.76927979217779	18.757342657342672	5.65	0.9706424491566913	14.414810077995204	0.7258179231863442	0.003421725334004565	0.9841898825592796	0.946979865771812	0.27246376811594203	3.1151432469304323	0.9887347625052544	3.228947368421062	0.7436797752808989	0.820551724137928	
856.0	749.0	0.8528591352859093	14.705840455840443	749.0	0.9910511177215285	856.0	1.4177458380656127	18.10654596100277	1.3140121270348426	723.0	3.1475565581390152	669.0	0.9596648366962954	14.149582172701955	0.25866426154751493	1.9212500000000001	0.012145418034880267	0.6828683895259284	0.7355950871974863	599.25	1.4100286532951294	0.8387127414349456	856.0	749.0	1.254716857668226	704.7	0.25	23.8	0.3481699177483502	0.2969333165868535	1.020708299956989	1.1731197771587751	0.2381804812617955	1.2987989555782469	0.015063044766015067	585.9750000000001	0.009144295302013423	999.0	4.1956868339347147E-4	599.1	0.8059003570821289	7.227499999999999	2200.0	0.16295264623955433	0.7783302240694245	0.03988603988603989	8.9	0.8039855072463769	1.384622662004798	0.8039855072463769	592.75	566.15	999.0	18.395320728532646	999.0	599.1875000000002	0.7732455221421096	18.76054131054134	5.45	0.9706424491566913	14.40905142895869	0.7559440559440559	0.0032272290002843874	0.9846273529648354	0.94880174291939	0.31347517730496455	3.1022284122562716	0.9896786103885207	3.2021367521367563	0.7465083798882681	0.8233285917496419	
856.0	749.0	0.8552891396332828	14.64837799717914	749.0	0.9952360696261227	856.0	1.4177458380656127	18.168162692847126	1.339199369481419	724.0	3.1539887451782347	661.0	0.9645006527534568	14.208835904628307	0.26712977062827087	1.8349999999999995	0.012693422511506786	0.6909998308238877	0.7565083439138277	598.95	1.359802538787025	0.8426279915734709	856.0	749.0	1.273753469846568	704.6	0.15	22.5	0.3900818030172136	0.31760990369432585	1.0392510528265075	1.0882269503546107	0.206960268412044	1.2744506614285447	0.01503508185766789	588.02125	0.010700551747199465	998.0	2.5110906503724784E-4	598.85	0.8381359555365541	7.583749999999999	2210.0	0.1584852734922861	0.7485375625758748	0.03768528598944812	9.0	0.7937138728323699	1.4568712738804408	0.771011396011396	593.55	567.05	998.0	18.393895707361885	998.0	598.8812500000001	0.7564998568091124	18.70112834978843	6.4	0.9706424491566913	14.397278970610177	0.7309590973201693	0.00307305270773484	0.9842335247807584	0.9497529520140692	0.2542857142857143	3.114623955431757	0.9884489830082867	3.2011283497884393	0.7204861111111112	0.8190743338008392	
854.0	747.0	0.8518413597733674	14.534423897581808	747.0	0.9982716928341728	854.0	1.4177458380656127	17.98895104895106	1.3529993965669267	733.0	3.1406222416804708	669.0	0.9677955312117064	14.057762237762216	0.2804003575120682	1.7550000000000008	0.012843665786783	0.6960776043863349	0.7682316964231461	597.8	1.378450704225352	0.8380341937491493	854.0	747.0	1.2819910696653996	707.725	0.35	20.95	0.3968716878284889	0.3281983789731634	1.0498625816847889	1.1638968481375367	0.19643812859718654	1.2917737935686824	0.016201024962803772	591.0975000000001	0.010252563140785197	996.0	5.825565912117176E-4	597.55	0.8644182696381663	7.713750000000002	2220.0	0.14246575342465753	0.7322492330459509	0.034919576631385944	9.8	0.8253968253968254	1.4680078082233439	0.7687590187590188	597.2	570.65	996.0	18.344971502693443	996.0	597.6574999999999	0.7562779346955348	18.5460658082976	6.15	0.9706424491566913	14.366315067263821	0.7086230876216968	0.00292398685265298	0.9842323473605641	0.9511625968830735	0.2691771269177127	3.096223776223778	0.9886817576564579	3.1739376770538303	0.7241253644314869	0.824517906336085	
856.0	749.0	0.855749636098978	14.819796215429406	749.0	0.9964943448496643	856.0	1.4177458380656127	18.245429362880927	1.3460689552689429	722.0	3.17745329931329	660.0	0.9601653088157512	14.281440443213285	0.2696137699638142	1.8800000000000001	0.012630888917315683	0.6822819248427138	0.7618435820556483	599.35	1.4447717231222397	0.8421484400316782	856.0	749.0	1.2560260926881264	690.75	0.25	21.75	0.3791751310177838	0.32314602241957563	1.0412826157637334	1.2051675977653629	0.25975264355807354	1.3204001705427462	0.015475189234650966	586.9675	0.010459375784453185	998.0	4.1956868339347147E-4	598.9	0.8648579472741234	7.532500000000001	2230.0	0.191027496382055	0.786871549515877	0.036484106349073224	9.2	0.81811697574893	1.442844514878037	0.8208333333333333	591.45	566.1	998.5	18.580247994253984	999.0	599.1212500000001	0.7795257152743817	18.90262008733623	6.25	0.9706424491566913	14.560646254909022	0.7542553191489362	0.0031534703998538096	0.9842156406828304	0.9495932231820852	0.34167893961708395	3.1315789473684275	0.9883359906016614	3.227074235807861	0.7478292329956585	0.8263688760806889	
853.0	747.0	0.8561151079136653	14.640577507598795	746.0	0.9990072461472538	853.0	1.4177458380656127	18.20536512667661	1.3576396865152787	712.0	3.1506166868294008	658.0	0.9661036955961687	14.25609756097562	0.27257518458362706	2.0025000000000004	0.013014892521360765	0.681740614334471	0.7689606764017725	597.3	1.4675438596491235	0.8423611823045286	853.0	746.65	1.2726016827209488	691.625	0.35	22.5	0.39749060704255673	0.33209861283942516	1.0447710887285775	1.1467718794835005	0.24552653790947718	1.333822483474783	0.015522738714549419	584.8349999999999	0.010089968889262592	995.0	5.885320329577938E-4	597.1	0.8911477097272259	7.738750000000003	2240.0	0.17882689556509299	0.7841825886806848	0.03769791404875597	9.25	0.8149696048632219	1.4523688375117154	0.8057634730538922	588.65	567.6	995.025	18.460467624570693	996.0	597.1962500000002	0.7879658994564716	18.660182370820657	6.0	0.9706424491566913	14.467489755436768	0.7560975609756098	0.003364047037290677	0.9836210604413484	0.9509927117366173	0.3204172876304024	3.0956780923994023	0.9889851172958884	3.196017069701285	0.7550798258345428	0.830402384500744	
744.275	652.0	0.8436619718309819	14.337605633802815	651.0	1.032683503532051	744.0	1.4177458380656127	17.97238912732476	1.392323956953364	719.0	3.235050330414785	686.0	0.9919871717695514	13.955507868383428	0.27923893964456936	1.9562500000000003	0.014558600357576288	0.6435468895078923	0.7460185958467308	521.2	1.0287142857142875	0.8261169528743759	745.0	651.125	1.3078308392581826	705.075	0.55	18.0	0.4063831382482865	0.3334409721045366	1.0691924797779386	0.9104667609618117	0.03752802092307075	0.9712814185270149	0.017508663140616453	535.9537499999999	0.01145632847585006	868.0	0.0010059442158207592	521.0	0.8688829046336707	7.9475	2250.0	0.02710413694721826	0.3885090515981227	0.03305481590303921	9.6	0.49787835926449786	1.4878765840755763	0.39978448275862066	541.15	520.15	868.95	18.20020460711936	869.0	521.1150000000002	0.47094384227054126	18.451830985915517	6.25	0.9706424491566913	14.139037323830205	0.3778169014084507	0.0035868479787271187	0.9818545516636965	0.9551923606647691	0.05263157894736842	3.1944206008583733	0.9870772614792412	3.2847887323943774	0.4473125884016973	0.8126600284494995	
535.4	469.0	0.7095238095238091	14.146230158730159	468.0	1.0715694626864134	535.0	1.4177458380656127	17.93948919449902	1.341624819914376	523.0	3.3336777424075636	483.0	1.0345917421775737	13.90628683693517	0.20111653062383836	1.5087500000000003	0.00994962027204859	0.4841634738186462	0.5738258817797797	374.95	0.7335403726708078	0.6949653186331026	536.0	468.45	1.2695336335052465	505.925	0.5	13.05	0.2912844419024295	0.24644042978832265	1.1105401314857244	0.6000000000000002	0.08875053776736101	0.6597650644627991	0.012788365095285857	392.08625	0.007587253414264037	624.0	0.0012539184952978057	374.65	0.6734151588004555	3.9562500000000007	2260.0	0.0610236220472441	0.5697641125081949	0.03302543337972921	5.1	0.5843685300207039	1.4249766469777136	0.6035196687370601	396.5	378.55	624.65	18.047684581708687	625.0	374.77	0.548073092582512	18.171626984126984	3.0	0.9706424491566913	14.019041520668011	0.5443159922928709	0.003801072939414777	0.9862493067885367	0.9579906364671643	0.1225296442687747	3.3276892430278715	0.9901365705614568	3.339009900990092	0.5134874759152216	0.6852525252525237	
433.0	379.0	0.8310638297872344	14.510822510822507	379.0	1.0411524507192054	433.0	1.4177458380656127	18.342947368421044	1.2176047407148356	481.0	3.3315406924821565	440.0	0.9943624363552314	14.276000000000007	0.13192501992648334	1.0587499999999999	0.0	0.34933993399339935	0.3984165219489952	303.15	0.9042462845010616	0.7781327755566712	433.0	379.0	1.1526559363595765	468.25	0.4	11.2	0.18708376413803451	0.1554937101750401	1.1097320652308889	0.7637339055793994	0.09868825827464273	0.8416288793141279	0.0	302.23875	0.0	505.0	0.0013192612137203168	303.0	0.4912454575487281	0.0	2270.0	0.06526315789473684	0.6249461694983471	0.036860292907684715	0.0	0.6722826086956522	1.3036671991410027	0.6426136363636363	304.9	292.65	505.0	18.51346988731855	505.0	303.0674999999999	0.6409304355332818	18.654545454545463	0.0	0.9706424491566913	14.403796419279711	0.6023908523908524	0.0034889461084269316	0.9965110538915732	0.9631397070923153	0.13953488372093023	3.324093816631117	0.9986807387862797	3.3387368421052535	0.6143451143451143	0.7397894736842103	
428.0	375.0	0.8543046357615898	14.597963800904981	375.0	1.0083844207241544	428.0	1.4177458380656127	18.498633257403192	1.2116948925235742	453.0	3.3284030756520515	426.0	0.9545307944088889	14.393227990970667	0.1494032221119455	0.7362500000000002	0.0	0.3621693561803361	0.42801064756179663	299.7	0.9472850678733044	0.8012577696269624	428.0	375.0	1.1332953165264616	442.6	0.0	11.25	0.21724192092011727	0.18189096549954492	1.0861104411028168	0.8406181015452543	0.12251249982123917	0.8844531876758728	0.0	299.4687499999999	0.0	499.0	0.0	299.65	0.5395263509006004	0.0	2280.0	0.08849557522123894	0.682504353826117	0.037450066577896145	0.0	0.693621867881549	1.3004402928682712	0.6981566820276498	301.55	289.15	499.275	18.61558282420543	500.0	299.6637499999998	0.668478625004225	18.74022471910112	0.0	0.9706424491566913	14.485921978926413	0.6698430493273543	0.0024507257881171895	0.997549274211883	0.9625499334221038	0.17539863325740318	3.3038724373576187	1.0	3.337303370786509	0.6440582959641256	0.7769751693002265	
425.0	372.0	0.8632183908045983	14.737875288683595	372.0	0.9978153089166927	425.0	1.4177458380656127	18.56279069767442	1.2125624075578343	446.0	3.3246104057425034	421.0	0.9434032635249314	14.423255813953478	0.15535913116418268	0.4950000000000002	0.0	0.3569496110923233	0.4380901258409975	297.75	0.995150115473441	0.8378850826018658	425.0	372.0	1.131033777706027	432.75	0.0	11.5	0.22871749737746838	0.19317299065784632	1.082119998634512	0.8595022624434383	0.14350193804624917	0.9355337355722716	0.0	295.8175	0.0	496.0	0.0	297.65	0.5644699140401146	0.0	2290.0	0.1111111111111111	0.7050309709009265	0.03885791518837642	0.0	0.7100694444444444	1.332440183530782	0.7200704225352113	299.05	284.45	496.0	18.739216741132044	496.0	297.71625000000006	0.6805711955934561	18.911778290993055	0.0	0.9706424491566913	14.576721252787664	0.6877802690582959	0.0016714614833062645	0.9983285385166937	0.9611420848116236	0.18807339449541285	3.30546318289785	1.0	3.339491916859114	0.654243119266055	0.8111368909512767	
433.0	379.0	0.882718894009216	14.67649769585253	378.0	0.9869177009903595	433.0	1.4177458380656127	18.43772321428573	1.2189717130872109	451.0	3.293514630315355	421.0	0.9288151350732646	14.305580357142848	0.16767136979517258	0.40375000000000016	0.0	0.369728288048008	0.4597181626875824	303.0	1.0391304347826098	0.8568385762073818	433.0	378.875	1.1176772848243084	437.075	0.0	11.55	0.2561329783201478	0.21015509172999614	1.0748861803532248	0.873214285714287	0.15075516821533447	0.9783313250264281	0.0	301.36125000000004	0.0	505.0	0.0	302.75	0.5923651452282158	0.0	2300.0	0.09862385321100918	0.6928297024445875	0.03824503311258278	0.0	0.7175398633257403	1.3515591757117515	0.7084309133489461	303.65	290.45	505.0	18.6811815901513	505.0	302.87874999999997	0.6887760103800373	18.855344418052262	0.0	0.9706424491566913	14.530828383628549	0.667960088691796	0.001337132948899333	0.9986628670511006	0.9617549668874171	0.2334096109839817	3.2605922551252746	1.0	3.3315914489311043	0.6507760532150776	0.8285714285714285	
427.0	373.0	0.8718244803695157	14.653882352941165	373.0	0.9862747546021282	427.0	1.4177458380656127	18.37231121281464	1.220749670727846	437.0	3.3190649725461254	419.0	0.9312853228037227	14.25583524027462	0.16518438777653077	0.3350000000000001	0.0	0.3759185036740147	0.45960259810962584	298.75	0.9755244755244754	0.8383433424894136	427.0	373.0	1.119211966244074	428.2	0.0	10.25	0.26459038799582785	0.21256672537225355	1.0454870946853707	0.8552995391705078	0.13825903941730894	0.9206218707281308	0.0	299.25249999999994	0.0	498.0	0.0	298.55	0.5867066466766616	0.0	2310.0	0.08986175115207373	0.674486426490885	0.03416097317113814	0.0	0.7087264150943396	1.3234216170735318	0.6885441527446301	302.3	289.8	498.0	18.67850878446803	498.0	298.6750000000001	0.6734261038356771	18.826401869158868	0.0	0.9706424491566913	14.521100469432486	0.6605504587155964	0.0011167946022895257	0.9988832053977104	0.9658390268288619	0.17715617715617715	3.2977116704805387	1.0	3.3374418604651077	0.6469555035128806	0.8044496487119445	
417.0	365.0	0.8797169811320756	14.777434679334922	365.0	0.9900705867468904	417.0	1.4177458380656127	18.50866510538642	1.2190325727426479	433.0	3.3143784227699937	414.0	0.9236265222181878	14.376814988290416	0.1594678905434995	0.3350000000000001	0.0	0.3646380742498729	0.44845668145196277	292.15	1.0236714975845416	0.8466696713383811	417.0	365.0	1.1195185515897155	423.8	0.0	10.1	0.2532444472884444	0.20722946717451088	1.0563650735298222	0.8757505773672057	0.14205557275819147	0.9469733072301759	0.0	293.19124999999997	0.0	487.0	0.0	291.95	0.5580251102816424	0.0	2320.0	0.09624413145539906	0.6764383885908747	0.03451221595762856	0.0	0.7001187648456056	1.322601181481927	0.6938405797101449	295.8	282.55	487.0	18.71558678345444	487.0	292.03749999999997	0.6776389624855802	18.96128266033253	0.0	0.9706424491566913	14.554538689346046	0.6622401847575058	0.0011437034826496622	0.9988562965173502	0.9654877840423713	0.2318840579710145	3.283488372093011	1.0	3.3345070422535095	0.6551932367149759	0.8222222222222231	
427.0	373.0	0.873130841121496	14.707476635514023	373.0	0.9799733602543341	427.0	1.4177458380656127	18.376212471131634	1.2176829039973955	441.0	3.283390065316542	416.0	0.9069113375966552	14.296997690531185	0.17072263632542495	0.36500000000000016	0.0	0.36852689793866267	0.46191020390617643	298.65	1.053937947494034	0.851643329116335	427.0	373.0	1.1082072586843017	429.5	0.0	11.05	0.24606915083704542	0.21578661070674848	1.0488099301407523	0.9347926267281111	0.12182872734781824	0.9895437614650608	0.0	298.4462500000001	0.0	498.0	0.0	298.55	0.5628972900635664	0.0	2330.0	0.08796296296296297	0.698101579609191	0.03698744769874477	0.0	0.736046511627907	1.3153847673079981	0.7153937947494033	301.5	287.7	498.0	18.651426948827563	498.0	298.58875000000006	0.7127178920372652	18.901168224299067	0.0	0.9706424491566913	14.516393554394668	0.6825396825396826	0.0012216427230204955	0.9987783572769795	0.9630125523012552	0.1864801864801865	3.235565819861421	1.0	3.3205607476635395	0.6724941724941725	0.830184331797235	
425.0	372.0	0.8727064220183484	14.647641509433953	372.0	0.9808427829870997	425.0	1.4177458380656127	18.448831775700935	1.2182297251008476	438.0	3.3070097129736853	416.0	0.9195432552377532	14.307009345794382	0.17150005506187757	0.3500000000000001	0.0	0.380784708249497	0.46137091325973056	297.45	1.0058962264150955	0.8512029952280866	425.0	372.0	1.122022995430932	428.2	0.0	10.55	0.24229262297928403	0.21547784074945575	1.0343193004459244	0.8661252900232017	0.09812066331385441	0.9281647320795525	0.0	298.57250000000005	0.0	496.0	0.0	297.3	0.5551637279596977	0.0	2340.0	0.04906542056074766	0.6454771095341021	0.03532563201071488	0.0	0.7065476190476191	1.298562570658915	0.6584928229665071	301.3	288.1	496.0	18.654953979255012	496.0	297.36625	0.675984131635857	18.84150943396226	0.0	0.9706424491566913	14.496741271053224	0.6313073394495413	0.0011714688756559433	0.9988285311243441	0.9646743679892851	0.13647058823529412	3.280593607305924	1.0	3.328503562945356	0.6502375296912114	0.8268235294117653	
424.9	372.0	0.8752336448598127	14.729039812646375	371.0	0.9799672116811442	424.0	1.4177458380656127	18.414385150812073	1.212862180344188	437.0	3.2975413110461838	408.0	0.9107975096434188	14.315313225058002	0.168099155681438	0.355	0.0	0.36704813194210706	0.4561040329673228	297.35	1.045667447306793	0.8475643406648274	425.0	371.5	1.099884217242725	428.45	0.0	10.7	0.25199030667413425	0.2110541737558594	1.0411384392717589	0.912820512820513	0.13251689823816787	0.9836065388171085	0.0	296.6075000000001	0.0	495.0	0.0	297.1	0.5732365845426932	0.0	2350.0	0.08924485125858124	0.6873484695913702	0.03611814345991561	0.0	0.7369976359338062	1.290833974323737	0.7015931372549019	298.45	285.55	495.3	18.703821179443587	496.0	297.2325000000001	0.6926508822141481	18.912646370023413	0.0	0.9706424491566913	14.558715527732565	0.6733409610983981	0.001197517543188078	0.998802482456812	0.9638818565400844	0.18925233644859812	3.2524361948955782	1.0	3.32056737588651	0.6658878504672897	0.811007025761125	
433.0	379.0	0.8761467889908247	14.706511627906973	379.0	0.9738822709047902	433.0	1.4177458380656127	18.432801822323455	1.2093074432484632	440.0	3.297750930918164	418.0	0.921788367482696	14.29931662870159	0.17350205669668856	0.34625000000000006	0.0	0.3606829106580474	0.46351596239533166	303.05	1.044186046511629	0.8568000961305074	433.0	379.0	1.1249704786282977	432.225	0.0	11.35	0.25773803043032384	0.21346419184980253	1.039741391026671	0.8968109339407747	0.13919971111083304	0.969982142574487	0.0	300.585	0.0	505.0	0.0	302.9	0.5878040653115628	0.0	2360.0	0.0967741935483871	0.6804692439579303	0.03779553779553779	0.0	0.7033799533799534	1.3023264841524735	0.6970238095238095	303.2	288.95	505.0	18.69225370123819	505.0	302.9674999999999	0.6793120389051225	18.883294663573086	0.0	0.9706424491566913	14.537702674189504	0.6625	0.001152455168618539	0.9988475448313814	0.9622044622044621	0.18266978922716628	3.275917431192649	1.0	3.3266821345707536	0.6555023923444976	0.8261904761904778	
429.0	376.0	0.8716279069767436	14.659207459207463	375.0	0.9806139455713906	429.0	1.4177458380656127	18.5647465437788	1.216046351794739	442.0	3.306396120644542	419.0	0.9253678656155819	14.41105990783409	0.16813856176831793	0.3037500000000001	0.0	0.36437718277066355	0.46252621334931054	300.45	1.0271028037383185	0.8493739202204227	429.0	375.15	1.1147799459671743	431.375	0.0	10.1	0.2516255329524292	0.21349246193250337	1.0544736282930696	0.8972286374133961	0.12177254195643628	0.9513712068663004	0.0	300.85499999999996	0.0	501.0	0.0	300.35	0.5882939807116727	0.0	2370.0	0.09403669724770643	0.6596802736635428	0.033371881711547986	0.0	0.6799065420560748	1.3149940047308655	0.6725352112676056	303.1	292.55	501.0	18.688961483151104	501.0	300.3850000000001	0.6597846195713014	18.812296983758706	0.0	0.9706424491566913	14.533191442286133	0.6442307692307693	0.0010043741152316464	0.9989956258847685	0.966628118288452	0.16159250585480095	3.289449541284392	1.0	3.323474178403745	0.6353211009174312	0.8114754098360658	
430.0	376.0	0.8637850467289717	14.778403755868542	376.0	0.974774016189875	430.0	1.4177458380656127	18.516393442622963	1.2064486139186168	436.0	3.3033346383356084	416.0	0.9141588768652279	14.39836065573771	0.16526316166298083	0.3450000000000001	0.0	0.36676122142499584	0.4572928602814497	300.95	1.0521126760563377	0.8434132920590821	430.0	376.0	1.1099006955317015	427.625	0.0	9.9	0.25042936410875777	0.20981356026766607	1.042376019758396	0.8850815850815856	0.15890706388879736	0.976168057292876	0.0	299.22249999999997	0.0	501.0	0.0	300.75	0.5815389751293607	0.0	2380.0	0.10981308411214953	0.7296459781871412	0.03289036544850499	0.0	0.7300936768149883	1.307336640464583	0.7476076555023924	301.7	291.1	501.625	18.719673756619628	502.0	300.8862500000001	0.7077976383294003	18.938967136150236	0.0	0.9706424491566913	14.572925826224926	0.7184633027522935	0.001147713906321407	0.9988522860936786	0.9671096345514951	0.22248803827751196	3.275934579439238	1.0	3.324999999999985	0.6782407407407407	0.8184149184149193	
432.0	378.0	0.8824053452115805	14.729792147806014	378.0	0.9734799767368788	432.0	1.4177458380656127	18.439366515837097	1.2109234809806897	449.0	3.291924339208083	423.0	0.9143562934674753	14.322398190045252	0.17766337961444167	0.34250000000000014	0.0	0.3774267851266864	0.46297598378055643	302.2	1.0303944315545248	0.8599002791869591	432.0	378.0	1.1153676831671684	436.125	0.0	10.45	0.2557199770383655	0.2154960098475181	1.0347833848991157	0.8952488687782805	0.10519465154306977	0.9661625923983763	0.0	302.00625	0.0	503.0	0.0	302.05	0.588070059484468	0.0	2390.0	0.07517084282460136	0.6513508601637252	0.034723375976075756	0.0	0.7122969837587007	1.30104098413912	0.6668618266978923	304.8	290.5	503.875	18.657793743035164	504.0	302.11999999999995	0.6729929249814678	18.91362586605082	0.0	0.9706424491566913	14.505969124640112	0.6380846325167038	0.0011371821841220599	0.9988628178158778	0.9652766240239242	0.1489841986455982	3.264479638009039	1.0	3.3203233256350893	0.6430957683741648	0.8377011494252873	
425.0	372.0	0.8638051044083511	14.715789473684213	372.0	0.9768088812479503	425.0	1.4177458380656127	18.456264236902044	1.207450448805771	439.0	3.3171817507424906	411.0	0.9200689744365883	14.338496583143504	0.171318272490496	0.32125000000000015	0.0	0.3726635514018692	0.45210465253709026	297.5	1.0093301435406699	0.8341955110705911	425.0	372.0	1.1278013326371472	426.65	0.0	10.4	0.24361157470329076	0.20885794231551902	1.0480219142856102	0.8723897911832951	0.13717267271510153	0.928768658619847	0.0	298.62874999999997	0.0	496.0	0.0	297.45	0.5709720820719811	0.0	2400.0	0.08644859813084112	0.6841370528409884	0.034712950600801075	0.0	0.7203087885985748	1.3023319686158148	0.6979665071770335	302.1	289.2	496.0	18.690364917004526	496.0	297.46250000000003	0.6883877445213059	18.862679425837307	0.0	0.9706424491566913	14.538987655191423	0.6623006833712984	0.0010727159480481805	0.9989272840519516	0.965287049399199	0.1784037558685446	3.286332574031875	1.0	3.3357476635513934	0.66415313225058	0.8026190476190481	
421.0	369.0	0.8696682464454987	14.696955503512877	369.0	0.9720356447122043	421.0	1.4177458380656127	18.454312354312354	1.1928237445071606	433.0	3.3098473087532647	405.0	0.9030881189529488	14.330536130536125	0.16200640302535765	0.3237500000000002	0.0	0.3681075561606535	0.43816066111672775	294.9	1.0146282973621101	0.8493394189366	421.0	369.0	1.1034001246601106	424.925	0.0	10.05	0.23342679493366109	0.19922236076479768	1.031917076737479	0.8869463869463878	0.1301963873114747	0.9488092499492694	0.0	293.93875	0.0	491.0	0.0	294.8	0.567062818336163	0.0	2410.0	0.08430913348946135	0.700515566128648	0.03410826404208383	0.0	0.724824355971897	1.2834517259565597	0.7174698795180723	296.2	284.6	491.05	18.713817781183803	492.0	294.83375	0.6955524107431698	18.883606557377057	0.0	0.9706424491566913	14.554631053493916	0.687066974595843	0.001099065877059228	0.9989009341229407	0.9658917359579161	0.17464114832535885	3.274477958236645	1.0	3.334192037470712	0.6728971962616822	0.8203271028037393	
425.0	372.0	0.8733644859813084	14.75933806146573	372.0	0.9708083258530282	425.0	1.4177458380656127	18.40137931034485	1.2019061107578874	436.0	3.2962076718155435	414.0	0.9230487595640139	14.304827586206907	0.17583270882076418	0.30000000000000004	0.0	0.37592717464598785	0.4503161113425566	297.55	1.0248243559718981	0.8574266783793891	425.0	372.0	1.1296253913042538	428.875	0.0	9.45	0.24483517301394175	0.2093389139464231	1.0303711393861157	0.9011494252873561	0.1248086682481487	0.9651214412100766	0.0	298.01750000000004	0.0	496.0	0.0	297.45	0.5855583543240974	0.0	2420.0	0.08695652173913043	0.6704119789497989	0.031652989449003514	0.0	0.7237149532710281	1.2842062998994663	0.6830568720379147	300.75	289.1	496.0	18.686957084391192	496.0	297.52874999999995	0.6891655918047831	18.952009456264765	0.0	0.9706424491566913	14.533322734196242	0.6588302752293578	0.0010049721799795686	0.9989950278200203	0.9683470105509965	0.16317016317016317	3.2634482758620584	1.0	3.3238770685579078	0.6653132250580046	0.828935185185186	
427.0	374.0	0.8680751173708916	14.639018691588797	374.0	0.9684758228417962	427.0	1.4177458380656127	18.387906976744176	1.2003142565538278	434.0	3.2983206995448953	416.0	0.9148559047157065	14.292325581395366	0.18224418763474226	0.2912500000000001	0.0	0.37810364939176805	0.4538480016778877	299.05	1.0182242990654207	0.8490029200133696	427.0	374.0	1.1223341111455047	428.5	0.0	9.15	0.23727008747122352	0.210021434422403	1.0312527285674187	0.8980769230769231	0.10379099978713031	0.9606401965463757	0.0	299.90875	0.0	498.0	0.0	299.0	0.5784820683903252	0.0	2430.0	0.06823529411764706	0.7038449908351819	0.03035832780358328	0.0	0.7331786542923434	1.284284295917728	0.7156398104265402	302.05	292.25	498.0	18.672189363449966	498.0	299.02249999999987	0.7126857691547347	18.813145539906085	0.0	0.9706424491566913	14.52486574389168	0.6928406466512702	9.670704176269007E-4	0.9990329295823731	0.9696416721964168	0.14018691588785046	3.2623255813953356	1.0	3.3239999999999847	0.6778290993071594	0.826352941176471	
429.0	375.0	0.8697892271662764	14.734265734265739	375.0	0.9665435583946689	429.0	1.4177458380656127	18.531235431235434	1.1925666536878685	435.0	3.3089948941974514	415.0	0.9072444780441915	14.394638694638687	0.17331700593637692	0.2887500000000002	0.0	0.3530637042180177	0.44638037834249616	300.05	1.0398568019093082	0.8504187227064015	429.0	375.0	1.1009348156009509	427.75	0.0	9.25	0.23309707947097694	0.2043291039357722	1.029700307002735	0.9063380281690134	0.15431617986600754	0.9613139647266914	0.0	297.98125	0.0	500.0	0.0	300.0	0.5704507512520868	0.0	2440.0	0.12121212121212122	0.6996951582724454	0.031113353514968044	0.0	0.7080459770114943	1.2848919872142792	0.7206235011990407	300.95	288.05	500.0	18.730897459752455	500.0	300.0212499999999	0.6874731990168241	18.904195804195798	0.0	0.9706424491566913	14.571483842848588	0.6879310344827586	9.70273571046157E-4	0.9990297264289538	0.968886646485032	0.19953051643192488	3.2822843822843715	1.0	3.3288056206088887	0.6660798122065728	0.8169767441860465	
432.0	378.0	0.879723502304147	14.689767441860482	378.0	0.9654085825659425	432.0	1.4177458380656127	18.41958525345623	1.195599804343753	441.0	3.2889660963380165	421.0	0.9100735497572966	14.322811059907833	0.18027660190948874	0.2962500000000001	0.0	0.3618262959148644	0.4544448217761087	302.5	1.0649769585253457	0.856312958737878	432.0	378.0	1.114343778617889	434.1	0.0	9.85	0.24705437951597653	0.20836823150418046	1.0315977829779457	0.9203196347031972	0.11120647743248391	0.974549878518884	0.0	301.5612500000001	0.0	504.0	0.0	302.45	0.580287745989747	0.0	2450.0	0.0735632183908046	0.6859733195850447	0.032707952847418224	0.0	0.7413394919168591	1.3012813362155966	0.6985981308411215	304.45	291.3	504.0	18.66611183755979	504.0	302.4687500000001	0.7039168854436331	18.872325581395355	0.0	0.9706424491566913	14.520832782483884	0.6755681818181818	9.833630719279438E-4	0.9990166369280722	0.9672920471525817	0.14516129032258066	3.253596287703004	1.0	3.3195348837209155	0.6752283105022832	0.8230414746543777	
427.95	374.0	0.8744730679156907	14.674013921113696	374.0	0.9682153527305888	427.0	1.4177458380656127	18.501388888888894	1.1942694829646991	440.0	3.317593133827682	412.0	0.9083246138890417	14.36828703703704	0.17324072963433404	0.28500000000000014	0.0	0.37014771556166265	0.44801957448136287	299.4	0.9988290398126466	0.8453339639091844	428.0	374.0	1.1167576715312346	428.525	0.0	9.7	0.24503116280369025	0.204324411644127	1.0474585273121715	0.8647331786542923	0.12431309037236726	0.9178800306691723	0.0	300.44624999999996	0.0	499.0	0.0	299.2	0.571928654775796	0.0	2460.0	0.08450704225352113	0.6876291678719689	0.032247340425531915	0.0	0.6995305164319249	1.3149520967572828	0.700595238095238	302.7	291.1	499.0	18.692353488540636	499.0	299.29625	0.6769999530254529	18.8429234338747	0.0	0.9706424491566913	14.529426390803753	0.6710227272727273	9.47528990590608E-4	0.9990524710094091	0.9677526595744681	0.1740139211136891	3.281249999999986	1.0	3.333571428571417	0.6585227272727273	0.8230588235294127	
421.225	369.0	0.8779069767441858	14.764133016627072	368.0	0.9677028979495657	421.0	1.4177458380656127	18.537037037037038	1.1851412443880538	437.0	3.3102371761889913	406.0	0.9030572614297765	14.381062355658202	0.1653731833341024	0.30625000000000013	0.0	0.35386965376782076	0.43271860146183866	295.05	1.0080000000000011	0.8533194686706462	422.0	368.825	1.1053491498712846	426.5	0.0	9.9	0.23819914731970088	0.19594254098115763	1.0472782939037357	0.8818181818181818	0.11910967702326772	0.9378033890372548	0.0	294.1875	0.0	491.0	0.0	294.75	0.5598710990502035	0.0	2470.0	0.09048723897911833	0.6783458162655712	0.0335593220338983	0.0	0.7112590799031477	1.2895439841015308	0.7009685230024213	296.3	285.1	491.525	18.705002117301387	492.0	294.8962500000001	0.6843421227713743	18.929691211401416	0.0	0.9706424491566913	14.541445472441733	0.6624713958810069	0.0010383838090718958	0.998961616190928	0.9664406779661018	0.15777262180974477	3.2840749414519763	1.0	3.332783018867911	0.6560283687943262	0.8230024213075062	
427.0	374.0	0.8856812933025403	14.777882352941184	374.0	0.9604869595265736	427.0	1.4177458380656127	18.51678321678323	1.1843844106869887	442.0	3.3013290044836303	407.0	0.9035340556534038	14.391841491841475	0.17483081347897275	0.34125000000000016	0.0	0.3595186361357179	0.4434475160052519	299.15	1.066823529411765	0.8502085500285113	427.0	374.0	1.1141663682502108	427.525	0.0	10.75	0.24525204708320175	0.20223755751546565	1.0463542742368457	0.9039812646370026	0.14064336032242925	0.9799506884557951	0.0	297.97625000000005	0.0	498.0	0.0	299.0	0.5669672678690715	0.0	2480.0	0.08685446009389672	0.7106663561547866	0.03608593487747567	0.0	0.756547619047619	1.3014239305961084	0.7267857142857143	301.35	287.15	498.15	18.735457786983172	499.0	299.06374999999986	0.7066056325376425	18.959484777517567	0.0	0.9706424491566913	14.583920232471012	0.6872171945701357	0.0011450970308254853	0.9988549029691745	0.9639140651225243	0.19248826291079812	3.2626168224298935	1.0	3.3251173708920034	0.683372641509434	0.8200934579439269	
429.775	376.0	0.8759174311926599	14.675534441805228	376.0	0.957260198382806	429.0	1.4177458380656127	18.44069767441861	1.1820809348196162	439.0	3.3004216598583036	416.0	0.9023704744420894	14.28883720930232	0.174298313086588	0.32125000000000015	0.0	0.36032944406314343	0.4447224637303976	300.85	1.0133177570093455	0.8569218200785842	430.0	376.0	1.1107391549547518	430.35	0.0	10.0	0.25123457840624996	0.2031501751823109	1.0325111351514722	0.8520930232558139	0.13654314516639549	0.9361900059378637	0.0	299.6262500000001	0.0	501.0	0.0	300.55	0.5779112445779112	0.0	2490.0	0.09134615384615384	0.6765198809736535	0.03317850033178501	0.0	0.7119952494061758	1.2884013246367096	0.6900237529691211	302.1	291.4	501.0	18.654531251536813	501.0	300.70625	0.681513076829902	18.85633802816902	0.0	0.9706424491566913	14.497187771599915	0.658675799086758	0.0010670933357120522	0.9989329066642881	0.966821499668215	0.16203703703703703	3.2711316397228534	1.0	3.3277909738717195	0.6452546296296297	0.8259433962264159	
429.0	376.0	0.872222222222222	14.714516129032248	376.0	0.961947454613757	429.0	1.4177458380656127	18.39611872146118	1.1879138534896225	442.0	3.298119930587063	420.0	0.9132648859987628	14.291780821917815	0.17296431026043052	0.2875000000000002	0.0	0.35612925286373737	0.44720046835503097	300.5	1.036866359447004	0.8521027997823362	429.0	376.0	1.1226618255093626	432.825	0.0	9.3	0.24157919506733985	0.20425980441880004	1.0260330953984707	0.9123287671232881	0.11733374055793215	0.9675311765232546	0.0	301.34125000000006	0.0	501.0	0.0	300.45	0.5859089398471253	0.0	2500.0	0.08372093023255814	0.6730009061518734	0.030820215410107706	0.0	0.7130281690140845	1.2724407157229476	0.6866197183098591	303.4	292.45	501.0	18.69477165305201	501.0	300.4625000000001	0.684246567941904	18.875117370892024	0.0	0.9706424491566913	14.544548922682594	0.6589366515837104	9.529821292438226E-4	0.9990470178707561	0.9691797845898923	0.1543778801843318	3.2721461187214493	1.0	3.3215277777777663	0.6628175519630485	0.8249422632794462	
433.0	379.0	0.8688372093023263	14.745176470588229	379.0	0.9633163477645477	433.0	1.4177458380656127	18.52997711670481	1.1862734772042594	437.0	3.3118208877665447	420.0	0.9010690874020435	14.371853546910764	0.17420751149121105	0.27375000000000016	0.0	0.360136869118905	0.44640481619619765	302.85	1.058313817330211	0.8461322553326373	433.0	379.0	1.1067420103699828	427.35	0.0	8.85	0.2491149199529557	0.2012590228071053	1.0304315789550367	0.8979069767441872	0.16622591398117287	0.9602941521540757	0.0	301.28374999999994	0.0	505.0	0.0	302.8	0.5898586866167913	0.0	2510.0	0.12354312354312354	0.7146395745006692	0.029392228495516436	0.0	0.716903073286052	1.303348310255799	0.7223529411764706	304.4	292.25	505.0	18.74574071510482	505.0	302.82875000000007	0.6906014737914877	18.9115294117647	0.0	0.9706424491566913	14.587787572005624	0.6996567505720824	9.087935225277016E-4	0.9990912064774724	0.9706077715044835	0.24532710280373832	3.2817551963048377	1.0	3.330841121495313	0.6590909090909091	0.8088095238095254	
429.0	375.0	0.8814553990610322	14.653411764705877	375.0	0.9591854620909099	429.0	1.4177458380656127	18.487066974595844	1.1785846670828444	436.0	3.3040130736581106	417.0	0.8976476885978366	14.356351039260968	0.16828774891278442	0.27625000000000016	0.0	0.35938037865748707	0.438456201756814	300.15	1.0065882352941178	0.8527823404469126	429.0	375.0	1.0991580431926016	427.9	0.0	8.95	0.24338556215648616	0.19782744849515685	1.0362880583773493	0.8918224299065427	0.15300861603139265	0.9467204511695206	0.0	298.22624999999994	0.0	500.0	0.0	300.1	0.584798258831408	0.0	2520.0	0.11750599520383694	0.7224596608986328	0.029888128235097677	0.0	0.7366589327146171	1.3034671695160995	0.7392857142857143	300.75	290.5	500.0	18.68783926283174	500.0	300.1325	0.7080350663397984	18.823023255813958	0.0	0.9706424491566913	14.53104384872671	0.7110091743119266	9.229560828016743E-4	0.9990770439171983	0.9701118717649023	0.2188235294117647	3.2790322580645017	1.0	3.3278688524590043	0.6831797235023042	0.8202352941176474	
435.0	381.0	0.8731207289293843	14.73972286374133	381.0	0.9545079635353572	435.0	1.4177458380656127	18.319196428571434	1.1826594581728527	452.0	3.279008867350007	426.0	0.9003267908540424	14.236383928571412	0.17872098199416392	0.2962500000000001	0.0	0.37140902872777015	0.45295567982109847	304.55	1.0622988505747124	0.8557574236893611	435.0	381.0	1.1123392338716398	437.0	0.0	9.85	0.24702809948804474	0.2063598360741412	1.0236430094018159	0.9291284403669724	0.1613206445032063	0.9933707723793127	0.0	304.09875	0.0	508.0	0.0	304.5	0.5976331360946746	0.0	2530.0	0.11643835616438356	0.7255805267324131	0.0325889164598842	0.0	0.7551369863013698	1.29463305047161	0.738399071925754	307.45	292.4	508.0	18.651372313262467	508.0	304.5199999999999	0.7181733526237204	18.908027522935782	0.0	0.9706424491566913	14.516606022223083	0.6996681415929203	9.793093805792936E-4	0.9990206906194207	0.9674110835401157	0.23218390804597702	3.234821428571417	1.0	3.31490825688072	0.6913793103448276	0.8386206896551728	
440.0	385.0	0.8807692307692312	14.711085450346426	385.0	0.9549672922379624	440.0	1.4177458380656127	18.55981735159816	1.182557700005373	444.0	3.3083502609311366	422.0	0.8970509711542518	14.421917808219161	0.18090231173884724	0.3162500000000001	0.0	0.37807342539575617	0.45621741332403315	307.85	1.0424942263279453	0.8518084045386397	440.0	385.0	1.1204655827830488	437.375	0.0	10.85	0.2504565464126019	0.20574075079298396	1.0222136287019377	0.9009132420091325	0.1388143408842329	0.9537474490753273	0.0	307.62125	0.0	513.0	0.0	307.75	0.6020175724048161	0.0	2540.0	0.10227272727272728	0.7117125968967438	0.035255889520714866	0.0	0.7340546697038725	1.2966662270055818	0.7273255813953489	310.15	296.9	513.0	18.717854621658994	513.0	307.80625	0.7044426582742954	18.883371824480378	0.0	0.9706424491566913	14.557695956189201	0.6987612612612613	0.0010274089530728579	0.9989725910469274	0.9647441104792851	0.18243243243243243	3.2760273972602643	1.0	3.3312785388127737	0.6593468468468469	0.8234883720930234	
433.0	379.0	0.873348519362187	14.677471264367822	379.0	0.9572565399783235	433.0	1.4177458380656127	18.474884792626728	1.176080706003236	445.0	3.304845129245069	419.0	0.9070983784082057	14.32373271889401	0.1689958085805184	0.30500000000000016	0.0	0.3699327096668308	0.44176795848835393	303.1	1.0073563218390813	0.8479007874941832	433.0	379.0	1.1166472023796048	436.3	0.0	10.65	0.23507780230512804	0.19719358633941336	1.0134877723629714	0.8699541284403676	0.13429388330879333	0.9342652698248477	0.0	304.02125	0.0	505.0	0.0	303.05	0.5806717155087258	0.0	2550.0	0.09862385321100918	0.7143387912040905	0.0348951507208388	0.0	0.7258064516129032	1.2667859534592547	0.7262180974477959	307.1	294.55	505.0	18.66241123720456	505.0	303.0675	0.7067702998139352	18.853103448275863	0.0	0.9706424491566913	14.509665320465288	0.6983146067415731	9.99750354000907E-4	0.999000249645999	0.9651048492791613	0.18636363636363637	3.2685393258426823	1.0	3.324541284403659	0.6801801801801802	0.8270207852193998	
423.7	371.0	0.8700913242009135	14.5929411764706	370.0	0.9580881272648781	423.0	1.4177458380656127	18.433105022831047	1.1703134104155455	439.0	3.3188717139909274	422.0	0.8957796999219604	14.30388127853881	0.16728966886263116	0.2812500000000001	0.0	0.3491292699263228	0.4288937974798549	296.55	0.9465882352941178	0.8447026294199258	424.0	370.7	1.094045918200235	430.5	0.0	9.25	0.22616535002250332	0.19078250153712045	1.0240118725192453	0.844988344988346	0.10701416976968263	0.8933594543479083	0.0	298.21750000000003	0.0	494.0	0.0	296.35	0.5582289055973266	0.0	2560.0	0.08200455580865604	0.658080461513141	0.030977896851975883	0.0	0.6837899543378996	1.2690218037476915	0.6725768321513003	300.8	289.35	494.0	18.647513638978268	494.0	296.47625	0.6598908264328552	18.770616113744087	0.0	0.9706424491566913	14.483939295567401	0.646689497716895	9.420956935977326E-4	0.9990579043064022	0.9690221031480241	0.16937354988399073	3.2952054794520405	1.0	3.3336492890995157	0.627030162412993	0.8157647058823532	
422.0	369.0	0.8642691415313223	14.675294117647068	369.0	0.9542389046589715	422.0	1.4177458380656127	18.415492957746487	1.1640780076945088	435.0	3.2987512482409436	411.0	0.8864712637587921	14.321830985915488	0.16398710594801474	0.29500000000000004	0.0	0.356391997287216	0.4250343203574337	295.5	1.0218823529411767	0.841626654551523	422.0	369.0	1.075864764856267	426.5	0.0	9.45	0.21797059615578082	0.18845041541498314	1.0259421508825317	0.9032482598607892	0.14015180345764566	0.9457309859830861	0.0	295.16249999999997	0.0	492.0	0.0	295.4	0.5425334009808895	0.0	2570.0	0.10256410256410256	0.7281697929308564	0.03211554800339847	0.0	0.7400932400932401	1.2561966928387043	0.742822966507177	297.95	284.8	492.675	18.657109891792228	493.0	295.47625	0.7137397053524195	18.840632603406334	0.0	0.9706424491566913	14.51673198899976	0.7137931034482758	0.0010016690571533887	0.9989983309428465	0.9678844519966016	0.19158878504672897	3.2700934579439096	1.0	3.3345498783454843	0.684757505773672	0.8143192488262916	
426.0	373.0	0.8653846153846156	14.760143198090692	372.0	0.9523494686019823	426.0	1.4177458380656127	18.4089411764706	1.1668451055354692	437.0	3.3061038714565654	416.0	0.8913257947956538	14.2725806451613	0.17121338849533116	0.31250000000000017	0.0	0.36363636363636365	0.4302019742817723	298.05	1.0140811455847258	0.8484292507985687	426.0	372.45	1.089360242078142	427.85	0.0	9.95	0.22468516279912065	0.19302496177211878	1.014395085585255	0.8783410138248852	0.1153906577727174	0.931902238144897	0.0	297.1049999999999	0.0	497.0	0.0	297.9	0.5634960577084381	0.0	2580.0	0.07424593967517401	0.6840931049331199	0.0335355578024941	0.0	0.7194117647058823	1.2514438512712829	0.6976190476190476	300.3	286.75	497.0	18.66487342111062	497.0	297.9724999999999	0.6872747376903008	18.93007159904533	0.0	0.9706424491566913	14.510340298855478	0.6704805491990846	0.0010526563341454514	0.9989473436658548	0.9664644421975059	0.1619718309859155	3.273411764705869	1.0	3.331742243436742	0.6624129930394431	0.8135831381733015	


==> churn_soft.dat <==
OPTIMAL_NUMBER_AT_DESIRED_LOAD_Avg	OPTIMAL_NUMBER_AT_MAX_LOAD_Max	PEER_MESSAGES_DNS_PERSEC_Max	PEER_MESSAGES_BALANCING_PERSEC_Max	OPTIMAL_NUMBER_AT_MAX_LOAD_Min	OPTIMAL_RESPONSE_TIME_Avg	OPTIMAL_NUMBER_AT_DESIRED_LOAD_Min	CLIENT_RESPONSE_TIME_overtime	PEER_MESSAGES_PERSEC_Min	CLIENT_RESPONSE_TIME_Avg	PEER_NB_OF_ACTIVE_WORKERS_Max	PEER_MESSAGES_TOPOLOGY_PERSEC_Avg	PEER_NB_OF_ACTIVE_WORKERS_Min	OPTIMAL_RESPONSE_TIME_Min	PEER_MESSAGES_BALANCING_PERSEC_Min	REQUEST_PENDING_TIME_Min	CLIENT_NB_OF_REJECTED_REQ_Avg	CLIENT_PERC_OF_LOST_REQ_Avg	REQUEST_NB_OF_HOPS_Min	REQUEST_NB_OF_HOPS_Avg	CLIENT_NB_OF_ISSUED_REQ_Max	PEER_REQUESTS_BALANCING_PERSEC_Max	PEER_MESSAGES_DNS_PERSEC_Avg	OPTIMAL_NUMBER_AT_DESIRED_LOAD_Max	OPTIMAL_NUMBER_AT_MAX_LOAD_Avg	CLIENT_RESPONSE_TIME_Min	PEER_NB_OF_ACTIVE_WORKERS_Avg	CLIENT_NB_OF_REJECTED_REQ_Min	CLIENT_NB_OF_REJECTED_REQ_Max	REQUEST_PENDING_TIME_Max	REQUEST_PENDING_TIME_Avg	OPTIMAL_RESPONSE_TIME_Max	PEER_REQUESTS_BALANCING_PERSEC_Min	PEER_NB_OF_PENDING_REQUESTS_Avg	PEER_REQUESTS_BALANCING_PERSEC_Avg	CLIENT_PERC_OF_LOST_REQ_Max	CLIENT_NB_OF_COMPLETED_REQ_Avg	CLIENT_PERC_OF_LOST_REQ_Min	OPTIMAL_NUMBER_AT_MIN_LOAD_Min	CLIENT_PERC_OF_REJECTED_REQ_Min	CLIENT_NB_OF_ISSUED_REQ_Min	REQUEST_NB_OF_HOPS_Max	CLIENT_NB_OF_LOST_REQ_Avg	Time	PEER_NB_OF_PENDING_REQUESTS_Min	PEER_LOAD_Avg	CLIENT_PERC_OF_REJECTED_REQ_Max	CLIENT_NB_OF_LOST_REQ_Max	PEER_THROUGHPUT_Max	CLIENT_RESPONSE_TIME_Max	PEER_LOAD_Max	CLIENT_NB_OF_COMPLETED_REQ_Max	CLIENT_NB_OF_COMPLETED_REQ_Min	OPTIMAL_NUMBER_AT_MIN_LOAD_Avg	PEER_MESSAGES_PERSEC_Avg	OPTIMAL_NUMBER_AT_MIN_LOAD_Max	CLIENT_NB_OF_ISSUED_REQ_Avg	PEER_THROUGHPUT_Avg	PEER_MESSAGES_PERSEC_Max	CLIENT_NB_OF_LOST_REQ_Min	OPTIMAL_RESPONSE_TIME_overtime	PEER_MESSAGES_BALANCING_PERSEC_Avg	PEER_LOAD_Min	CLIENT_PERC_OF_REJECTED_REQ_Avg	CLIENT_PERC_OF_COMPLETED_REQ_Avg	CLIENT_PERC_OF_COMPLETED_REQ_Min	PEER_NB_OF_PENDING_REQUESTS_Max	PEER_MESSAGES_TOPOLOGY_PERSEC_Min	CLIENT_PERC_OF_COMPLETED_REQ_Max	PEER_MESSAGES_TOPOLOGY_PERSEC_Max	PEER_THROUGHPUT_Min	PEER_MESSAGES_DNS_PERSEC_Min	
217.0	190.0	0.8872641509433981	14.689523809523804	190.0	1.5014609924239406	217.0	1.4615873093932377	17.998165137614684	1.7858882962208007	219.0	3.272186111978896	208.0	1.279581503985058	13.922477064220187	0.17402479536078944	0.027500000000000004	0.0	0.22118178882789796	0.3070522605896447	151.95	1.0276190476190472	0.8710255435441244	217.0	190.0	1.4802158215330006	214.2	0.0	0.35	0.39672328925107603	0.2648200529257899	1.6580359312774842	0.7288990825688063	0.16281826080795964	0.8377317973009586	0.0	153.64	0.0	253.0	0.0	151.7	0.3940966590982809	0.0	0.0	0.041474654377880185	0.6888365654057452	0.002277163305139883	0.0	0.7178571428571429	2.075447209083879	0.7103365384615384	155.25	151.9	253.0	18.500153480379325	253.0	151.79125	0.6674704510684609	18.902392344497617	0.0	1.113491066735978	14.356941824856298	0.6712328767123288	1.7877669946463455E-4	0.9998212233005355	0.9977228366948602	0.2857142857142857	3.21284403669724	1.0	3.3306220095693693	0.6284403669724771	0.8537735849056622	
214.0	187.0	0.8929577464788749	14.83080568720379	187.0	1.245073292452584	214.0	1.4615873093932377	18.425688073394493	1.4713082803952078	221.0	3.3093667174073658	206.0	1.1336153886471851	14.271559633027518	0.14008679863997267	0.03125000000000001	0.0	0.17846559104379323	0.2571578909085489	149.8	0.9820388349514557	0.8700046393157248	214.0	187.0	1.3370108531801528	213.7	0.0	0.35	0.27603656895150475	0.20739276991319872	1.4188973676206562	0.7507109004739334	0.0850858052690883	0.8987250318004852	0.0	149.92375	0.0	250.0	0.0	149.75	0.3159641553269167	0.0	10.0	0.0502283105022831	0.6919153888906726	0.0023178807947019865	0.0	0.7463592233009708	1.669794052677055	0.712378640776699	152.95	148.4	250.0	18.747414850826168	250.0	149.7575	0.6981826404354015	19.032701421800958	0.0	1.113491066735978	14.56804349410308	0.665158371040724	2.079625139460931E-4	0.9997920374860539	0.997682119205298	0.13302752293577982	3.2727699530516356	1.0	3.3339622641509337	0.6490825688073395	0.8485714285714299	
211.625	185.0	0.8860465116279082	14.705213270142176	185.0	1.029705461332564	211.0	1.4615873093932377	18.45849056603773	1.25464906934417	218.0	3.2983285489477736	205.0	0.9048519933509269	14.340566037735849	0.13788908135185615	0.03125000000000001	0.0	0.17882836587872558	0.26007694836141804	148.2	0.9658986175115203	0.8578449018433402	212.0	185.0	1.0613717595012329	211.65	0.0	0.4	0.24861283227712774	0.20604951561065224	1.0933196444604882	0.7309859154929567	0.17352945611164172	0.8698014784452965	0.0	147.87625000000006	0.0	247.0	0.0	147.9	0.3175720992622401	0.0	20.0	0.0966183574879227	0.7437486524279067	0.002686366689053056	0.0	0.7584541062801933	1.3586760953149501	0.775609756097561	150.05	145.55	247.0	18.651651914957416	247.0	148.08999999999997	0.7072496791916432	18.88246445497629	0.0	1.113491066735978	14.495478464166291	0.716743119266055	2.0994918874813032E-4	0.9997900508112517	0.9973136333109469	0.2535885167464115	3.253773584905652	1.0	3.335265700483083	0.6729857819905213	0.8314553990610344	
213.0	187.0	0.8872146118721475	14.750476190476197	186.0	0.9409707557875937	213.0	1.4615873093932377	18.10456621004565	1.1501746279752534	225.0	3.2800472045687163	210.0	0.8625958073531986	14.046575342465763	0.13444992861460092	0.0075	0.0	0.19176706827309237	0.25317217491778027	149.25	1.028767123287671	0.868186354439944	213.0	186.475	1.0259607635190644	216.775	0.0	0.1	0.24872126005246734	0.1903967024177593	1.0027508431719527	0.7708520179372192	0.12564732574471352	0.9209222038635019	0.0	147.68750000000003	0.0	249.0	0.0	149.15	0.3173570694967477	0.0	30.0	0.045871559633027525	0.6792754068561114	6.745362563237774E-4	0.0	0.7464454976303317	1.2710833039995886	0.70260663507109	150.05	145.75	249.0	18.65489390855914	249.0	149.20124999999996	0.6844241158337403	18.94666666666667	0.0	1.113491066735978	14.506660349550469	0.6455555555555555	5.069276618588301E-5	0.9999493072338141	0.9993254637436763	0.19047619047619047	3.2031963470319544	1.0	3.316666666666658	0.643348623853211	0.8497716894977186	
211.0	185.0	0.881250000000002	14.80095693779904	185.0	0.9821192231456856	211.0	1.4615873093932377	18.498130841121483	1.212821740767025	223.0	3.316607233738659	199.0	0.8771353235884254	14.355140186915886	0.12895317426765682	0.0625	0.0	0.1834016393442623	0.27066323985155566	148.0	1.018	0.8527799141443699	211.0	185.0	1.029381219847277	210.625	0.0	0.45	0.28756057983213135	0.21163348367938686	1.1387138277247388	0.8013953488372091	0.19943855727285878	0.9150824315035113	0.0	146.81125	0.0	247.0	0.0	147.95	0.34889267461669504	0.0	40.0	0.12264150943396226	0.7191850942387257	0.003070624360286592	0.0	0.7185929648241206	1.4093084009917483	0.7625	147.95	145.75	247.0	18.787231203661086	247.0	147.99624999999997	0.687094507872584	18.980861244019138	0.0	1.113491066735978	14.617844055778054	0.679372197309417	4.255160440751294E-4	0.9995744839559249	0.9969293756397135	0.32160804020100503	3.282959641255597	1.0	3.338834951456303	0.6540284360189573	0.825615763546799	
512.0	448.0	0.6042253521126769	15.757389162561575	448.0	1.0925119670542014	512.0	1.4615873093932377	15.86205450733752	1.8526857184708532	488.0	1.8490531027317867	406.0	0.8173738225882304	13.611740041928723	0.6535502657397927	1.4087499999999997	0.0	0.8529827537461125	0.9506325942428763	358.65	6.218266978922716	0.5810727019235806	512.0	448.0	1.5313320817828857	447.05	0.25	2.5	0.831645611441492	0.7308935288755122	1.2255189144888745	4.737090163934427	7.214511352731894	5.3027306127309775	0.0	179.79000000000002	0.0	597.0	0.0013041210224308817	358.2	1.096698113207547	0.0	50.0	6.069672131147541	2.222031610389494	0.014164305949008499	0.0	0.7988505747126436	2.009198518754389	2.4544334975369457	192.45	174.0	597.4	17.06683542808971	598.0	358.3962499999999	0.6624838177826428	18.349507389162554	0.0	1.113491066735978	14.636709623434347	2.026639344262295	0.00781697861508677	0.9921830213849132	0.9858356940509915	8.147783251231527	1.6592975206611529	0.9986958789775692	1.989408866995067	0.5888429752066116	0.546487603305786	
1125.125	985.0	0.8004796163069516	18.77130750605326	984.0	0.8207599862196779	1125.0	1.4615873093932377	21.40226730310261	3.2769965474157927	863.0	2.708005254861825	803.0	0.7583955108446397	17.919689737470186	2.273921587303397	137.11	0.0	1.8965252658116847	2.1136835568000825	787.85	5.493349168646085	0.7901005732163375	1126.0	984.3	3.0807018810975078	834.625	95.45	159.9	2.4602314334344717	2.4095298341122704	0.8894726189825805	4.952189349112421	3.4226570127661438	5.256847691043138	0.0	473.47249999999997	0.0	1312.0	0.15155604953953636	787.2	2.3852997246346113	0.0	60.0	2.842289719626168	1.201270720025113	0.2663278907030989	0.0	1.1191588785046729	3.364162056789822	1.2478206724782068	534.35	439.9	1312.475	21.815254277591755	1313.0	787.4525	1.0067192897764898	22.302421307506055	0.0	1.113491066735978	18.3171484495136	1.1555619930475087	0.22482342138157776	0.7751765786184222	0.733672109296901	3.8110429447852763	2.6593896713615033	0.8484439504604636	2.7532374100719514	0.926039119804401	0.7776687116564386	
1425.0	1247.0	0.851951951951945	18.326342975206636	1247.0	0.737614049105318	1425.0	1.4615873093932377	21.527281553398055	3.424364778399968	1030.0	3.0777283230767614	968.0	0.6868682879555956	17.630582524271862	2.4106083886752674	191.70374999999999	0.0	1.923235220753305	2.090821191159237	997.5	4.004919678714862	0.8358544536634549	1425.0	1247.0	3.1519571271212103	1000.125	122.15	239.7	2.777292254398211	2.640391956469803	0.7763892857644706	3.685728155339803	2.5043262373679904	3.8176914687661734	0.0	814.2112499999997	0.0	1662.0	0.12008454581203304	997.35	2.2855020286873535	0.0	70.0	1.9611650485436893	0.9947487458633111	0.24019239440853749	0.0	0.991991991991992	3.586395213046955	1.024793388429752	895.05	758.25	1662.275	21.9186216643537	1663.0	997.4300000000001	0.9063213687934983	22.253869653767836	0.0	1.113491066735978	18.005038887613516	0.9677184466019417	0.1906731697447372	0.8093268302552629	0.7598076055914624	2.800204918032787	3.0517857142857503	0.879915454187967	3.112075848303429	0.8589108910891089	0.8190476190476121	
1421.0	1243.0	0.8595174262734497	17.56858974358975	1243.0	0.7736724466910206	1421.0	1.4615873093932377	20.37578194816798	2.927452050738338	1140.0	3.1523320198933353	1087.0	0.7109808585548053	16.363348017621146	1.6844075673158299	75.77625	0.0	1.7025950976159638	1.840687576392737	994.7	3.2879120879120873	0.8442075641605756	1421.0	1243.0	2.4659279230333757	1118.15	32.85	111.95	2.387842524902448	2.11115784448321	0.8143941576947752	2.502995594713656	1.1398283927907735	3.0628516233833034	0.0	985.8374999999999	0.0	1657.0	0.03055671829217246	994.35	1.9880236617532971	0.0	80.0	0.5335120643431636	0.9025702871912017	0.10685049547608788	0.0	1.0120859444941808	3.2347511095761523	0.9275528978840847	1042.35	932.85	1657.825	21.122227409796672	1658.0	994.5362499999999	0.9439801668822518	21.59789377289377	0.0	1.113491066735978	17.125687825742805	0.8853070175438597	0.07149389252020474	0.9285061074797951	0.8931495045239121	1.6319129646418857	3.121666666666718	0.9694432817078277	3.198572702943857	0.8768755516328332	0.8324396782841754	
1423.0	1246.0	0.8576891781936453	15.897716150081576	1245.0	1.0249700263440427	1423.0	1.4615873093932377	18.835816164817754	2.3297218878361003	1262.0	3.1776934829158603	1209.0	0.9801868940419385	14.829477020602212	0.8148905570886554	21.432499999999997	0.0	1.2322982504351012	1.5046593990637853	996.4	2.288172920065251	0.846280209920641	1423.0	1245.075	1.8535057869055052	1230.775	5.95	38.4	1.6569563265641083	1.2671720647139435	1.0635703767697886	1.5100633914421522	0.1650847661496189	1.8625729722632283	0.0	1091.85875	0.0	1660.0	0.005425119671757466	996.05	1.6960342289289658	0.0	90.0	0.1045958795562599	0.8003004772491474	0.03447501907797279	0.0	0.9534596375617792	2.7501111111633167	0.8138957816377171	1098.9	1075.45	1660.25	19.435075024036472	1661.0	996.2212499999999	0.8763242820369624	19.913838550247114	0.0	1.113491066735978	15.411101331200026	0.7797147385103012	0.01921891866667177	0.980781081333328	0.9655249809220271	0.25938009787928223	3.1467373572594415	0.9945748803282425	3.206393442623015	0.8108161648177497	0.8360418342719148	
1422.0	1244.0	0.8662557781201785	15.21741176470588	1244.0	1.157507343897299	1422.0	1.4615873093932377	18.853358778625957	1.7007867186265497	1324.0	3.2367806355007622	1275.0	1.116736754841741	14.801068702290067	0.2706916459040452	1.6362499999999998	0.0	0.8232044198895028	1.0376318292889979	995.45	1.4971764705882329	0.8532972233937535	1422.0	1244.0	1.455499575891168	1305.5	0.0	5.45	0.7967873881707516	0.5127139850076213	1.204900507018833	1.3311178247734112	0.16563671957011236	1.410771317822332	0.0	1048.1774999999998	0.0	1659.0	0.0	995.15	1.2204160029982198	0.0	100.0	0.12915407854984895	0.7616347040616094	0.005080400838965276	0.0	0.7823529411764706	1.982001999269595	0.7809803921568628	1068.65	1013.6	1659.0	19.036091322768876	1659.0	995.32125	0.7585459520242042	19.33905882352941	0.0	1.113491066735978	14.946013463874431	0.7494335347432024	0.001542458173713605	0.998457541826286	0.9949195991610347	0.211864406779661	3.2007674597084304	1.0	3.266980392156928	0.7307401812688822	0.8384850803366409	
1420.0	1243.0	0.8654384672070692	14.988056379821943	1243.0	1.0822621838932183	1420.0	1.4615873093932377	18.754157468726994	1.3238489809489868	1374.0	3.252313823772128	1348.0	1.0107594906895752	14.70264900662251	0.1702543874921488	0.11624999999999996	0.0	0.7538787023977433	0.8085866222475533	994.25	1.364094955489614	0.8434119834558483	1420.0	1243.0	1.2104792308028969	1362.975	0.0	0.95	0.2661602836850513	0.2144508258204077	1.1252411699993268	1.2675477239353876	0.11199553134181821	1.3181027871287396	0.0	993.9462499999997	0.0	1657.0	0.0	994.15	0.8723938708867118	0.0	110.0	0.08157319737800436	0.7111278259200337	9.548698361644385E-4	0.0	0.7409660766961652	1.4053876827469742	0.7201409495548962	999.0	989.7	1657.0	18.937022063442747	1657.0	994.1900000000002	0.7281243374087014	19.102744807121674	0.0	1.113491066735978	14.841296256214827	0.7057860262008734	1.1690876252380068E-4	0.9998830912374759	0.9990451301638356	0.14688427299703263	3.2150846210449484	1.0	3.2705535055351183	0.7159008023340627	0.8129316678912503	
1427.0	1249.0	0.8663051337671677	15.080614484272145	1248.0	1.0562634791007335	1427.0	1.4615873093932377	18.8711731044349	1.2931994752363318	1403.0	3.2745512620637536	1367.0	0.9868088878087173	14.788768898488117	0.16048858147404566	0.18499999999999997	0.0	0.7464902128516077	0.791283472596044	999.1	1.3738405797101447	0.8148242503680235	1427.0	1248.975	1.1737894175231525	1390.9	0.0	0.9	0.2533507018144572	0.21006426247328633	1.1076567959616865	1.236789056875448	0.18374566782237	1.3153274159107164	0.0	990.65	0.0	1665.0	0.0	998.8	0.8498214555147614	0.0	120.0	0.12239020878329733	0.7295806844832746	9.095502779181405E-4	0.0	0.7233357193987116	1.369693417504398	0.7410387710314558	997.0	986.35	1665.0	18.995463256096023	1665.0	998.9412499999995	0.7087200128302343	19.1746891002195	0.0	1.113491066735978	14.906087743664306	0.7227369921596579	1.8675335055491683E-4	0.9998132466494454	0.9990904497220818	0.22318840579710145	3.255242227042722	1.0	3.2955797101449904	0.6980659025787965	0.7899999999999954	
1436.525	1257.0	0.8348195329086986	15.02755681818182	1257.0	1.0602560920508688	1436.0	1.4615873093932377	18.873814578910114	1.312968826847117	1426.0	3.2806875315343023	1398.0	0.9878051759431198	14.817692852087745	0.1711071606950825	0.45625	0.0	0.7489055502440497	0.7986777979123022	1005.6	1.3600852272727282	0.7967784409336482	1437.0	1257.0	1.1855421543042597	1411.2	0.1	2.25	0.2760721054313318	0.22573639700756135	1.1197679704841688	1.2826428571428559	0.17135354983984427	1.3217461610827042	0.0	992.5075	0.0	1676.0	1.0052777079668259E-4	1005.45	0.8612076345872992	0.0	130.0	0.12131837307152875	0.7249032325266599	0.002266888317968868	0.0	0.7314618644067796	1.419912074037116	0.7341071428571428	996.0	988.95	1676.0	19.00625529189003	1676.0	1005.5262499999999	0.7150963825159891	19.12634943181818	0.0	1.113491066735978	14.928789319422137	0.7155414908579466	4.594545370784071E-4	0.9995405454629219	0.9977331116820312	0.21586847748391708	3.2603680113234867	0.9998994722292033	3.2953290870488927	0.7020042194092827	0.7642346208869787	
1430.875	1252.0	0.8224617524339305	14.981104033970276	1252.0	1.178883598084783	1430.0	1.4615873093932377	18.79535045107565	1.4434534462741717	1446.0	3.282313952704918	1413.0	1.1006084204123736	14.71804979253111	0.1862945246832502	0.7575	0.0	0.7563688732184536	0.8090097996085787	1001.55	1.3368011323425328	0.7956394900081615	1431.0	1252.0	1.3141334106106728	1432.15	0.1	2.5	0.28868648554233356	0.23742882875360122	1.2310454022405146	1.2324305555555566	0.13071933671854158	1.287022891690437	0.0	1005.37375	0.0	1669.0	9.909820632246556E-5	1001.2	0.872534369396294	0.0	140.0	0.0952712100139082	0.6762353911040022	0.0024790520105111803	0.0	0.7105449398443029	1.5470059911880447	0.6866595895258316	1011.0	999.9	1669.0	18.94795248176938	1669.0	1001.4112500000001	0.6880816498687855	19.05568022440392	0.0	1.113491066735978	14.869999039056356	0.6682825484764543	7.527586432387513E-4	0.9992472413567611	0.9975209479894889	0.16538192011212333	3.259873949579892	0.9999009017936775	3.297638888888952	0.6684027777777778	0.7653872993719452	
1246.0	1090.0	0.7547694753577088	14.435073409461689	1090.0	1.2115728334011455	1246.0	1.4615873093932377	18.26007782101169	1.4564519741865265	1285.0	3.31684137740137	1226.0	1.1714384396569473	14.223657587548638	0.17650595101663194	0.8437499999999998	0.0	0.7132324191476289	0.7686486699317086	872.05	0.986741214057508	0.7351129051050285	1246.0	1090.0	1.3829265566147908	1258.2	0.35	1.9	0.2539934362033034	0.2183378155436929	1.2537168392733107	0.8641245136186787	0.027831171031453272	0.930462028612587	0.0	899.10875	0.0	1453.0	3.89321468298109E-4	871.9	0.8187555358724535	0.0	150.0	0.019809825673534072	0.3529295927464174	0.002109002109002109	0.0	0.3952648475120385	1.5112245570097382	0.36256117455138664	904.25	894.15	1453.0	18.381425628909483	1453.0	871.9750000000001	0.378972138002159	18.489804241435582	0.0	1.113491066735978	14.329471346403158	0.34488906497622823	9.372744214292503E-4	0.9990627255785707	0.9978909978909979	0.03983739837398374	3.302168674698866	0.9996106785317018	3.3257587548638816	0.3629283489096573	0.708825910931181	
893.0	782.0	0.6927573062261767	14.392772667542715	781.0	1.3816925793110681	893.0	1.4615873093932377	18.19491740787803	1.579286764296063	808.0	3.3332301316348554	746.0	1.3145927849031636	14.174205844980957	0.14656233846602804	2.187499999999999	0.0	0.6068773234200744	0.6501830877474843	625.35	0.9143232588699096	0.6807511446611597	893.0	781.6	1.4884143227794804	778.275	1.2	4.6	0.2017027125389497	0.17283929888615437	1.4549613878325631	0.7949174078780191	0.08212522640907963	0.8587713492072975	0.0	647.0474999999999	0.0	1042.0	0.0018426103646833013	625.1	0.6901918483704446	0.0	160.0	0.06415094339622641	0.5998298363830432	0.0070954804874286586	0.0	0.6224160206718347	1.657136082911695	0.623015873015873	654.25	639.2	1042.0	18.30093875791535	1042.0	625.2275000000001	0.6007988316885775	18.408015768725377	0.0	1.113491066735978	14.28695748161935	0.5788819875776398	0.0033692243777705792	0.9966307756222296	0.9929045195125713	0.1038107752956636	3.32795425667093	0.9981573896353166	3.337882653061253	0.572265625	0.672668393782384	
711.0	622.0	0.7731874145006828	14.804389574759972	622.0	1.7955414408894186	711.0	1.4615873093932377	18.53104895104896	1.968055753564118	738.0	3.3146241909966974	700.0	1.6667859297781205	14.496476964769634	0.13600370593462027	5.657500000000001	0.0	0.524385408406027	0.5571839729063159	497.8	1.084305555555556	0.7432156667987148	711.0	622.0	1.8281186697144611	723.825	3.9	7.55	0.16524768972452133	0.14916445130388561	1.9057140250225815	0.9502754820936646	0.08611317620268928	1.0223756848625591	0.0	504.425	0.0	830.0	0.007626870049867997	497.7	0.5891319410076215	0.0	170.0	0.06233062330623306	0.6622755657996418	0.014781237682301933	0.0	0.6946778711484594	2.090206174560508	0.6892857142857143	507.6	499.9	830.0	18.67921301115232	830.0	497.7674999999998	0.6676254211876465	18.85582990397804	0.0	1.113491066735978	14.621373153356924	0.6504065040650406	0.011090001161663796	0.9889099988383361	0.9852187623176981	0.11527777777777778	3.291780821917822	0.992373129950132	3.331659693165983	0.6453168044077136	0.7152777777777779	
713.0	624.0	0.8468926553672285	14.823314606741564	624.0	1.5561557414323275	713.0	1.4615873093932377	18.47096774193549	1.744236065201644	744.0	3.282999534556475	708.0	1.49236552748826	14.394623655913977	0.14249579999489825	4.90625	0.0	0.5356367226061204	0.5739029303289642	499.3	1.1657858136300414	0.8083957788714647	713.0	624.0	1.66209539195894	721.275	3.2	6.95	0.1910262047022325	0.16447409905718818	1.5999197897943875	0.9972489683631366	0.09944698050861725	1.0978361965581964	0.0	508.2199999999999	0.0	832.0	0.006261005674036393	499.05	0.6091590998815634	0.0	180.0	0.07320441988950276	0.6813605942775067	0.013467687239608563	0.0	0.717867231638418	1.8076936672051354	0.6977401129943502	510.55	505.05	832.0	18.744366773647915	832.0	499.1562499999999	0.6876207136679904	18.946067415730358	0.0	1.113491066735978	14.652971460219979	0.6612903225806451	0.009557934641436797	0.9904420653585626	0.9865323127603913	0.12278308321964529	3.2526881720430283	0.9937389943259636	3.3090784044016655	0.6629680998613038	0.7872044506258676	
711.0	622.0	0.8355430183356802	14.821459227467834	622.0	1.2162111461141325	711.0	1.4615873093932377	18.443417366946754	1.4012977642879267	715.0	3.3038702493352057	697.0	1.1292082369586158	14.374649859943958	0.13442372275355985	1.40875	0.0	0.5234281137364838	0.5695574830757498	497.9	1.103004291845492	0.7999370958689068	711.0	622.0	1.2925473106395189	707.1	0.55	2.5	0.18214712361283522	0.1615368947849179	1.3030915723058778	0.9492997198879556	0.10392056247100215	1.046036411698028	0.0	499.1450000000001	0.0	830.0	0.0011049723756906078	497.7	0.6130940445157409	0.0	190.0	0.08403361344537816	0.6786939077680144	0.005010522096402445	0.0	0.697274031563845	1.491599602071362	0.68974175035868	501.55	496.45	830.0	18.738010571512547	830.0	497.8062500000001	0.680063495694943	18.955364806866967	0.0	1.113491066735978	14.634203226308449	0.6684173669467787	0.002813130143484496	0.9971868698565156	0.9949894779035976	0.12305516265912306	3.279691876750715	0.9988950276243094	3.3244755244755373	0.6554621848739496	0.7718926553672302	
708.0	619.0	0.8533239038189486	14.926972740315634	619.0	1.120443801962859	708.0	1.4615873093932377	18.595850622406637	1.3070675962068021	723.0	3.2835167778083916	694.0	1.0302919702045836	14.489626556016574	0.13900646771333386	0.71375	0.0	0.5173764564081961	0.5752450013359403	495.55	1.1848226950354617	0.8180778749031203	708.0	619.0	1.1923941236257196	709.5	0.0	1.85	0.18583025817618049	0.16298759787776032	1.1903674530946637	1.048409405255878	0.10833176620003626	1.1227678958623168	0.0	494.43999999999994	0.0	826.0	0.0	495.3	0.6244069849601293	0.0	200.0	0.07433380084151472	0.6958042381822576	0.003702591814269989	0.0	0.7319884726224783	1.3962478023120437	0.7132564841498559	497.8	491.4	826.0	18.799413323555065	826.0	495.38625	0.689388150111521	19.070014347202317	0.0	1.113491066735978	14.69781867084356	0.6797635605006954	0.001440430103217256	0.9985595698967827	0.99629740818573	0.15647226173541964	3.2566995768688383	1.0	3.307747489239609	0.6710893854748603	0.78583569405099	
715.675	626.0	0.8375866851594972	14.849714285714285	626.0	1.093859139544616	715.0	1.4615873093932377	18.49008379888268	1.2917556532004104	722.0	3.278905591038254	695.0	0.996347259172221	14.44608938547486	0.14402117385536564	0.52625	0.0	0.5266800401203611	0.5867343653318029	501.15	1.1609065155807359	0.8070788606228941	716.0	626.0	1.1635369642770834	709.575	0.15	1.55	0.21206290724615434	0.17409281745718305	1.158889006054896	0.9985915492957762	0.14011889684626416	1.1013948423724182	0.0	497.01999999999987	0.0	835.0	2.9964043148222137E-4	500.75	0.6410540078447149	0.0	210.0	0.09436619718309859	0.7149499852690451	0.003117144293614882	0.0	0.724113475177305	1.389065997132054	0.7251798561151079	500.45	494.15	835.0	18.725044094071176	835.0	500.91375000000005	0.6982935968431676	18.95514285714287	0.0	1.113491066735978	14.639059642410041	0.7007628294036061	0.001057739465629272	0.9989422605343707	0.9968828557063851	0.18450704225352113	3.2470588235294184	0.9997003595685178	3.301857142857153	0.6793785310734464	0.7759943181818172	
711.275	623.0	0.8558011049723707	14.801122019635363	622.0	1.1261227132287153	711.0	1.4615873093932377	18.420781032078114	1.3351939478011854	735.0	3.275926332749396	705.0	1.0351836143722717	14.356190476190488	0.14508462024318755	0.45875000000000005	0.0	0.5407937147461724	0.5884444562635581	498.1	1.1633053221288523	0.8231106250961338	712.0	622.6	1.2033056249059795	716.95	0.1	1.2	0.22105360359409618	0.18524980342063505	1.1822914874808648	0.9874829931972793	0.11712297437530257	1.1015940836517348	0.0	496.8824999999999	0.0	830.0	2.0072260136491367E-4	497.9	0.6342643944741353	0.0	220.0	0.09295774647887324	0.6652443054790265	0.0024142440398350266	0.0	0.6907801418439716	1.423947887986477	0.6776595744680851	498.85	493.7	830.0	18.72506320816499	830.0	497.9925	0.673559665851364	18.922300140252446	0.0	1.113491066735978	14.626026250319466	0.6496598639455783	9.226171657895982E-4	0.9990773828342103	0.997585755960165	0.1553398058252427	3.2285913528591434	0.9997992773986351	3.3019774011299527	0.6572128851540616	0.7884831460674138	
718.0	628.0	0.8314084507042224	14.94430555555556	628.0	1.144510639383332	718.0	1.4615873093932377	18.663724137931027	1.3768671629376743	730.0	3.2720822407099397	699.0	1.067558551903532	14.583310344827611	0.16935749032226508	0.45124999999999993	0.0	0.5646393491417799	0.6177670402421329	502.75	1.2483333333333346	0.8084441613853119	718.0	628.0	1.2607443154237565	717.475	0.05	1.3	0.25729161744548323	0.2080895087045782	1.2059702021228733	1.101662049861496	0.1496200605310737	1.1875213574164534	0.0	500.94125000000014	0.0	838.0	9.98502246630055E-5	502.55	0.6716044439995996	0.0	230.0	0.11448275862068966	0.71434021085069	0.0025793650793650793	0.0	0.7430843706777317	1.4614556796825928	0.7314020028612304	503.95	498.4	838.0	18.822807792190012	838.0	502.65874999999994	0.7167937232981909	19.064305555555553	0.0	1.113491066735978	14.742281390094774	0.7044520547945206	8.99673074038093E-4	0.9991003269259618	0.9974206349206349	0.19382022471910113	3.2390344827586315	0.9999001497753369	3.310437235543031	0.7004847645429363	0.7662905500705219	
712.0	623.0	0.8283382789317475	14.860914454277276	623.0	1.173208055496502	712.0	1.4615873093932377	18.621005917159767	1.4083620971145492	692.0	3.3019155638084876	661.0	1.1189384918515652	14.541272189349101	0.18254838169183132	0.4737499999999999	0.0	0.5620613595347904	0.6229153048990611	498.3	1.177727952167414	0.8039076681694439	712.0	623.0	1.3351488898225898	674.65	0.1	1.2	0.2509002046040565	0.2108042931993454	1.212221171663083	0.9995515695067267	0.108306750695529	1.0955391558203533	0.0	498.6875	0.0	830.0	1.994216771363047E-4	498.15	0.6706670667066706	0.0	240.0	0.07772795216741404	0.6927940257130633	0.0023990403838464614	0.0	0.7181481481481482	1.478710595260805	0.7085820895522388	501.6	495.15	830.225	18.810933809861872	831.0	498.2312500000001	0.6924842448504382	18.998672566371674	0.0	1.113491066735978	14.70511057788394	0.674357034795764	9.485973437336067E-4	0.9990514026562665	0.9976009596161536	0.1411589895988113	3.2757754800590893	0.9998005783228636	3.326548672566378	0.6678994082840237	0.7756995581737852	
594.0	520.0	0.8220035778175302	14.212369337979101	520.0	1.2311085406935907	594.0	1.4615873093932377	18.047763864042935	1.4447176484311992	584.0	3.304819892486111	532.0	1.1908871037635431	13.950539568345333	0.17433496799917622	0.72375	0.003360007966588237	0.5201206076771425	0.5740223199976491	416.05	0.8364661654135344	0.7911367281581063	594.0	520.0	1.3922141332953908	563.25	0.1	1.9	0.2126390625608607	0.18999869111704432	1.2856094833356928	0.6609712230215826	0.01998445531814947	0.7763296234414413	0.004475043029259896	433.4262500000001	0.002172670097198399	693.0	2.3030861354214648E-4	415.9	0.6106764841233318	1.46375	250.0	0.0071174377224199285	0.288720416752838	0.004364304582519812	1.95	0.3479427549194991	1.5166519677599757	0.3007518796992481	435.85	431.15	693.0	18.179681882191826	693.0	415.98999999999995	0.3289966221831196	18.352090592334505	0.95	1.113491066735978	14.083725261547595	0.2741652021089631	0.0016606835759574474	0.9949793084574543	0.991730791317331	0.03484320557491289	3.2773788150807763	0.9971211423307231	3.3245644599303046	0.3102517985611511	0.7582116788321156	
388.0	339.0	0.7287822878228776	14.156478405315616	339.0	1.3856471077478658	388.0	1.4615873093932377	17.76410256410256	1.5642228325827692	312.0	3.333088769768195	271.0	1.3059347671168582	13.707051282051278	0.1418016026435633	0.99125	0.0075052539163392665	0.39414137870549026	0.4280858678634375	271.3	0.7003322259136199	0.7094370727346777	388.0	339.0	1.491556651410926	295.075	0.2	2.1	0.1772955511945711	0.15714294201492365	1.4730991858621953	0.46314102564102494	0.07225326175268876	0.5749128866391482	0.010010355540214016	285.9225	0.004896817068905212	452.0	6.903693476009666E-4	271.25	0.4605240021100756	2.1699999999999995	260.0	0.04406779661016949	0.5871706844704457	0.007309432648799165	2.9	0.6314432989690721	1.6534927619615596	0.6297250859106529	288.55	282.5	452.0	17.96958454312469	452.0	271.27625	0.5776993858822748	18.19003322259136	1.4	1.113491066735978	13.927058700621794	0.5592105263157895	0.0034286821776796173	0.989066063905981	0.9832927253741733	0.09830508474576272	3.3267326732673093	0.9923703832148432	3.3407051282051112	0.5336206896551724	0.6909090909090893	
286.35	251.0	0.8659259259259279	14.927238805970148	251.0	1.4333031290157856	286.0	1.4615873093932377	18.11904761904762	1.5886222634029303	285.0	3.287438173775058	260.0	1.2952516781189258	14.071428571428577	0.11679698407180387	1.0	0.006272003306216004	0.21791044776119403	0.25477197338138124	200.55	1.0272388059701485	0.8274260858298647	287.0	251.0	1.4410153208298508	273.15	0.3	1.8	0.17126050466538134	0.1364773233954037	1.6044063394004093	0.7267605633802803	0.09801975704662694	0.8466636677222811	0.008825692571708751	201.83750000000003	0.0036656891495601175	334.0	0.0014738393515106852	200.45	0.3025628265737746	1.2800000000000002	270.0	0.06818181818181818	0.7143192947376036	0.008797653958944282	1.8	0.7463369963369964	1.7764446491762742	0.7451923076923077	203.5	199.85	334.0	18.497502554200178	334.0	200.4975	0.7069025461994493	19.072388059701485	0.75	1.113491066735978	14.382638294595244	0.6842105263157895	0.004898643690819831	0.9888293530029643	0.9845550379995096	0.17938931297709923	3.210769230769219	0.9926829268292683	3.3285185185185027	0.6731448763250883	0.8032374100719438	
290.0	254.0	0.8749034749034768	14.84758364312268	254.0	1.1167978839172226	290.0	1.4615873093932377	17.89999999999999	1.2995456914757484	287.0	3.244781127745793	259.0	1.0278909974108377	13.890181818181818	0.12923535182192333	0.5862499999999999	0.005485954333261361	0.22411242603550297	0.2861693397170812	203.25	1.070631970260223	0.853445788700037	290.0	254.0	1.1814650702016591	271.15	0.2	1.55	0.24249793558048682	0.16345602569985013	1.2565235476356729	0.7799999999999995	0.10082713351005697	0.8931816368980966	0.008023340627279357	203.32874999999996	0.003167641325536062	339.0	9.739469198928659E-4	203.2	0.38228782287822877	1.1249999999999996	280.0	0.06060606060606061	0.7004448036665261	0.007526098567613498	1.65	0.7586538461538461	1.5054549291976624	0.7369888475836431	204.8	201.35	339.0	18.40380656567739	339.0	203.21749999999992	0.7136281101323775	18.97806691449815	0.65	1.113491066735978	14.305579649231543	0.667572463768116	0.0028582830391176	0.991655762627621	0.9873755765962611	0.16296296296296298	3.155555555555544	0.9951231406973908	3.310074626865656	0.6821428571428572	0.8346007604562763	
285.0	250.0	0.886046511627909	14.746428571428577	249.0	1.0708158618054415	285.0	1.4615873093932377	18.265789473684205	1.2658086610768466	277.0	3.2801187913137957	252.0	0.9718781219060414	14.175563909774429	0.14316426491662612	0.5737500000000001	0.005581429941290869	0.2419802980550644	0.30082010018962413	199.7	1.082142857142857	0.8593552321572	285.0	249.675	1.1394192175896283	262.35	0.0	1.3	0.25769079496103003	0.17546380415504043	1.20753540211881	0.8060150375939843	0.12051191869621172	0.8956886222324675	0.009208561473369837	198.27999999999997	0.0032532532532532532	333.0	0.0	199.6	0.40640766902119074	1.1162500000000002	290.0	0.07806691449814127	0.6767726244893872	0.0065065065065065065	1.85	0.712890625	1.4725236508667123	0.7041015625	199.5	196.9	333.0	18.580255608230882	333.0	199.64749999999998	0.6814899625336986	18.88253968253969	0.65	1.113491066735978	14.44078158475987	0.6481132075471698	0.0028656307711117527	0.9915529392875971	0.986062717770035	0.19622641509433963	3.225296442687736	0.9964982491245623	3.318918918918905	0.6518518518518519	0.8294339622641526	
283.0	248.0	0.8640151515151533	14.693725490196078	248.0	1.0672607390408018	283.0	1.4615873093932377	17.68068181818182	1.2761278833775465	275.0	3.1955119374373586	252.0	0.9565802224222394	13.718181818181824	0.1592388580717259	0.5237499999999999	0.005797704100423608	0.26021450459652706	0.3177822192819929	198.25	1.121455938697318	0.8457144423668203	283.0	248.0	1.1445845993685413	263.8	0.0	1.1	0.2763933003970821	0.1890800552750891	1.1860062308916681	0.8106060606060601	0.13472536873373459	0.9543291705525402	0.00860323886639676	196.01125000000005	0.0030534351145038168	330.0	0.0	198.15	0.4318298308559713	1.1462500000000002	300.0	0.08856088560885608	0.7150048432321388	0.005524861878453039	1.7	0.76953125	1.4686454809319307	0.7509920634920635	197.65	194.7	330.0	18.27443877485773	330.0	198.21749999999992	0.7190014442676056	18.76274509803921	0.6	1.113491066735978	14.233212395053545	0.6751893939393939	0.0026463512740400406	0.9915559446255362	0.9876946258161728	0.19548872180451127	3.109629629629617	0.9964457984259965	3.268518518518505	0.6701127819548872	0.8260536398467451	
284.0	248.0	0.8889763779527582	14.814173228346451	248.0	0.9998477952810948	284.0	1.4615873093932377	18.29847328244274	1.2127434206068795	267.0	3.2786570095399057	241.0	0.9277968485797551	14.201526717557247	0.1565849246121359	0.16625000000000004	0.006144911509542278	0.25607572269122536	0.319942685295908	198.55	1.0866141732283472	0.8595046301057732	284.0	248.0	1.1052932515177611	257.3	0.0	0.7	0.2704296913609928	0.1931037305528302	1.1169926716594678	0.7961389961389951	0.15749098154198796	0.9241451321787142	0.007587253414264036	196.12999999999994	0.0042821158690176326	331.0	0.0	198.45	0.4153689047740618	1.2137499999999999	310.0	0.08661417322834646	0.735277326178278	0.0035353535353535356	1.5	0.7598425196850394	1.3669997897776485	0.7658102766798419	198.0	194.65	331.0	18.61804694780361	331.0	198.51000000000002	0.7065685849716865	18.97755905511812	0.85	1.113491066735978	14.479885308157922	0.7070610687022901	8.410470521452003E-4	0.9930140414383123	0.9891414141414142	0.245136186770428	3.2103448275861934	0.9952141057934509	3.325384615384601	0.6636904761904762	0.8398467432950207	
289.0	253.0	0.8750972762645933	14.744827586206904	253.0	1.0561574117780594	289.0	1.4615873093932377	17.658029197080296	1.2746790827847947	280.0	3.184505322765992	253.0	0.9518253910254901	13.733211678832115	0.15018394641844557	0.185	0.0061370036015824525	0.2606848287928018	0.33076054407058236	202.35	1.151340996168582	0.8527823014860111	289.0	253.0	1.1310693924456394	267.35	0.0	0.85	0.27358263702689567	0.19857928811805603	1.1788244892986026	0.8574626865671638	0.15996614160039085	0.9984317100460464	0.010105989647522799	200.20625000000004	0.0037110341415141014	337.0	0.0	202.3	0.4038941587618572	1.2375000000000003	320.0	0.10227272727272728	0.768490156479735	0.004211047807778053	2.05	0.8413461538461539	1.4544314345685265	0.808300395256917	201.95	198.35	337.0	18.30000815597241	337.0	202.3150000000001	0.7568250995946932	18.830739299610897	0.75	1.113491066735978	14.2627205317204	0.7373188405797102	9.176996201344693E-4	0.9929452967782832	0.9874291348286911	0.25196850393700787	3.0799270072992573	0.9960415635823849	3.291050583657574	0.7253649635036497	0.8250000000000023	
290.0	254.0	0.8810909090909114	14.621722846441944	253.0	1.036391309602479	290.0	1.4615873093932377	17.899999999999995	1.2548514087137748	276.0	3.2467709981370745	251.0	0.8945277965458613	13.876752767527684	0.1547209842090894	0.14749999999999994	0.005981435145148971	0.2680157946692991	0.3334296948572706	202.85	1.086055776892431	0.8597452497797005	290.0	253.45	1.0681716587867711	266.6	0.0	0.6	0.2621678562187661	0.19847139389316698	1.1342674041096508	0.7513207547169807	0.1130561828632719	0.8950761723281634	0.00876979293544458	202.79000000000002	0.0027013752455795677	338.0	0.0	202.65	0.42060936338865496	1.22125	330.0	0.08076923076923077	0.6940704949559333	0.0029225523623964927	1.8	0.75	1.3878941607178605	0.7290836653386454	204.35	200.65	338.0	18.414256705330082	338.0	202.75375000000003	0.7074667932013573	18.75093632958801	0.55	1.113491066735978	14.307740457413297	0.6633211678832117	7.217449352551773E-4	0.9932968199195956	0.9902415223225177	0.20446096654275092	3.157251908396935	0.9970530451866404	3.2988679245282877	0.6733576642335767	0.8349264705882372	
280.0	245.0	0.8837121212121233	14.706589147286826	245.0	1.0280277970159735	280.0	1.4615873093932377	18.282745098039214	1.2312899458100652	269.0	3.268365790830555	245.0	0.9210839705590098	14.215294117647062	0.1450838453018385	0.16	0.0062234972275036484	0.24929757343550446	0.30720603324005347	196.2	1.0591836734693874	0.8554048432424122	280.0	245.0	1.0848587420489195	257.975	0.0	0.5	0.27093779885117175	0.18366123969883985	1.1204515283225556	0.7437984496124024	0.12629371961741578	0.907885810533479	0.009294147199196183	195.85250000000002	0.0035505959928988076	327.0	0.0	196.0	0.4254554785732615	1.2275000000000005	340.0	0.06037735849056604	0.7105716563709147	0.00254323499491353	1.85	0.7653061224489796	1.412754476223997	0.7571428571428571	197.85	194.05	327.0	18.546186332260422	327.0	196.0812500000001	0.7051575316835289	18.869379844961237	0.7	1.113491066735978	14.422415698187447	0.6839080459770115	8.104216864714818E-4	0.992966081086025	0.9884451142928913	0.22448979591836735	3.2098039215686156	0.9964457984259965	3.311627906976729	0.6552044609665427	0.8219230769230785	
245.875	215.0	0.8721238938053115	14.300456621004571	215.0	1.1027258095715942	245.0	1.4615873093932377	17.885652173913048	1.2967747806601686	247.0	3.29126143686103	216.0	1.0247137583128354	13.796521739130442	0.13034243092733505	0.19624999999999998	0.007171669012181359	0.22161697247706422	0.28412112685744145	171.95	0.7827272727272729	0.8394470823327247	246.0	215.0	1.1733967134135281	229.3	0.0	0.5	0.26320404762028826	0.17480192759823263	1.2270654078778882	0.563713080168776	0.02828864520032289	0.6792017732854295	0.009948834565093803	174.90000000000003	0.0042468856172140435	286.0	0.0	171.8	0.39329354930377947	1.2650000000000001	350.0	0.008695652173913044	0.38847875217752564	0.00280662363177098	1.75	0.44493392070484583	1.46800635124796	0.41482300884955753	176.65	173.25	286.8	18.135060676644645	287.0	171.8962499999999	0.4112903709501512	18.442465753424656	0.75	1.113491066735978	14.004352157450885	0.3626609442060086	0.00111196867124497	0.9917163623165735	0.9876508560202077	0.05	3.2495652173912943	0.9949037372593431	3.325221238938043	0.3701716738197425	0.8139737991266389	
172.0	151.0	0.7721428571428571	14.042028985507248	151.0	1.2889627380793887	172.0	1.4615873093932377	17.72890625	1.4539030518566272	161.0	3.332210412410615	128.0	1.1387498577794408	13.670312499999998	0.10847964738011971	0.2375	0.007975495111880714	0.15307352350341502	0.205915930526138	120.65	0.584353741496599	0.7462660200172077	172.0	151.0	1.2785145731879792	142.975	0.0	0.7	0.19097541938883866	0.1468512178195221	1.436524379438817	0.4242187500000002	0.06929716949825529	0.5000050216192042	0.011741682974559686	125.24749999999995	0.004744958481613286	201.0	0.0	120.5	0.2647876141325923	1.0087499999999998	360.0	0.032679738562091505	0.622095217894574	0.005544554455445544	1.5	0.66796875	1.6389650512683194	0.69140625	126.9	122.4	201.0	17.950552151578336	201.0	120.60249999999999	0.598477276692458	18.141496598639453	0.6	1.113491066735978	13.87207571915051	0.5493421052631579	0.0018757190070265585	0.9901487858810928	0.9863013698630136	0.12162162162162163	3.3260869565217397	0.9952456418383518	3.3394366197183105	0.5139751552795031	0.7143835616438359	
139.0	122.0	0.8962686567164184	14.538571428571426	121.0	1.3362941356204352	139.0	1.4615873093932377	17.891970802919698	1.4874698416191026	146.0	3.279973733221561	123.0	1.136741158338819	13.852554744525548	0.10226220159058046	0.32875	0.006454907177198347	0.0858739837398374	0.12424468193554414	97.2	0.8725925925925924	0.8652863952464515	139.0	121.425	1.2625245737538657	136.725	0.1	0.75	0.16875711551523698	0.13430111089866337	1.5179542330986298	0.6434782608695652	0.06556262536740015	0.7537447411952382	0.013091641490433032	98.33500000000001	0.003524672708962739	162.0	9.970089730807579E-4	97.1	0.16324435318275154	0.64125	370.0	0.02127659574468085	0.6746082168878658	0.007518796992481203	1.3	0.7439024390243902	1.682243114558879	0.7142857142857143	99.55	97.4	162.0	18.40539500201511	162.0	97.15874999999998	0.6909033117359644	18.727142857142866	0.35	1.113491066735978	14.260134873547106	0.6126760563380281	0.003308710603796842	0.9902363822190047	0.9833836858006043	0.13138686131386862	3.143283582089556	0.9954407294832828	3.337323943661973	0.613013698630137	0.8413043478260872	
143.0	125.0	0.9015037593984969	14.6765625	125.0	1.1337517866370714	143.0	1.4615873093932377	18.02589928057554	1.3088539496547307	139.0	3.288035306780997	124.0	1.002350479679102	13.943884892086329	0.11689456588011146	0.2625	0.005375550040225932	0.08345827086456771	0.13910670623256385	100.05	0.8860465116279069	0.8709613947834072	143.0	125.0	1.1395948645467486	131.1	0.0	0.6	0.22060934334182422	0.15804290747547	1.2827137202880068	0.5834586466165416	0.10002134280261606	0.7601082851253006	0.01184600197433366	100.27625000000002	0.0014836795252225518	167.0	0.0	99.95	0.20641282565130262	0.54375	380.0	0.04838709677419355	0.7028464951134878	0.005917159763313609	1.2	0.775	1.483826805275324	0.7480314960629921	101.05	98.85	167.0	18.47964568657914	167.0	99.98374999999996	0.7164801929181855	18.88828125	0.15	1.113491066735978	14.320648985014742	0.6510791366906474	0.002591568851992166	0.9920328811077821	0.9851337958374629	0.1640625	3.1938461538461564	0.9969984992496248	3.338345864661656	0.650375939849624	0.8467625899280576	
144.0	126.0	0.8909090909090918	14.781395348837208	126.0	1.029688087080952	144.0	1.4615873093932377	18.043283582089554	1.2138176631952904	137.0	3.254393406472107	121.0	0.8852331583678166	14.009701492537308	0.12072651340633224	0.08375000000000002	0.005570037772934319	0.08249496981891348	0.14474627996822867	100.75	0.9937007874015744	0.8734151012363414	144.0	126.0	1.028665407146748	130.925	0.0	0.4	0.2522852020943679	0.16699934837291378	1.1645921348254182	0.7271317829457361	0.1107819735117197	0.8391252824951796	0.011022044088176353	99.46749999999999	0.002496255616575137	168.0	0.0	100.7	0.23573200992555832	0.5574999999999999	390.0	0.043795620437956206	0.7473251824665723	0.003976143141153082	1.1	0.7887596899224806	1.435398213037098	0.8057851239669421	100.75	98.0	168.0	18.482749800924193	168.0	100.73124999999996	0.7305664299250119	18.962015503875968	0.25	1.113491066735978	14.35494129321574	0.7099236641221374	8.362990324385818E-4	0.9935936631946269	0.9869739478957916	0.2125984251968504	3.181343283582092	0.9975037443834248	3.309302325581398	0.6809701492537313	0.8522388059701494	
148.0	129.0	0.8906250000000003	14.691366906474817	129.0	0.9771084906126735	148.0	1.4615873093932377	17.60074626865672	1.1750917518802124	140.0	3.2091869646740014	121.0	0.8442171257801899	13.67835820895522	0.12399132222815293	0.035	0.005983593284525486	0.09985243482538121	0.15710362357725405	103.5	0.9991999999999999	0.8642401949671437	148.0	129.0	0.99336683645978	133.2	0.0	0.2	0.2961485536812223	0.18062765295766597	1.1493763543897355	0.7281481481481481	0.16942213529287833	0.8304851851804601	0.009770395701025891	101.48499999999999	0.0024271844660194173	172.0	0.0	103.4	0.2413452027695351	0.6112500000000001	400.0	0.08208955223880597	0.7632917458814122	0.0019598236158745713	1.0	0.798828125	1.4382991108079373	0.8099173553719008	102.75	100.5	172.625	18.243719372684627	173.0	103.46375	0.7414558335436985	18.873381294964034	0.25	1.113491066735978	14.170292213043481	0.7126865671641791	3.4214503266509017E-4	0.9936742616828095	0.9887640449438202	0.288	3.0556390977443626	0.9975728155339806	3.3136690647482046	0.6907407407407408	0.8297101449275368	
147.0	129.0	0.8862595419847332	14.656296296296295	128.0	0.9665270003122737	147.0	1.4615873093932377	17.804615384615385	1.1756624072096884	142.0	3.2363810582660895	121.0	0.8398103938126833	13.846923076923074	0.1297029038871987	0.04000000000000001	0.006270099646138142	0.10871694417238002	0.16974304084389744	102.85	0.9992248062015504	0.8656743034183139	147.0	128.875	1.0081407370423752	132.675	0.0	0.25	0.3139735869315199	0.19157967045378704	1.1034403738927272	0.6829629629629623	0.12645602575575596	0.8494483787423371	0.01162227602905569	101.78624999999997	9.732360097323601E-4	171.0	0.0	102.75	0.2677243430837878	0.6425000000000001	410.0	0.045112781954887216	0.7752444887042493	0.002421307506053269	1.2	0.8223140495867769	1.4084608496415754	0.8512396694214877	103.0	100.35	171.0	18.375402225842542	171.0	102.79625000000006	0.7594523842429669	18.828148148148138	0.1	1.113491066735978	14.273346864158148	0.725925925925926	3.8992647786455746E-4	0.9933399738759976	0.985956416464891	0.29770992366412213	3.1061538461538483	0.9990267639902677	3.3122137404580165	0.6908396946564885	0.8392000000000004	
142.0	125.0	0.8951612903225806	14.624999999999996	124.0	1.0135248111037787	142.0	1.4615873093932377	17.673722627737224	1.2267602021406387	141.0	3.2576378572145375	124.0	0.852619000756671	13.683211678832116	0.13344288289491468	0.027500000000000007	0.006576780800451429	0.10787757150025087	0.1716016424319241	99.7	0.8930232558139536	0.8730937557744578	142.0	124.975	1.004085051880112	132.2	0.0	0.15	0.34602575851214235	0.1956599495391121	1.1287441203230684	0.7021428571428572	0.09573983987896627	0.7911648788119257	0.01175318315377081	100.225	0.0019860973187686196	166.0	0.0	99.6	0.2969215491559086	0.6637500000000001	420.0	0.051094890510948905	0.6808280403490526	0.001488095238095238	1.2	0.79	1.4771711219639359	0.7298387096774194	101.4	99.1	166.0	18.373709680532674	166.0	99.66625000000002	0.7128312994694552	18.807352941176475	0.2	1.113491066735978	14.242978067543678	0.6107142857142858	2.724649349523763E-4	0.993150754264596	0.9875992063492064	0.17692307692307693	3.144525547445256	0.9980139026812314	3.319847328244279	0.6267857142857143	0.8459854014598539	
139.0	122.0	0.9030769230769234	14.576377952755905	122.0	1.0352739010756027	139.0	1.4615873093932377	17.498437499999998	1.2443490946070124	141.0	3.2364444143019275	123.0	0.8853734629602339	13.522556390977444	0.12643025837283084	0.03250000000000001	0.006197394386914434	0.10237849017580145	0.1626230702976964	97.4	0.9559055118110235	0.860956075295608	139.0	122.0	1.0303379294006156	130.875	0.0	0.15	0.3047224358748832	0.191623804353315	1.1700093296530338	0.6466165413533833	0.06975462571683455	0.7967310482926285	0.011692933401118452	97.57499999999999	0.0020565552699228795	162.0	0.0	97.3	0.27111785533636823	0.6087500000000001	430.0	0.031496062992125984	0.6466019494672216	0.0015321756894790602	1.15	0.7734375	1.47127844859734	0.68359375	98.9	96.45	162.0	18.271400616958346	162.0	97.33375000000002	0.6976741711738214	18.703937007874014	0.2	1.113491066735978	14.17400012736081	0.6081560283687943	3.308830598644112E-4	0.9934717225532212	0.9883070665988815	0.13385826771653545	3.09851851851852	0.9979434447300771	3.322047244094489	0.6347517730496454	0.8296296296296297	
140.0	122.0	0.8969465648854967	14.76171875	122.0	1.0586756021342232	140.0	1.4615873093932377	17.871111111111112	1.2580818383797059	135.0	3.28260212510288	118.0	0.9040966419110357	13.848888888888895	0.12200596136739796	0.04250000000000001	0.0056175401306119265	0.09171907756813417	0.153267884945336	97.7	0.985	0.8712602567306421	140.0	122.0	1.0611792774579782	126.6	0.0	0.2	0.27741383475445847	0.18209326823900954	1.2033521935801783	0.6214876033057847	0.17751380882183748	0.8021949030062092	0.01078582434514638	96.20625000000001	0.001541623843782117	163.0	0.0	97.65	0.23084994753410285	0.5437500000000001	440.0	0.07633587786259542	0.7589264451230524	0.0020757654385054488	1.05	0.7903225806451613	1.4781189123751255	0.8166666666666667	97.15	95.05	163.0	18.53699599493788	163.0	97.67	0.7158447027254085	18.962500000000002	0.15	1.113491066735978	14.383133613104366	0.7047244094488189	4.390804653447455E-4	0.9939433794040433	0.9892141756548537	0.3559322033898305	3.1637037037037077	0.9979445015416238	3.3349206349206377	0.6771653543307087	0.8423728813559324	
175.0	153.0	0.7906666666666669	14.06513157894737	153.0	1.006122572229669	175.0	1.4615873093932377	15.716279069767438	1.363231592556274	172.0	2.6831336192387765	150.0	0.8818614310095501	12.441860465116282	0.21765442900801368	0.04125000000000001	0.00525575220327279	0.24286341677646026	0.36679736984937883	122.75	1.9168750000000006	0.7588439381977944	175.0	153.0	1.1181635023410825	161.625	0.0	0.15	0.513241324960391	0.33659829398721913	1.140026399958771	1.1639053254437868	1.06028355161774	1.566327958372448	0.009758364312267658	110.07750000000001	0.002642007926023778	204.0	0.0	122.55	0.48896195396899955	0.5799999999999998	450.0	0.5088757396449705	1.1037688814942235	0.001419782300047326	1.05	1.0194805194805194	1.6754418566319271	1.1833333333333333	114.15	104.65	204.4	16.732514696668908	205.0	122.665	0.9045741448599323	17.62697368421052	0.3	1.113491066735978	13.290537139232345	1.0450581395348837	3.751744734685356E-4	0.9943690733232586	0.9893122676579926	1.8580246913580247	2.5430379746835468	0.9973579920739762	2.8173913043478276	0.7872670807453416	0.7215189873417723	
247.0	216.0	0.8318385650224227	15.537272727272729	216.0	0.878788878206646	247.0	1.4615873093932377	16.778165938864625	1.574476974866547	239.0	2.87077408125257	208.0	0.7707992362988918	13.207860262008735	0.3366580912798859	0.28500000000000003	0.006848754387073104	0.452259802454355	0.7804784381701286	172.8	2.6124999999999994	0.8121576894220294	247.0	216.0	1.186292589440881	221.325	0.0	2.5	1.3891294523060365	0.6689792552132083	0.9522564525306801	1.2127753303964761	0.35252320838547646	1.777076317628687	0.013104524180967239	163.75375000000008	0.002373887240356083	288.0	0.0	172.7	1.1683945962928055	1.1287500000000001	460.0	0.09871244635193133	0.8410976761976462	0.016523463317911435	2.1	1.052132701421801	2.353266330345057	0.8827014218009479	168.1	148.35	288.0	17.954054564163627	288.0	172.77750000000006	0.9295026681751907	19.307109004739335	0.4	1.113491066735978	14.271122793489033	0.7761506276150628	0.001771180993629817	0.991380064619297	0.9805023132848646	1.4954545454545454	2.7742358078602583	0.9973293768545993	2.9789237668161377	0.8232217573221757	0.7858407079646033	
286.4	251.0	0.8729838709677433	15.919409282700428	251.0	0.8463893140079903	286.0	1.4615873093932377	17.829674796747973	1.4489455504762245	256.0	3.132391648193877	223.0	0.7856204594940038	13.949218749999995	0.2677372588791416	0.3925	0.007186005605244373	0.40799602681897196	0.7066747273917025	200.6	2.311814345991563	0.8473886466526637	287.0	251.0	1.1030116298207453	239.15	0.0	3.7	1.6658920623613829	0.5769522947139494	0.9054045190071337	0.9427419354838701	0.23441185072650264	1.232142504796252	0.013712047012732615	202.24375	0.0014652014652014652	334.0	0.0	200.45	1.3349539406345956	1.4687499999999998	470.0	0.1015625	0.8111045649774484	0.018453865336658354	2.8	0.8860759493670886	2.6064708909734864	0.8677130044843049	207.3	195.4	334.0	18.436579244340727	334.0	200.50500000000002	0.7983105733457715	19.875949367088605	0.3	1.113491066735978	14.456798949494182	0.744140625	0.0019231037850976104	0.990890890609658	0.9745635910224439	0.8481012658227848	3.0443089430894235	0.998046398046398	3.2100436681222626	0.716796875	0.8219512195121964	
290.0	254.0	0.8714859437751019	14.878629032258067	254.0	0.8669788118341419	290.0	1.4615873093932377	17.97262357414448	1.2169061428354615	263.0	3.185977408491895	231.0	0.785755054815241	14.01749049429658	0.19502786682234813	0.24375000000000013	0.006538083656671785	0.318	0.4638946727963197	203.25	1.3735177865612638	0.8524539333433909	290.0	254.0	1.013383706544557	248.85	0.0	1.4	1.0644829070732216	0.32797205479079505	0.9694604394317647	1.0000000000000002	0.17008477542603748	1.1610922820900895	0.010643220731142988	202.55	0.003903391070992925	339.0	0.0	203.2	1.006120527306968	1.3387499999999997	480.0	0.10236220472440945	0.7658540762205436	0.006478482184173993	2.3	0.8415637860082305	2.017050281728289	0.8043933054393305	212.4	199.1	339.0	18.576719268538042	339.0	203.21999999999994	0.7834448331549748	18.988306451612896	0.8	1.113491066735978	14.538287926702747	0.7375478927203065	0.0011801783003712965	0.992281738042957	0.982878297084683	0.2928870292887029	3.089999999999991	0.9958526469870699	3.251680672268897	0.7394636015325671	0.8256000000000013	
285.0	250.0	0.8863117870722454	14.98879668049792	249.0	1.0237754176402087	285.0	1.4615873093932377	18.146913580246913	1.3133106494257134	268.0	3.244819690525427	235.0	0.863692821438058	14.128395061728396	0.1764814625828235	0.17874999999999996	0.006658783628493319	0.30100502512562816	0.40953997568432066	199.7	1.2174089068825908	0.8630071356536927	285.0	249.65	1.0894573949231923	249.075	0.0	0.8	0.49705984109145745	0.2683864657583353	1.1312140256367165	0.8449218749999992	0.15279342610273314	1.0358219027802817	0.010771543086172345	199.07	0.004473161033797217	333.0	0.0	199.6	0.6003372681281619	1.3362499999999997	490.0	0.08641975308641975	0.7172486091916452	0.003977131493910017	2.15	0.7763157894736842	1.6383445338221556	0.7531120331950207	207.55	196.7	333.0	18.662641505053276	333.0	199.64499999999995	0.7304665917433892	19.13817427385892	0.9	1.113491066735978	14.554814678874147	0.6716417910447762	8.89845046583291E-4	0.9924513713249234	0.9869739478957916	0.33472803347280333	3.1744855967078083	0.9952547452547453	3.2927999999999873	0.6557835820895522	0.839043824701197	
283.0	248.0	0.8784000000000026	14.817622950819677	248.0	1.1289465827517269	283.0	1.4615873093932377	17.992537313432827	1.392268670446541	268.0	3.205885896187671	241.0	0.9850267634190966	13.989552238805965	0.15947240389262785	0.14124999999999996	0.006431782660829599	0.2715484363081617	0.38203250391555865	198.25	1.2062240663900416	0.8534478825935172	283.0	248.0	1.1636260384626107	251.775	0.0	0.45	0.4106232290333997	0.2425915635561655	1.286049474645597	0.8899253731343278	0.15913740730094666	1.065407579211048	0.009612952188211484	197.02124999999998	0.003497376967274544	330.0	0.0	198.15	0.5718302658486708	1.2762499999999999	500.0	0.0859375	0.7445775418479862	0.002276176024279211	1.9	0.8057851239669421	1.6191827027758383	0.779045643153527	199.3	195.0	330.0	18.50534230353319	330.0	198.2112499999999	0.7583642041787466	18.9271653543307	0.7	1.113491066735978	14.446008524751994	0.7011494252873564	7.115962449291736E-4	0.9928566210942412	0.9896281305337717	0.26556016597510373	3.1279527559054996	0.9957531851111666	3.2819999999999885	0.6867816091954023	0.8264822134387376	
284.0	248.0	0.8863813229572	14.95119047619048	248.0	1.0812432309214255	284.0	1.4615873093932377	18.248076923076926	1.3346655752330243	266.0	3.260898561691257	238.0	0.9877964905917745	14.158846153846154	0.15794253397987312	0.14624999999999996	0.006521959871914204	0.26804915514592936	0.3694661619565199	198.55	1.2116935483870974	0.865141034785349	284.0	248.0	1.1646376978990107	249.3	0.0	0.5	0.3321545024907024	0.23289329888806684	1.179189928339891	0.7945736434108518	0.18055172514769138	1.0047500502677158	0.009319899244332495	196.33625	0.003040283759817583	331.0	0.0	198.45	0.4998744034162271	1.2900000000000003	510.0	0.10526315789473684	0.7580365777164721	0.002546473134708429	1.85	0.8024193548387096	1.5073372612266775	0.7948979591836735	199.05	194.65	331.0	18.69906084894972	331.0	198.49624999999997	0.7307224138302395	19.11746031746031	0.6	1.113491066735978	14.573021252473108	0.7228682170542635	7.39034256236702E-4	0.992739005871849	0.9898759807643635	0.27710843373493976	3.207883817427375	0.996199645300228	3.32222222222221	0.6802325581395349	0.8483606557377067	
289.0	253.0	0.8745098039215702	14.64223107569721	253.0	1.0465278386100496	289.0	1.4615873093932377	17.909505703422056	1.3031326572312198	275.0	3.1764205801826018	245.0	0.9423644869847065	13.98326996197719	0.16254964390339396	0.13999999999999999	0.006887586090960632	0.283	0.37753595737900575	202.35	1.240400000000002	0.8526922780629184	289.0	253.0	1.1261051512801374	260.0	0.0	0.6	0.349340843557283	0.23594451278759498	1.1360442626306917	0.8794007490636696	0.22142778283707068	1.0844581715983783	0.011714855433698905	199.00750000000002	0.003969238402381543	337.0	0.0	202.3	0.4987322515212982	1.38125	520.0	0.11152416356877323	0.7876811973300588	0.0029578506285432584	2.35	0.8103112840466926	1.4922762517955255	0.8255102040816327	200.7	197.2	337.0	18.39591987456618	337.0	202.32125000000013	0.7694494493750971	18.722310756972103	0.8	1.113491066735978	14.366807016320646	0.7462825278810409	6.975879713613728E-4	0.9924148259376778	0.9872881355932204	0.40310077519379844	3.0854330708661317	0.9957826841974695	3.247191011235943	0.700374531835206	0.8271653543307103	
290.0	254.0	0.875862068965519	14.786046511627907	253.0	1.0010922843271621	290.0	1.4615873093932377	17.99781818181818	1.2678843402998723	275.0	3.223803355762704	251.0	0.9157441941465022	14.015636363636366	0.15786943142476517	0.15125000000000002	0.006883768609548787	0.2729948491537896	0.3911969852782139	202.85	1.187404580152672	0.8558848700307887	290.0	253.425	1.1058250874858857	264.575	0.0	0.45	0.40201264521714924	0.2459028050415825	1.0814378525437705	0.8083969465648857	0.1350972546338572	0.9880242639757661	0.011744555908979692	201.99125	0.0034491254003449125	338.0	0.0	202.65	0.5529908165797964	1.4012499999999997	530.0	0.07518796992481203	0.7017872510899055	0.00221347761928185	2.4	0.7703488372093024	1.5067214020162587	0.7440944881889764	203.85	200.15	338.0	18.438606270608524	338.0	202.76750000000004	0.7173911550954838	18.93798449612404	0.7	1.113491066735978	14.358918044815027	0.66	7.42749565517263E-4	0.9923734818249341	0.9865426963542941	0.18359375	3.1410909090908965	0.9960629921259841	3.2832061068702147	0.6713483146067416	0.8367816091954049	
280.0	245.0	0.8845849802371566	14.922709163346607	245.0	1.03719616770075	280.0	1.4615873093932377	17.88513011152417	1.2857701789993745	269.0	3.2620870697234565	244.0	0.914204431830297	13.908550185873604	0.14028931746891185	0.15374999999999997	0.006589070807760171	0.2364519427402863	0.363461154521023	196.1	1.129508196721311	0.8532907683655744	280.0	245.0	1.0978869604601464	257.25	0.0	0.6	0.3680242654615003	0.22810510494843267	1.1341974368935344	0.7802371541501975	0.16300637472280954	0.9775580465893754	0.009833585476550681	195.76	0.0025484199796126403	327.0	0.0	196.0	0.5087055261165784	1.2999999999999996	540.0	0.08108108108108109	0.714544595395197	0.003052658356652251	1.95	0.7625482625482626	1.515187937085952	0.757172131147541	198.15	193.9	327.0	18.611032668694634	327.0	196.0637500000001	0.7094428970304175	19.08525896414343	0.5	1.113491066735978	14.495654830605593	0.679368029739777	7.796265064244237E-4	0.9926313026858156	0.9881492687846697	0.2827868852459016	3.1553903345724783	0.9969418960244648	3.3203187250995883	0.6673003802281369	0.8211895910780684	
527.725	462.0	0.678177458033575	15.960969387755103	461.0	0.9981206173474624	527.0	1.4615873093932377	16.31266666666667	1.6515769134435032	450.0	2.1349416294169288	392.0	0.8843825236368533	13.703777777777772	0.5675393931561838	0.49250000000000005	0.0057821319784188505	0.7811930783242259	0.8727533906969251	369.6	4.714795918367345	0.6389206504963767	528.0	461.725	1.481036418267439	426.525	0.05	1.55	0.7085309267101773	0.6253636253773743	1.1036963868188583	3.9508888888888882	5.855900649561944	4.219532233422334	0.007875787578757875	223.27375	0.003495739567402229	615.0	2.1829294913774285E-4	369.15	0.9650455927051672	1.2999999999999996	550.0	5.2242152466367715	1.9844244741296777	0.007165973185390661	1.75	0.8391089108910891	1.8077661973581751	2.1721938775510203	231.6	211.85	615.65	17.472677102718908	616.0	369.36749999999995	0.7421584553030955	18.908418367346936	0.8	1.113491066735978	14.698814822805591	1.85	0.0022106734825123736	0.9920071945390688	0.9864959254947613	6.8	1.990888888888882	0.9960707269155206	2.2872901678656974	0.6557471264367816	0.6080536912751684	
1030.0	901.0	0.8008321775312041	18.359726027397254	901.0	0.830335857992068	1030.0	1.4615873093932377	20.648079470198674	3.089635787412071	765.0	2.703225029542405	698.0	0.7670597267516096	17.200529801324503	2.117982232405143	95.44874999999999	0.015494108021416255	1.6550050784335855	1.8955931738320313	720.9	5.234657534246572	0.7868425216328345	1030.0	901.0	2.9619566313317534	732.45	69.65	126.75	2.3159125991029996	2.2158555408519955	0.8877878534306138	4.553907284768211	3.0945071972632148	4.8804880445933545	0.025391304347826087	468.24124999999987	0.006815044858523119	1201.0	0.12054344063689858	720.7	2.162151067323481	8.87125	560.0	2.6587301587301586	1.1563915971235983	0.22297475591520804	14.6	1.0914051841746248	3.2335181348553252	1.2184813753581663	501.55	433.55	1201.3	21.3836895655029	1202.0	720.83375	1.0194877119479553	21.866575342465744	3.95	1.113491066735978	17.893622014327654	1.1245006657789614	0.16684972432575185	0.8176561676528321	0.762688011258686	3.374468085106383	2.645264623955427	0.8663032191069573	2.7523224043715775	0.9503311258278145	0.770752089136488	
1278.0	1118.0	0.835957696827258	18.047029702970306	1118.0	0.778425116220369	1278.0	1.4615873093932377	21.135697940503434	3.3036397255249383	893.0	3.044326099223967	808.0	0.7271373010861457	17.285469107551474	2.28905102236523	131.26750000000004	0.01802333466712153	1.7595338252534307	2.024949128225882	894.7	4.048762376237628	0.8279128234064188	1278.0	1118.0	3.0885355460031425	850.9	92.9	176.7	2.6072417962332293	2.4798443139679995	0.8333717534927486	3.4764302059496552	2.1528464193879713	3.7273821023932454	0.025177285470837227	758.1649999999998	0.010961771510410927	1491.0	0.10135835469968907	894.45	2.280490939467935	16.32	570.0	1.67016317016317	0.9779886983808277	0.19404788051833957	22.9	1.011946386946387	3.473062041690985	1.0108292079207921	807.15	717.9	1491.0	21.56434034033447	1491.0	894.6037500000004	0.9508402686511414	21.906311881188113	9.95	1.113491066735978	17.6921014177041	0.9416761041902605	0.1450052214895643	0.8369714438433145	0.7883812870634747	2.4958579881656804	2.986267605633819	0.8806393540996127	3.077631578947392	0.8779395296752519	0.8144417475728115	
1278.0	1118.0	0.8509189189189119	17.366629834254148	1118.0	0.7823131289977788	1278.0	1.4615873093932377	19.940365984930057	2.7758740605948544	952.0	3.1120977776649847	884.0	0.7436214198888483	15.98525296017223	1.5077387967055376	49.277499999999996	0.01588729206265905	1.6702133585872654	1.8618572559785966	894.5	3.34400428265525	0.8361204927483016	1278.0	1118.0	2.2918590414075486	924.125	24.85	75.45	2.289347497584685	1.9506368764453001	0.8215151884074403	2.3645855758880487	1.113410900588886	3.0707658764330112	0.021615290422190278	886.41875	0.010850942318675042	1491.0	0.02563838019086923	894.35	2.0691223787861976	15.089999999999998	580.0	0.3907427341227126	0.9106172280423346	0.08126884963377855	20.3	1.0227518959913326	3.124873899810335	0.9555061179087876	937.45	835.65	1491.0	20.912722990772437	1491.0	894.42875	0.9544687969558252	21.327071823204403	10.45	1.113491066735978	16.964504720359173	0.8796493092454836	0.051978939294147986	0.932133768643193	0.9000969409737182	1.720556745182013	3.052277657266841	0.9615682228527211	3.184108108108147	0.8772874058127018	0.8241266375545803	
1287.0	1126.0	0.8522522522522447	16.2141116751269	1126.0	0.9741917154088007	1287.0	1.4615873093932377	18.851911468812858	2.259289815592888	1035.0	3.1284417223595264	950.0	0.9235878813852111	14.919919517102608	0.7075178470320485	16.29125	0.012314754392592884	1.16572871193394	1.54643070974404	900.9	2.5652791878172576	0.8372967435956848	1287.0	1126.0	1.663601015406807	996.475	6.55	32.8	1.6950162976926233	1.246895462312916	1.0257214428220722	1.5992031872509949	0.3221695880687298	2.0841951843312763	0.017366803278688524	951.99125	0.008914100486223665	1501.0	0.0067752779932764426	900.55	1.7580738633370212	12.07125	590.0	0.1932367149758454	0.8550800508027535	0.03338592294773271	16.95	0.981555333998006	2.7532786880931535	0.8826315789473684	964.4	936.3	1501.025	19.521933867643153	1502.0	900.66625	0.9279118029666517	20.166865671641784	8.8	1.113491066735978	15.556195401687978	0.8260869565217391	0.016601044270006526	0.9710842013374001	0.9535854241946156	0.5288753799392097	3.0805300713557955	0.9833462632531679	3.179379379379424	0.853938185443669	0.8273641851106562	
1282.0	1122.0	0.8558823529411674	15.050664136622386	1122.0	1.0959996030706451	1282.0	1.4615873093932377	18.729455909943713	1.7345172108611926	1078.0	3.170932179089939	1014.0	1.0482084603665835	14.715759849906224	0.3080657431831259	4.290000000000001	0.008774932846883536	0.8309106098579783	1.0962081559440846	897.45	1.6273333333333322	0.8436488918127043	1282.0	1122.0	1.4130753688914506	1049.95	1.6	9.2	0.8698139493538868	0.6070730542880511	1.1597923682297286	1.4329162656400367	0.1968416560834965	1.5309745928419682	0.012445971983544237	930.38375	0.00669702652022502	1495.0	0.0017008610609120867	897.25	1.2902213153351123	8.285	600.0	0.1475095785440613	0.8007017740125107	0.009456264775413711	11.95	0.8350591715976331	2.040660359382391	0.8319592628516004	955.65	897.75	1495.975	18.909989739216908	1496.0	897.3549999999998	0.8032162306437615	19.10075901328274	6.1	1.113491066735978	14.895408668314309	0.7817717996289425	0.004527075490644933	0.9866979916624719	0.9812529292298079	0.24503311258278146	3.1379047619048084	0.9912135012054647	3.218595825426993	0.7863466915191053	0.8331100478468825	
1279.0	1119.0	0.8644036697247629	15.07305893358279	1119.0	1.041942941699245	1279.0	1.4615873093932377	18.624999999999968	1.366439767457459	1120.0	3.1855034136454528	1069.0	1.009765909272813	14.632749077490764	0.23630003412731565	1.94	0.006718133263958667	0.7894973322100534	0.8489220480515431	895.5	1.5645463049579045	0.8424729346759314	1279.0	1119.0	1.2740424383449704	1091.175	0.6	4.7	0.3756559953432876	0.29676806604652184	1.081856892887154	1.3538532110091748	0.19168083117447257	1.4498411068191652	0.008125556544968833	892.3299999999999	0.005016442784683129	1492.0	6.582556226001097E-4	895.25	0.9090306178843816	6.050000000000001	610.0	0.15129151291512916	0.7747372682172358	0.005239395797335711	7.3	0.7990331491712708	1.476334221374546	0.7920954162768943	904.7	882.25	1492.1	18.85344187883969	1493.0	895.3625	0.7810631574298256	19.121702525724988	4.5	1.113491066735978	14.825465530518354	0.7620783956244302	0.002154739645741138	0.9911271270903003	0.9884046820904544	0.25	3.151107011070159	0.9938361537599462	3.212522851919616	0.7645089285714286	0.8283348666053282	
1280.0	1120.0	0.8586607142857062	14.985008976660678	1120.0	1.0268111338656105	1280.0	1.4615873093932377	18.66787290379526	1.3218001572593718	1142.0	3.2049614865276133	1097.0	0.9833341749061191	14.62656663724625	0.2301949168007635	1.6912500000000001	0.006324223837695221	0.7728931559148841	0.8220505575593714	896.15	1.4767504488330339	0.8397289544892722	1280.0	1120.0	1.2403467491438251	1118.075	0.5	3.45	0.32387713916315564	0.2676557919865543	1.0777598299756657	1.2881520778072473	0.16400458912037166	1.4030305332725577	0.007864284911807662	886.7675000000002	0.004865227603176378	1493.0	5.587216448765225E-4	896.0	0.8680966053031582	5.6537500000000005	620.0	0.12745098039215685	0.7442454176704966	0.00384165692333389	7.0	0.7747524752475248	1.4289204763245777	0.7665909090909091	892.9	880.75	1493.775	18.851594164698177	1494.0	896.0899999999998	0.7498513892987406	19.05484739676838	4.35	1.113491066735978	14.80690372368134	0.7263901147396293	0.0018915767248576909	0.9917841994374472	0.9894955622963711	0.225201072386059	3.1778175313059562	0.9935868837831809	3.240272727272782	0.7296640141467727	0.8252244165170484	
1284.35	1124.0	0.853339191564139	14.974199288256212	1124.0	1.0316910888684807	1284.0	1.4615873093932377	18.64022887323945	1.3258520313046047	1162.0	3.197358649103008	1109.0	0.9692171290251793	14.636975524475506	0.2251929421868289	1.6575000000000002	0.006345362001657771	0.7759874678303681	0.8201533745403378	899.25	1.4698523023457855	0.8331587300773012	1285.0	1124.0	1.2267902761143328	1139.475	0.5	4.4	0.3406388698572998	0.2668564931584676	1.0843683502511525	1.333304042179263	0.169660165730327	1.4089028950527727	0.007894294832316219	890.0125	0.004998611496806442	1498.0	5.604438715462646E-4	898.95	0.867371157323689	5.6937500000000005	630.0	0.13292788879235448	0.7521923816183291	0.004912359048788657	7.05	0.7923315602836879	1.4526384319492207	0.7681737588652482	894.7	882.65	1498.4	18.809211298748146	1499.0	899.0612500000001	0.7598806281110294	19.02437722419928	4.5	1.113491066735978	14.77869391956788	0.737794245858762	0.0018478595325014575	0.9918067784658409	0.9882773249972089	0.25736568457538994	3.17166666666672	0.9938350458206054	3.236203866432398	0.737565445026178	0.8054577464788657	
1297.275	1135.0	0.8540682414698082	15.08235294117646	1135.0	1.0979629465730913	1297.0	1.4615873093932377	18.580845556514223	1.389996001646581	1171.0	3.220262917131925	1135.0	1.0652953143338162	14.574374460742002	0.22128265588864318	1.7112500000000004	0.006610717014225521	0.7786867000556483	0.8180371176313702	908.35	1.4774672489083	0.832261836545243	1298.0	1135.0	1.3168394360263038	1149.525	0.25	4.2	0.3427863438197242	0.2647587790472933	1.1481514831147475	1.299137187230373	0.20794359515216296	1.3969586791881283	0.00771322346151712	894.4300000000001	0.005021480778887463	1513.0	2.7897115438263687E-4	907.85	0.8596737119470763	5.963750000000003	640.0	0.16768558951965065	0.765784805336073	0.004645760743321719	6.95	0.7802897278314311	1.5182052253241158	0.7827041264266901	898.5	890.25	1513.625	18.890229780491453	1514.0	908.1112500000003	0.7560819728134565	19.158735733099228	4.5	1.113491066735978	14.837705026814337	0.7418384879725086	0.0018961971207765338	0.9914930858649982	0.9880537580886012	0.28141135972461273	3.1742018981881515	0.9946995480667299	3.2516242317823223	0.7301553062985332	0.8011343804537445	
1292.0	1130.0	0.8543252595155632	14.945400340715489	1130.0	1.086061819823526	1292.0	1.4615873093932377	18.668532654792173	1.3794079178380199	1192.0	3.2184095612325363	1133.0	1.034424125652751	14.62759515570934	0.21851242078607874	1.82375	0.006926144330630224	0.7715368327203834	0.8138657395596786	904.35	1.4380911435941532	0.8340473489111254	1292.0	1130.0	1.2800656721250567	1164.325	0.45	3.15	0.3471134139594661	0.2661305122874393	1.1393943543494112	1.277854671280276	0.1463596977581138	1.3616456352369162	0.008022859654907132	897.0050000000001	0.004903040987219038	1507.0	4.988360492184901E-4	904.15	0.8585785674625208	6.26875	650.0	0.1115916955017301	0.7199868300337714	0.003487985826597276	7.3	0.7534542314335061	1.5137516431101066	0.7314495254529767	901.7	892.95	1507.0	18.827075462476078	1507.0	904.2425	0.7366788375157988	19.025468483815988	4.45	1.113491066735978	14.774618552332464	0.7065309584393554	0.0020143178605041357	0.9910595378088656	0.9889817839543769	0.20722269991401548	3.192275042444884	0.9929484354341118	3.249871244635251	0.7111443210930828	0.8159071367153833	
1278.575	1119.0	0.8446753246753165	14.955139372822313	1118.0	1.0720172197082132	1278.0	1.4615873093932377	18.6389081455806	1.3494959193383236	1175.0	3.236786537156212	1126.0	1.0327570341016592	14.609445407279038	0.21400743368380648	1.9949999999999997	0.006805853005540065	0.7590644583706356	0.8015206180642069	895.25	1.4273116438356184	0.8153637022061782	1279.0	1118.7	1.2737417231609935	1152.975	0.65	3.95	0.3326748128322284	0.25044973025338896	1.1154039103853115	1.2874035989717223	0.14363625831938281	1.3477056065111774	0.008107057582319952	893.28125	0.005051065719360568	1491.0	7.219414672071973E-4	894.75	0.8537992048826922	6.135000000000002	660.0	0.11910882604970009	0.7290932308534128	0.004367295041185251	7.3	0.7610132158590308	1.4697912413530103	0.7410166520595969	899.05	889.5	1491.625	18.879262418808292	1492.0	894.9512500000004	0.7342647144247215	19.029616724738684	4.55	1.113491066735978	14.827112179445958	0.7172340425531915	0.0022124960550209552	0.9909816509394389	0.9883907347006468	0.17893835616438356	3.194667832167889	0.9936722912966253	3.261411149825846	0.715181660899654	0.778571428571424	
1291.9	1130.0	0.8485004284490054	14.939604810996574	1130.0	1.1317113116433055	1291.0	1.4615873093932377	18.503504273504255	1.3889365444760078	1189.0	3.205818659792713	1131.0	1.0995089608952167	14.500769230769254	0.20562540194117343	2.0324999999999998	0.006372289097222167	0.7416023541169285	0.7936773512745859	904.2	1.4621134020618558	0.8241919596617411	1292.0	1130.0	1.3428404795732367	1166.175	0.65	4.5	0.2914106953560717	0.23031582694255165	1.182111987141886	1.2267471958584995	0.1511689884875508	1.361353831847127	0.007665582087906027	895.6737499999999	0.005266367315261379	1507.0	7.190265486725664E-4	903.95	0.8411758131217167	5.757499999999999	670.0	0.11906816220880069	0.7439312950657697	0.004979804127704311	6.95	0.7659345391903531	1.4928824506796918	0.7594827586206897	900.55	891.05	1507.0	18.772396676731287	1507.0	904.0787499999997	0.7434503500823951	18.95240549828177	4.75	1.113491066735978	14.742386057276892	0.7262820512820513	0.002249172343349124	0.9913785385594288	0.9882697947214076	0.18213058419243985	3.164041095890468	0.9936273966529979	3.2387931034483373	0.7209401709401709	0.7951406649616304	
1287.75	1127.0	0.8482251082250983	14.949079754601247	1126.0	1.1334003587398007	1287.0	1.4615873093932377	18.654209621993136	1.380189704692629	1175.0	3.2455943039072492	1137.0	1.0882915097541528	14.621907216494865	0.19620996595504153	2.0050000000000003	0.006530760398652588	0.7254048017867113	0.7849522138081082	901.35	1.3557105492589376	0.8164542482677073	1288.0	1126.825	1.3136005523848635	1155.425	0.4	4.35	0.2729145084941907	0.22001420410385691	1.207273525190477	1.2360275150472892	0.13921922801553488	1.3065994939141932	0.008263546115024124	894.2137500000001	0.005210354193226539	1502.0	4.4402508741743914E-4	901.1	0.8342643280080438	5.891249999999999	680.0	0.11389128559102675	0.7209502363066354	0.00482341852858014	7.45	0.7421190893169878	1.5068006979795148	0.7349081364829396	898.85	890.55	1502.0	18.85563286137558	1502.0	901.26625	0.7264152495503324	19.039351446099875	4.7	1.113491066735978	14.793584309200682	0.7084048027444254	0.0022222881575883484	0.9912469514437591	0.9874702001441481	0.1726555652936021	3.219759450171879	0.9931244801774328	3.2754355400697484	0.7026730937773883	0.7856266432953497	
1266.0	1108.0	0.8443569553805681	15.031996512641653	1107.0	1.1098729010835557	1266.0	1.4615873093932377	18.695008605851978	1.350486449836021	1168.0	3.2393649776233913	1123.0	1.0686104976801472	14.647934595524955	0.18982547197055952	2.1399999999999997	0.006641197573767585	0.7188390922568137	0.7738189668560957	886.1	1.4111308993766694	0.8193106956743226	1266.0	1107.925	1.285053054449144	1145.15	0.7	5.15	0.26942712991654305	0.21400426193358463	1.1836503941008778	1.2545851528384289	0.16432654327203583	1.3285854292795451	0.008190702140880076	877.6237499999997	0.005359359133476249	1477.0	7.898448519040901E-4	885.95	0.8244396404596654	5.88125	690.0	0.1330998248686515	0.7255837096381306	0.005791397244869273	7.25	0.739492119089317	1.4796226630675637	0.7365992970123023	882.7	872.7	1477.0	18.866907960684554	1477.0	886.0099999999999	0.7166707691482431	19.143940714908467	4.75	1.113491066735978	14.808232287386891	0.7062876830318691	0.002415985320434744	0.9909428171057975	0.98789592760181	0.20726306465899025	3.2094522968198436	0.9934555712270803	3.2807323452485364	0.6943016281062554	0.7885260370697197	
1277.375	1118.0	0.8465909090909004	14.93330442324372	1118.0	1.1147110499395025	1277.0	1.4615873093932377	18.588667820069162	1.3745465950752855	1178.0	3.2135079700610354	1134.0	1.070555455788847	14.598702422145305	0.199842525125215	2.1137500000000005	0.006525176647960265	0.7275350837483024	0.7866386540944921	894.3	1.4488230165649523	0.8199830288382095	1278.0	1118.0	1.3083146481593697	1153.625	0.7	5.8	0.295382666731348	0.23303625405264192	1.1612906085554144	1.2761578044596922	0.17353285223845807	1.3719503232896775	0.008072653884964682	882.60625	0.005276452427729441	1490.0	7.85942850726997E-4	894.2	0.8313805399898115	5.811249999999999	700.0	0.14396551724137932	0.7432945325194942	0.006520517144463182	7.2	0.7615317667536988	1.4834519729635034	0.7566021126760564	886.35	877.4	1490.325	18.8160001650374	1491.0	894.2349999999999	0.7421323617085573	19.005724197744982	4.7	1.113491066735978	14.782509166138215	0.7312446717817562	0.002373079997856428	0.9911017433541837	0.9878021360314785	0.257459505541347	3.1794117647059412	0.9934988510900634	3.2460000000000586	0.7201619778346121	0.7986956521739055	
1288.25	1128.0	0.8487380330722283	14.920695504664986	1127.0	1.125011984173587	1288.0	1.4615873093932377	18.60576096302665	1.4032212712724994	1185.0	3.2208314586673685	1142.0	1.0909502810536351	14.58727429062768	0.21058846654793373	2.07875	0.00674152923826631	0.7360440301022128	0.7992653591484324	902.0	1.436969696969697	0.8286620395966295	1289.0	1127.025	1.3368854381336173	1164.65	0.8	4.35	0.3308560043134723	0.2512266945727726	1.2001647704227902	1.2896170212765965	0.16506984571634992	1.3596872144419963	0.009404215301211483	892.7650000000001	0.005059772032249096	1503.0	8.878530603185174E-4	901.8	0.8577760323159784	6.07375	710.0	0.1350210970464135	0.7223253713543101	0.004840594224670338	8.5	0.7445510026155188	1.5581330289727977	0.743025283347864	896.2	888.25	1503.0	18.831007754764677	1503.0	901.89	0.72156554451745	19.004325699745568	4.55	1.113491066735978	14.781514256500737	0.7014767932489452	0.0023072793331462512	0.9909511914285878	0.9885383631002058	0.23494486853265478	3.1882859603790377	0.9931609674728941	3.2469889737065945	0.7044673539518901	0.8008532423208139	
1292.0	1131.0	0.8391708967851003	14.925623387790191	1131.0	1.1138843133056326	1292.0	1.4615873093932377	18.643533389687292	1.39921261813886	1195.0	3.2135200940483744	1153.0	1.0824689418739732	14.618866328257198	0.223376348163878	2.16125	0.0066957396341129505	0.7602300005582537	0.804349465900214	904.65	1.4406764960971379	0.8208879723745757	1292.0	1131.0	1.3446953836351212	1173.25	1.0	6.45	0.3342926014490391	0.2582672275629952	1.1870807558161147	1.2706390328151986	0.15009116817893378	1.3718984272110601	0.00814439797490645	898.08625	0.004973474801061009	1508.0	0.0011030222810500773	904.55	0.8634383378016086	6.06875	720.0	0.12340425531914893	0.7125284024177029	0.007107829632486638	7.4	0.7530355594102341	1.5485869079121015	0.7267996530789246	903.0	893.2	1508.0	18.804478628025468	1508.0	904.5924999999995	0.729883135852862	19.006190885640606	4.5	1.113491066735978	14.770070561602571	0.6999136442141624	0.0023848639912187677	0.9909193963746681	0.9867210314617885	0.18723761544920234	3.1747205503010054	0.9929422143802382	3.2616509028375504	0.71280276816609	0.7928082191780762	
1293.3	1132.0	0.8394042553191383	14.908305084745793	1132.0	1.1067606530607415	1293.0	1.4615873093932377	18.628667790893758	1.3793788085453977	1186.0	3.2275631324887235	1132.0	1.0802365976275818	14.636256323777413	0.22124215667863129	1.9887500000000002	0.006366695015969594	0.7539449642876918	0.7978765551398965	905.55	1.4010416666666676	0.8152817170357425	1294.0	1132.0	1.3298866523776967	1167.325	0.75	5.45	0.2850214551705286	0.2456500516984665	1.160346248528829	1.2618043844856668	0.13472789888858663	1.3377060444537006	0.007726695733760141	901.4262500000001	0.005180490493248829	1509.0	8.250371266707001E-4	905.3	0.8606131031429837	5.788749999999999	730.0	0.1072340425531915	0.7347673116513843	0.005976532514530101	7.0	0.7764756944444444	1.4712594910310113	0.7532552083333334	905.15	895.35	1509.0	18.81885427599064	1509.0	905.3912499999997	0.7456331929870461	18.995438898450907	4.7	1.113491066735978	14.776009426466228	0.7153846153846154	0.002186251355322206	0.9914470536287083	0.9877179515297729	0.1647875108412836	3.1963743676223197	0.9936653079211193	3.2576592082616793	0.726602023608769	0.7839797639123036	
1290.0	1129.0	0.8444918872758239	14.956874466268141	1129.0	1.0978437760279058	1290.0	1.4615873093932377	18.636215753424647	1.3453925640521334	1191.0	3.2313510727901695	1142.0	1.0514622872774277	14.622832618025756	0.1957878835119046	1.8650000000000007	0.006217781928248823	0.7454910938634206	0.7831451727324107	903.05	1.380207433016421	0.8223116166638038	1290.0	1129.0	1.27599381730682	1164.1	0.85	4.2	0.2601608062654281	0.22079835857858554	1.1524883517165414	1.2675814751286425	0.14114464946393393	1.3295178142064508	0.007651363938789089	897.2124999999996	0.004915497625096653	1505.0	9.379827852571175E-4	902.85	0.83524052883013	5.624999999999999	740.0	0.11663807890222985	0.745702041077962	0.004631671812968681	6.9	0.7688679245283019	1.4267229112765631	0.766637856525497	903.35	892.4	1505.0	18.836507028881616	1505.0	902.9550000000003	0.742701322853917	19.06934244235698	4.45	1.113491066735978	14.782844339427692	0.7321578505457599	0.0020610808752972703	0.9917211371964539	0.9886413762681958	0.17667238421955403	3.1979363714531988	0.9934275930630729	3.2679760888130436	0.7200431034482758	0.8043515358361696	
1469.35	1286.0	0.79846272098385	14.64791830322073	1286.0	1.040619438580716	1469.0	1.4615873093932377	17.73428571428569	1.3582182713650233	1330.0	2.946189599978806	1263.0	0.9929298224588596	14.072030075187984	0.25560610353055596	1.8837499999999998	0.005769012649568211	0.8214267265871171	0.8612128311757973	1028.7	1.8562211981566825	0.7793981361229284	1470.0	1286.0	1.2842562355080442	1300.175	0.65	3.8	0.3357251841233519	0.2896796359619985	1.0842561168644842	1.5996217851739782	0.7540943217911321	1.7352535363995174	0.007159533073929962	960.11	0.004509641302094132	1714.0	6.738544474393531E-4	1028.4	0.9103847356897091	5.581249999999999	750.0	0.5983231707317073	1.0299296834975515	0.003942931258106356	6.9	0.911204268292683	1.4480684358706557	1.047443841982959	968.5	948.55	1714.275	18.051402055979406	1715.0	1028.57125	0.8856269614011826	18.445404556166505	4.35	1.113491066735978	14.325814319877717	0.9992481203007518	0.0019470437087822361	0.9922839436416495	0.9888975356679638	0.9306853582554517	2.891052631578998	0.9948165042504665	3.0070699135900023	0.856892523364486	0.7514739229024886	
1817.0	1590.0	0.8327417380660934	14.65849875930521	1590.0	0.9649902266618217	1817.0	1.4615873093932377	17.958483530142942	1.4579839377513057	1653.0	2.9838399586305915	1585.0	0.9350776429325384	14.19384711000623	0.37973812290724196	2.6125	0.006969734757873834	0.9495321803232208	1.029956062162844	1271.8	1.8907134071340699	0.8218713254267141	1817.0	1590.0	1.346613944285026	1622.4	1.35	5.7	0.5624838477254462	0.4625535304973778	0.9934865570042654	1.6062539086929308	0.19857924439690683	1.7303405232436995	0.008740339092785175	1227.8375	0.005232230540127183	2119.0	0.0010917913465426608	1271.65	1.116680930839141	8.635	760.0	0.1623931623931624	0.8009170934213825	0.004604386283775597	10.8	0.8828758577666874	1.5726407170003516	0.8209606986899564	1234.45	1221.0	2119.375	18.24443918005268	2120.0	1271.6825000000006	0.849670868990598	18.479652605459055	6.5	1.113491066735978	14.43872789599541	0.7807715860379669	0.002108215249231952	0.990922049992894	0.9878024152833312	0.2626325639426076	2.9444307692308156	0.9934395878612251	3.012668298653655	0.8195039804041642	0.8088073394495415	
1993.0	1744.0	0.8499100179964002	14.969441141498207	1743.0	0.9365406251015903	1993.0	1.4615873093932377	18.58862973760934	1.3733892698409302	1727.0	3.1716416756132806	1665.0	0.9063811036477476	14.62524781341107	0.33408445131608777	3.652499999999999	0.007392276564608573	0.930431986279344	1.004829396502968	1395.1	1.6153153153153166	0.8336594294383014	1993.0	1743.8	1.282045227007026	1697.4	0.9	10.15	0.510075492221461	0.4067765390118435	0.9658959741646049	1.4594547563805125	0.2159655932971579	1.5276592125299313	0.009667631077552747	1400.4424999999997	0.005852962169878658	2325.0	6.386375731772219E-4	1394.75	1.0838741887169245	10.4575	770.0	0.17391304347826086	0.7869267670424198	0.007162514995413168	13.7	0.7886444708680143	1.5070526932671486	0.8026159334126041	1410.35	1388.6	2325.0	18.852721510831415	2325.0	1394.9212500000003	0.7757336855997738	18.999520095980778	8.2	1.113491066735978	14.847420405779877	0.7714368482039398	0.0025808483618508155	0.9900268750735407	0.983169853927034	0.25405405405405407	3.1307871720117126	0.9927975873691679	3.196760647870472	0.7550754060324826	0.810752056404227	
1992.425	1744.0	0.8542973286875724	15.054645760743336	1743.0	0.9535866989083361	1992.0	1.4615873093932377	18.80454029511918	1.2569344579846817	1766.0	3.206607666227208	1700.0	0.9233757821686768	14.782065834279246	0.22677261047129696	3.743750000000001	0.006852949603084893	0.8584881649274625	0.9077238811923131	1395.05	1.5949710982658962	0.8374256506992085	1993.0	1743.35	1.1965833383938753	1735.95	1.55	11.1	0.3204348111168349	0.27472871441270985	0.9913646524166244	1.4209195402298833	0.1659494560570956	1.4883851311251661	0.00839700158569987	1378.6675	0.005334383502792497	2324.0	0.001110792604271177	1394.6	0.9554063423712732	9.538749999999997	780.0	0.14498567335243553	0.7513013730962371	0.007952713594841484	11.65	0.776239907727797	1.3391458816225135	0.7621387283236994	1387.05	1370.15	2324.525	18.95684772168881	2325.0	1394.75875	0.7640354179173438	19.143844367015095	7.45	1.113491066735978	14.912814404762443	0.7345346197502838	0.0026896419214128583	0.9904574084755025	0.9846677413576931	0.2092485549132948	3.177919075144554	0.9931619647715881	3.234901277584256	0.7461691259931895	0.8149010477299158	
1992.025	1743.0	0.8431093394077454	14.98308038223721	1743.0	1.0783125135629652	1992.0	1.4615873093932377	18.72070135746607	1.3673034516476932	1794.0	3.210371786813597	1725.0	1.0370398015782634	14.698981900452479	0.22611160716244072	3.4737500000000003	0.006833198306646623	0.8525975193241057	0.8990984227754222	1394.75	1.5160806916426501	0.8234309815415111	1993.0	1743.0	1.2983594895552137	1757.675	1.05	6.65	0.3001036697267309	0.26050640232325006	1.1334273675586357	1.36023188405797	0.15832256410857873	1.448092913289707	0.008515510393931804	1387.4475	0.005649313501144165	2324.0	7.50831277485788E-4	1394.4	0.9423706850005399	9.570000000000004	790.0	0.12273755656108597	0.7585157563063485	0.004740350001782087	11.9	0.7769230769230769	1.4517217481987856	0.7703993055555556	1393.25	1379.55	2324.25	18.89712205586754	2325.0	1394.5924999999995	0.7595587251201776	19.044631815626758	7.9	1.113491066735978	14.863319287512471	0.7398272017837235	0.0024802922104877603	0.9906865094828656	0.9871909549536655	0.19690898683457356	3.1771043771044223	0.9929763262977753	3.2463568559954568	0.7346711259754738	0.8039204545454522	
2241.0	1961.0	0.8169087136929494	14.864168865435355	1961.0	1.105167571441151	2241.0	1.4615873093932377	18.17779495105617	1.4372578428483425	1953.0	3.000649511010224	1880.0	1.049277039579594	14.391550747037611	0.26638624384142556	3.582500000000001	0.006148576944671863	0.888014467030575	0.9582525550232418	1569.0	1.9216358839050158	0.7876533467342492	2241.0	1961.0	1.3482478237387416	1921.375	1.15	13.2	0.33457687298742844	0.3027173620560675	1.140967791576013	1.6696032972694463	0.7103520811250735	1.8141305397511693	0.007526663966518158	1478.1137499999998	0.005116109099365469	2614.0	7.640942161389985E-4	1568.6	0.9957207901133135	9.165	800.0	0.5678443420378905	1.0321315489395166	0.008893680097021964	11.15	0.9421661409043113	1.4953699054967715	1.0570478723404255	1496.2	1460.55	2614.925	18.412048427089598	2615.0	1568.8575	0.9077588500541338	18.68179419525068	7.7	1.113491066735978	14.623745569345164	1.0131307929969104	0.002403860161421859	0.9914475628939063	0.9840654898261689	0.8525875588081547	2.953099173553764	0.9941197966844955	3.040662809047913	0.8858752620545073	0.7621564482029579	
2733.0	2392.0	0.8294092827004279	14.903134392443096	2391.0	0.9793945074190292	2733.0	1.4615873093932377	18.2471422611598	1.4769126415697285	2423.0	2.9927725773718636	2319.0	0.9558201609687322	14.47054935976865	0.39034458908306235	4.86	0.006971091392149286	1.0100456374389026	1.1138880213185174	1913.35	2.0120223271790474	0.8215146194912757	2733.0	2391.175	1.3863329543146823	2371.825	2.0	13.4	0.5489814496064434	0.4658170806244278	1.0079284219751514	1.730588737201363	0.2313859150489619	1.8531167925877767	0.008540581189235645	1848.7124999999996	0.005587787075903002	3188.0	0.0010698333734520849	1912.9	1.179260668659962	13.011249999999999	810.0	0.18907563025210083	0.8360874342599189	0.007163859930499866	15.9	0.8997423787033061	1.5651330311227811	0.8586303134392443	1859.25	1837.4	3188.225	18.451069125026088	3189.0	1913.0600000000002	0.8730072337118836	18.73907256333191	10.45	1.113491066735978	14.63678192816299	0.8223276929426331	0.0026034317632206553	0.99042547684463	0.984683239775461	0.3061399742378703	2.9569879015436302	0.9929684784642943	3.0176198486123114	0.8495666529096162	0.8082318353632953	
2987.575	2614.0	0.8492608869356868	15.012360446570973	2614.0	0.9409594550917832	2987.0	1.4615873093932377	18.67038910505838	1.386587146844454	2574.0	3.152965733031832	2492.0	0.9195010766860545	14.697587548638147	0.34596549561766987	5.7974999999999985	0.007221196359211252	1.005218182253393	1.0890030629265186	2091.55	1.6621771950734983	0.8319646667619087	2988.0	2614.0	1.2964261353623203	2528.175	1.75	10.7	0.4928799579691512	0.41430707794234917	0.9555279453899927	1.4740086376128794	0.18549821585973533	1.5913724443454498	0.008635862295543613	2099.6574999999993	0.006176345307397416	3485.0	8.315119262567709E-4	2091.05	1.1638976415544735	15.314999999999998	820.0	0.15645989727380483	0.7757058249380233	0.005058503722964189	18.4	0.7981963927855712	1.4795208697423559	0.7877755511022044	2113.3	2086.65	3485.375	18.83363865612362	3486.0	2091.263750000001	0.775226516341388	19.029764282860594	13.05	1.113491066735978	14.84870825632992	0.7623348873348873	0.0027329629027304818	0.9900458407380583	0.9869755348067606	0.22284569138276553	3.1332295719844696	0.9925163926636891	3.1799293008641363	0.7564102564102564	0.8181673306772967	
2991.625	2618.0	0.8458091927385202	15.094466095089654	2617.0	0.9480464695820308	2991.0	1.4615873093932377	18.868940269749523	1.2537606011188074	2642.0	3.202074231555995	2553.0	0.9269108227750542	14.830712909441242	0.23898951351209324	5.5775000000000015	0.0065402282829234715	0.9379790603767197	0.9881551012458859	2094.5	1.632268121590023	0.8250538822067817	2992.0	2617.7	1.1956584039270965	2589.55	2.8	11.45	0.31851621720329587	0.2759034326318369	0.9700920355798469	1.4230057803468201	0.17510711255881076	1.5596913440202838	0.008043151387861287	2070.6575000000003	0.00529201886927995	3490.0	0.00133498617335749	2093.9	1.042995204010315	13.66875	830.0	0.1576107899807322	0.7678873707516647	0.005483585163190536	16.85	0.7828615742535867	1.3107067238551426	0.7798955108359134	2083.5	2062.95	3490.3	19.0013551837638	3491.0	2094.1712499999994	0.771640354642184	19.15522213561964	11.05	1.113491066735978	14.974227070001067	0.7541250959324636	0.0026683938045259483	0.9907913779125502	0.9873614296636086	0.20487993803253293	3.1823711739636042	0.9933727472108325	3.2236265847099745	0.7578094870806016	0.7956622773044175	
3004.875	2629.0	0.8360150375939963	15.057307249712297	2629.0	1.0606132206511307	3004.0	1.4615873093932377	18.749962434259984	1.3552320848633177	2686.0	3.202984281466005	2604.0	1.0318007045461275	14.781630353117972	0.23093710001868692	5.76375	0.006468238812163729	0.9344741635509539	0.979596096632226	2103.4	1.5948960302457427	0.8201850127734701	3005.0	2629.0	1.2924788227250545	2642.925	2.05	10.8	0.2937814388604795	0.26493235752696775	1.096651021401569	1.461989409984872	0.16494009429710904	1.5312493922238175	0.00769835784255309	2082.685	0.0053667687777540305	3505.0	9.766090229145822E-4	2103.0	1.0294181008688992	13.596250000000001	840.0	0.14035740878629932	0.7506156674508213	0.005134422020965556	16.15	0.7707134637514385	1.4098297656920946	0.7604526275412351	2091.4	2077.1	3505.325	18.945513468257897	3506.0	2103.2187500000005	0.7587741905693521	19.103030303030298	11.3	1.113491066735978	14.922344174018445	0.7390171258376769	0.0027417145970856736	0.9907900465907507	0.9885664028144239	0.21390168970814133	3.176147479307771	0.993068457910533	3.226454033771109	0.7462034927866363	0.7905532555513765	
3181.0	2784.0	0.8246466110909865	14.944169096209924	2783.0	1.1110123139350931	3181.0	1.4615873093932377	18.536281588447626	1.4193332302297086	2800.0	3.1147773883721395	2728.0	1.0850200365810085	14.6453571428571	0.2496982622330525	5.89	0.006205486269595088	0.9559622005036852	0.9968923945369207	2226.8	1.724161807580173	0.8023838624023443	3181.0	2783.075	1.3686342084097087	2765.975	3.4	10.45	0.31143570175686053	0.2783688354614241	1.1461394281523298	1.578214285714284	0.343663764700831	1.6466097084707532	0.0071079723935523805	2164.01625	0.005319999086695435	3711.0	0.0015576680792578166	2226.5	1.0380246571547305	13.548750000000002	850.0	0.30014430014430016	0.8861250671704658	0.004779655590367508	15.5	0.8642468239564428	1.4795558479258317	0.9000728066982162	2173.3	2152.05	3711.0	18.69463649060973	3711.0	2226.6837499999997	0.8479489792891378	18.88053935860058	11.65	1.113491066735978	14.777475239835272	0.8730741669652454	0.0026976535066265605	0.9910968602237785	0.9889541930614953	0.4117647058823529	3.0816967509025313	0.992710071071094	3.141052631578952	0.8329737504494786	0.775400291120817	
3523.0	3083.0	0.8379011553273638	14.913502935420707	3082.0	1.021664629649551	3523.0	1.4615873093932377	18.499904640813746	1.3827336406444393	3152.0	3.09110548818533	3052.0	0.9973753598139928	14.599491417673272	0.2974598826080529	6.9987499999999985	0.006493409826649595	1.0120753935376967	1.0468132572549458	2466.25	1.7648727984344437	0.8253152809807764	3523.0	3082.675	1.3379449323680088	3101.85	4.3	11.2	0.3688619244640334	0.3303598906321387	1.0444579317152876	1.5535040000000002	0.18891183623699745	1.6707045885992329	0.007562058194969586	2413.165	0.005571829485630006	4110.0	0.0017635237665586678	2465.85	1.0894392987098909	15.817499999999995	860.0	0.15885750962772785	0.7952006640098394	0.004591292940887104	18.4	0.825573876495312	1.4407373878680785	0.8068070519098922	2421.7	2404.45	4110.0	18.639560056298127	4110.0	2466.0799999999995	0.8093541040484606	18.844781474233535	13.6	1.113491066735978	14.723139287131982	0.7833121827411168	0.002873293002214246	0.9906332971711361	0.9881323276215463	0.21908471275559882	3.062912436548169	0.9924069855732726	3.1142857142856584	0.79696	0.8141479099678625	
3700.0	3238.0	0.838824632697737	14.989043639740045	3237.0	1.0144810917140936	3700.0	1.4615873093932377	18.784425216316432	1.3496921381295561	3250.0	3.18806743974	3168.0	0.9888074678990411	14.802742287316939	0.2656169986761013	8.42625	0.0066747060042350774	1.0110437081972312	1.0401876755867847	2590.3	1.6251340271207801	0.8180932237045082	3700.0	3237.7	1.2848899506643197	3212.425	3.8	15.75	0.336968674814202	0.30460360561833516	1.0337446335300466	1.4735403726708018	0.16253382003011554	1.5621685413894462	0.007662982787169316	2577.52375	0.005737972327237138	4317.0	0.0014581734458940904	2589.9	1.0869911126634844	17.376250000000006	870.0	0.12984615384615383	0.7619053069256478	0.006052570901544847	19.9	0.7800189095493224	1.3993016285262196	0.7747399936968169	2588.15	2564.9	4317.0	18.91089826074688	4317.0	2590.0674999999987	0.7636177021685004	18.997988238935342	14.95	1.113491066735978	14.904737597302306	0.7541769801980198	0.0032373004903418455	0.990087993505423	0.9871644376022323	0.18895439031957803	3.1713262764631853	0.991833362156761	3.20143615360591	0.7523212627669452	0.7813407476058188	
3719.075	3255.0	0.8378394873359987	15.089293361884337	3254.0	1.0163939621789895	3719.0	1.4615873093932377	18.845584218512894	1.3005913141290733	3329.0	3.202950656336198	3223.0	1.0004546906323648	14.861031866464304	0.22348673088100238	8.172499999999996	0.0064601475338583025	0.9911282807889423	1.0103418979275527	2603.65	1.605251908396944	0.8028187164036981	3720.0	3254.075	1.2546918279630772	3274.975	3.45	15.8	0.2762551689554742	0.2540441848077764	1.032810867381019	1.5072793448589616	0.17595482743233637	1.5590013824674638	0.007148086778929521	2568.662500000001	0.005644384511654788	4339.0	0.0013278167997690755	2603.15	1.051581120024924	16.755	880.0	0.156004828002414	0.7624220602968423	0.006097443318861554	18.55	0.7758778625954198	1.3361897365543864	0.7711550339715874	2578.25	2554.15	4339.0	18.959109946838105	4339.0	2603.4112500000006	0.7630252526238619	19.098868155399202	14.65	1.113491066735978	14.953340574098126	0.7542527339003645	0.0031514367284959073	0.9903884157376458	0.9878274624792622	0.19878048780487806	3.1849772382396555	0.9923025113056865	3.226430100948202	0.7525152439024391	0.7723991507431093	
3722.0	3257.0	0.8178247734139156	14.999544902912612	3256.0	1.0632935257252052	3722.0	1.4615873093932377	18.763630825464478	1.3421234427364093	3364.0	3.215296184250741	3260.0	1.0330530970137919	14.76692049954308	0.22047544555362641	8.302500000000002	0.006556502328549871	0.9865342077690248	1.0066423223736354	2605.45	1.5680674846625766	0.7876953840782895	3722.0	3256.8	1.2848985521535188	3311.075	3.9	17.45	0.2742854604480463	0.24873266791567522	1.0893327152573031	1.4091989034419714	0.15383991173354533	1.5113774469225345	0.007538411370916693	2577.3862500000005	0.005680727747284382	4342.0	0.0015001442446389074	2605.1	1.0408282071682222	17.064999999999994	890.0	0.1355421686746988	0.7450917165391131	0.006718515381357564	19.65	0.7585295893719807	1.3937811193290321	0.7509057971014492	2584.1	2564.45	4342.0	18.922334308996565	4342.0	2605.3112500000007	0.7475490854526476	19.05268882175224	14.8	1.113491066735978	14.919342740667442	0.7372830640335128	0.0031900707295984777	0.9902534269418517	0.9868747237542518	0.18589161368452922	3.1968891573541742	0.9921619856303071	3.237864077669795	0.7391532016756434	0.757074910820456	
3837.625	3359.0	0.8056754360035668	15.07327202610504	3357.0	1.108325127778086	3837.0	1.4615873093932377	18.66410256410257	1.397325982074644	3442.0	3.1674709719420275	3354.0	1.0774547174302684	14.718366129994038	0.22888637490312433	8.443750000000003	0.006404281490314317	0.9917391636141636	1.0152199654056915	2686.9	1.6728567190744532	0.7789458320026534	3838.0	3358.05	1.33637789749838	3389.0	3.65	17.1	0.28908624176125586	0.25876972318991015	1.1435264446444484	1.5105247465712586	0.2956189033452252	1.6136507999078398	0.007541677692511247	2625.221250000001	0.005534358354425598	4477.0	0.0013764235613545515	2685.9	1.054662440812586	16.974999999999998	900.0	0.25051576775714707	0.8399633270778901	0.006450882752376641	19.95	0.8261125847332744	1.4628965468242263	0.8520604802846131	2635.2	2614.9	4477.6	18.84898266453508	4478.0	2686.4475	0.8088175146762826	19.064609908039177	14.65	1.113491066735978	14.90256586059031	0.8304949053857351	0.003185374412311332	0.990410344097374	0.986456918666063	0.3457667258732978	3.144843842074148	0.9927278908994749	3.194730609828187	0.7929403202328966	0.7479073909171923	
4117.35	3603.0	0.8447559989215686	14.955828555828573	3602.0	1.0566438911761726	4117.0	1.4615873093932377	18.603022126281694	1.3912989153537718	3714.0	3.131851957261868	3619.0	1.0273750120614187	14.653600433134784	0.26866516246276434	9.626249999999999	0.006556936146762037	1.0193863640387373	1.0525588980230343	2882.45	1.691162916779615	0.8180157845938638	4118.0	3602.9	1.3386696239925224	3672.525	4.8	26.05	0.34392725823729137	0.3038644602276469	1.0778276322363753	1.5357714601159234	0.19196362920347948	1.6374729303341613	0.007775067132351649	2822.1187499999996	0.0055207949944792055	4803.0	0.0016807605441462258	2881.9	1.0951233342784237	18.689999999999998	910.0	0.17132014095960965	0.7689269183849807	0.009144040577776997	22.15	0.7995445763179685	1.4410302884009893	0.778153463980127	2832.75	2800.65	4803.6	18.75024275760181	4804.0	2882.16125	0.7828336179448607	18.95391755391754	15.75	1.113491066735978	14.800375015745981	0.7618595825426945	0.0033770076096382487	0.9900660562435999	0.9830808922898713	0.22969647251845776	3.105746814854848	0.9919806271605803	3.1644280644279306	0.7710072717479127	0.7978503401360741	
4270.45	3737.0	0.8312483364386732	15.03185323052379	3736.0	1.0553130394308619	4270.0	1.4615873093932377	18.734986737400533	1.3815191796785713	3809.0	3.1987764283356244	3719.0	1.0363363110070551	14.744588859416424	0.26267130564013186	10.07125	0.006753302264424006	1.0225694444444444	1.0542144938694786	2989.65	1.6127891518213235	0.7968313678235066	4271.0	3736.55	1.3303317942211879	3764.925	4.1	27.45	0.33196181293449545	0.2953946291205359	1.0789673831366378	1.4316976127320957	0.17699076274521536	1.5623799827188374	0.007820185750254283	2967.8362499999994	0.005598880223955208	4982.0	0.0013679205938777212	2989.0	1.0980593472808982	20.247499999999995	920.0	0.1536636794939378	0.7510826240447694	0.00915411935370917	23.45	0.762961978197288	1.4301945543635564	0.7570093457943925	2979.15	2947.75	4982.4	18.93015593824063	4983.0	2989.2787500000004	0.7533620937108666	19.020710849812918	16.8	1.113491066735978	14.934548142081354	0.7403693931398417	0.0033590503625926848	0.9898876473729832	0.9830256948960366	0.20681394729837638	3.172401055408822	0.9924097088998248	3.216324900133002	0.7434765419082763	0.7600106354692983	
4284.575	3749.0	0.8078104660244958	15.058766657956623	3749.0	1.0646028476424405	4284.0	1.4615873093932377	18.749238845144383	1.353162550034652	3847.0	3.208983554621418	3784.0	1.0419276040357266	14.811181102362218	0.23914376694159764	9.155000000000001	0.006649903422554194	1.0023730981553791	1.03268405827095	2999.3	1.6029788345962905	0.7832268132670103	4285.0	3749.0	1.3157830783650768	3819.875	5.15	14.1	0.2812062838164262	0.2580736726091378	1.0866859009636325	1.456145833333331	0.15969616477173273	1.5461523416206462	0.007315081732291337	2969.854999999999	0.0059917217437746185	4998.0	0.0017197909535656445	2998.8	1.0677284806081604	19.942500000000003	930.0	0.13776969066805303	0.7350440370583436	0.004706589224914881	21.95	0.7547256497768443	1.3933846826607734	0.7459836713194627	2981.15	2956.7	4998.65	18.93425929110058	4999.0	2999.0999999999995	0.7447529823471758	19.067572511105347	17.95	1.113491066735978	14.94204892321201	0.7263020833333333	0.0030527387820313565	0.9902973577954144	0.9885894189765458	0.17451961042379574	3.1780839895011566	0.9916181062263112	3.2235309412374824	0.7374053771861133	0.7544377139847311	
4273.375	3740.0	0.8206752159120905	15.056764551651808	3739.0	1.084694853259815	4273.0	1.4615873093932377	18.863520540821646	1.3564316458019432	3863.0	3.2325602041014543	3776.0	1.05826518747014	14.863000520020822	0.2237760464272642	9.521249999999998	0.00661418584995675	0.9910190215106207	1.0228686219001237	2992.0	1.5722600943890952	0.7677046991784618	4274.0	3739.375	1.3118943159134937	3820.025	5.25	15.75	0.25836970662160597	0.24139526236280115	1.1008746675530907	1.4247529901196028	0.14435982239726447	1.507343236826203	0.007366082613706592	2970.69625	0.00533431129040324	4985.0	0.0017480189118998467	2991.15	1.0514651522279723	19.842499999999998	940.0	0.130332373724156	0.7334846982381862	0.005250087501458357	22.05	0.7429152453424298	1.3895625601785673	0.7408400942161738	2978.85	2959.05	4986.075	18.969570105788534	4987.0	2991.53125	0.7337572453668815	19.0620608285265	16.0	1.113491066735978	14.969305202508469	0.7271190847633905	0.003173879423595641	0.9902119347264475	0.9878997983299721	0.16657838983050846	3.219542619542449	0.9921985697377852	3.246094986807215	0.7244752526561286	0.7373790217106992	
4131.0	3615.0	0.7818790149893071	14.988918558077442	3614.0	1.1280072565037882	4131.0	1.4615873093932377	18.80931346460886	1.384182450836544	3809.0	3.25671810700604	3708.0	1.1084109972487326	14.812566137566106	0.20717231264442093	10.485000000000001	0.00660964055007157	0.9795484038411627	1.0064383024578	2891.85	1.4860347129506002	0.7491676315753077	4131.0	3614.35	1.347015496302532	3757.375	5.6	20.95	0.2473013089762882	0.22607637911915818	1.1506722032768664	1.3364555614688658	0.10031612206122716	1.419711965326813	0.00761269352493371	2889.9649999999997	0.005794277509998975	4819.0	0.0019160037635788212	2891.45	1.0395538930451649	19.298750000000002	950.0	0.08914316125598723	0.6484910315113463	0.007187333825068185	22.25	0.6749197002141327	1.4216503634404118	0.6559823340471093	2897.9	2875.5	4819.25	18.911932235044937	4820.0	2891.608750000001	0.6649989666642169	19.005874499332478	16.95	1.113491066735978	14.906046496463421	0.6401942767130481	0.003591033473907687	0.9897993259760207	0.9865001629586428	0.11078639744952179	3.240214190093543	0.9918714555765595	3.2729960053260583	0.6513520609083749	0.7238171185539571	
3853.65	3372.0	0.7046577676796275	15.091080766995928	3372.0	1.1464441043556248	3853.0	1.4615873093932377	18.89453441295545	1.3850298349565837	3521.0	3.3003863995124627	3425.0	1.1245620599322372	14.902458068247556	0.1888628312022406	11.463750000000001	0.006629967691671554	0.9568440462664606	0.9817779674702127	2697.9	1.4438199024949836	0.6907794804635558	3854.0	3372.0	1.3430018860569217	3481.5	6.85	22.45	0.23223297982719224	0.2088591582810983	1.169737709238302	1.2954308849045697	0.1296784281633569	1.383141246673878	0.007713549337260679	2686.647500000001	0.00571670159185324	4495.0	0.002518197191382986	2697.25	1.014226615001591	18.007500000000007	960.0	0.11060433295324971	0.7038106372469196	0.00828367433536889	20.95	0.7116767328156457	1.4230128037790104	0.7140494679321254	2695.55	2671.05	4495.975	18.9975592303177	4497.0	2697.57875	0.7008340148100796	19.086693782684492	15.55	1.113491066735978	15.006393350341517	0.6947225400457666	0.004221013246944303	0.9891490190613841	0.9855727542755937	0.1552471812662619	3.2850245735760377	0.9912514964545538	3.312836858881343	0.6903604118993135	0.6822575976845031	
3700.0	3238.0	0.7481416447175916	15.088419172372737	3237.0	1.1689730530492513	3700.0	1.4615873093932377	18.784689979429874	1.406666610992615	3441.0	3.257090682999143	3342.0	1.1436620561948172	14.824889803114877	0.18729615949695902	11.793749999999998	0.006548644032417622	0.9472443093233551	0.9730629342000012	2590.25	1.5222387615361677	0.7241788695862988	3700.0	3237.625	1.3646021139713485	3383.05	6.25	23.9	0.22657273743141224	0.20810026551138633	1.2002426016135244	1.3549515133705576	0.14197639860288563	1.4576774599788147	0.007865211859505724	2562.0362499999997	0.005772980904755468	4317.0	0.0024142459826946845	2589.9	1.004703853239779	16.966250000000002	970.0	0.11338398597311514	0.7218964167221269	0.009224949822448663	20.4	0.7395615866388309	1.4567946591263836	0.7302024412027389	2570.5	2548.4	4317.0	18.962419837294252	4317.0	2590.0499999999997	0.7270930909965119	19.07450281982784	14.95	1.113491066735978	14.981150284708685	0.711864406779661	0.004552303859664682	0.988899052107918	0.984676547784468	0.16790711521286097	3.235177055896863	0.9911184909157608	3.2773820124664854	0.7166861484511982	0.706400714498357	
3719.05	3255.0	0.772617291236363	15.03538737660786	3254.0	1.1499876445786357	3719.0	1.4615873093932377	18.74920259893684	1.407789780289773	3405.0	3.2256576266774886	3315.0	1.107381893852812	14.803455404607256	0.20306567758205654	10.916250000000002	0.006450733639637057	0.9560494976531285	0.9851441248241233	2603.65	1.5394830659536536	0.7469732642974758	3720.0	3254.05	1.3398894356672786	3366.675	5.4	18.2	0.25421330771105266	0.22802400368847814	1.1893354036415367	1.3502222222222184	0.1547143756108185	1.4891272934512378	0.007303619135482136	2576.8137500000003	0.005772144131014248	4339.0	0.0020729366602687143	2603.15	1.01614344548916	16.801249999999996	980.0	0.1368107302533532	0.7403050564769736	0.0069913952059004305	19.0	0.7520215633423181	1.472526166382827	0.7519466906259359	2584.5	2568.0	4339.0	18.89583349964757	4339.0	2603.4025000000006	0.7409069957892119	19.03730182470835	15.05	1.113491066735978	14.923202608672486	0.7298613160224255	0.004190932836827041	0.9893583335235359	0.9864781807006762	0.18192698982645122	3.203754064439728	0.9919769673704414	3.2453333333332104	0.727804084048535	0.7208023774145617	
3722.0	3257.0	0.7949507021213155	14.988559573206885	3256.0	1.1182238008688083	3722.0	1.4615873093932377	18.745451851851847	1.3763713168787162	3404.0	3.225718167116552	3319.0	1.0938378985667017	14.765342097400648	0.2092403004012452	9.84	0.006443695293023598	0.9631710000579072	0.9866334351940542	2605.5	1.518152206100088	0.75167405050856	3722.0	3256.85	1.3327346121320756	3364.85	5.2	17.35	0.25170549840787215	0.22834842124929738	1.1421327924877724	1.3974305348072933	0.13354840995741163	1.4763866658430844	0.007157209836379295	2584.1625000000004	0.005801333154042684	4342.0	0.0019939032573477256	2605.1	1.0193999767432846	16.823749999999997	990.0	0.1140247495580436	0.7317136774630011	0.006638607231681653	18.7	0.7504516711833785	1.4210283376187478	0.7450316169828365	2595.05	2574.4	4342.025	18.871122622352665	4343.0	2605.315	0.7384484673881146	18.989695691473337	15.1	1.113491066735978	14.893730404727446	0.7211055276381909	0.003768445061808639	0.9897878596451681	0.9869523627319686	0.1526535480023852	3.2073797430533704	0.9918358722169929	3.2442904489302844	0.7242712671029149	0.7107555555555534	
3701.35	3239.0	0.7856843366277435	15.018512944009629	3238.0	1.0996559845243064	3701.0	1.4615873093932377	18.76653708133969	1.3486902707700446	3378.0	3.232378618834302	3299.0	1.079297366645831	14.76645702306081	0.20074501925456123	8.825000000000001	0.006439005558102451	0.9560768751945222	0.982166866838418	2591.05	1.5314277162526173	0.7482438831276086	3702.0	3238.85	1.3100355884004986	3341.55	5.1	17.75	0.23608091670984366	0.21930438088323756	1.1258761196603164	1.381221922731357	0.15313403374428586	1.4598796647291077	0.007428990429144799	2567.92875	0.005589930415004144	4318.0	0.001969834495278191	2590.65	1.0182421227197347	16.698750000000004	1000.0	0.12645046117227016	0.7365208258195873	0.006821675634127594	19.25	0.7496210973022128	1.3899762496709773	0.7455156950672646	2575.75	2558.5	4318.0	18.887686935958207	4318.0	2590.9362500000007	0.734402148198813	19.032089102950046	14.5	1.113491066735978	14.907064433996188	0.72635034318114	0.0034023494162334564	0.9901586450256641	0.9866171146884387	0.18478586403114705	3.215380047505828	0.9921355461747527	3.251776038530886	0.7240095323205242	0.7195814648729402	
3708.0	3245.0	0.8017622461170989	15.00875299760193	3244.0	1.0861008435640092	3708.0	1.4615873093932377	18.750298507462738	1.3407216692514428	3406.0	3.218612863317876	3313.0	1.0621151591747624	14.779320619785487	0.20279068543818252	9.284999999999998	0.006472698719274651	0.9483694590900215	0.9846624778728209	2595.9	1.538701994641264	0.7637970640670271	3708.0	3244.75	1.2951404945680676	3363.375	4.0	26.1	0.24691780694989565	0.22484869365629884	1.1150109562691677	1.404625484929869	0.14593251243349922	1.4775962733168908	0.007200754731511966	2566.7725	0.005431119157213567	4326.0	0.0015440736523132151	2595.55	1.0184932574635592	16.7825	1010.0	0.12221892613467814	0.7313756559081928	0.010044063035154222	18.7	0.7545276184726833	1.3826898718407599	0.7404165408994868	2577.6	2554.1	4326.1	18.867649146071724	4327.0	2595.70125	0.7359052515134559	18.997631894484414	14.1	1.113491066735978	14.885239218686703	0.725119189511323	0.003580568211471153	0.9899467330692542	0.9828943064401301	0.16353887399463807	3.1968424188262223	0.9919708170079712	3.2348498364554312	0.721305382099316	0.7331846565566467	
3723.5	3259.0	0.8066941905042947	15.006166219839127	3258.0	1.1010638553051886	3723.0	1.4615873093932377	18.736509349955455	1.3632828536994548	3412.0	3.22284803952468	3318.0	1.0796150739086916	14.774413772632832	0.20823076091466214	9.975000000000001	0.006421359449024633	0.9556126688438424	0.9884139309052772	2606.8	1.5377653301886813	0.7548654174564734	3724.0	3258.05	1.3190530102436533	3363.525	3.7	21.95	0.26191248505605286	0.23239330808051348	1.1260236169448872	1.3990265486725668	0.14524794421138182	1.483521019882837	0.007557883025455104	2581.2699999999995	0.005655457996242476	4344.0	0.0014190653345350645	2606.1	1.0166157888635574	16.746249999999996	1020.0	0.12113095238095238	0.7281636358673319	0.008421093015672057	19.7	0.7450281982784209	1.4180714846447076	0.735455624814485	2592.15	2564.9	4344.15	18.882245189022775	4345.0	2606.44	0.732910921686116	19.015966636878172	14.75	1.113491066735978	14.904531732041523	0.718667255075022	0.0038250260862566117	0.9897536144647191	0.984021023958873	0.16951650943396226	3.208059788979959	0.9918296276453256	3.2371189479974922	0.7217933491686461	0.7278024253179509	
3710.625	3247.0	0.7933749257278797	15.05937406855441	3246.0	1.1110748878548757	3710.0	1.4615873093932377	18.81405875299761	1.3680115222006695	3372.0	3.23736547078079	3296.0	1.0807309118425583	14.824340527577927	0.20314831719345108	8.423749999999998	0.00640769352306275	0.9527667945696422	0.9840540284328281	2597.75	1.5261052631578935	0.7570247484201496	3711.0	3246.85	1.3176784430135422	3335.5	4.6	15.35	0.2548722232700356	0.2271844774404345	1.1452655109077166	1.3819341441708695	0.15505174249014617	1.4698299476111676	0.007229891262435412	2569.8937499999993	0.005646124792846957	4329.0	0.001773083816755642	2597.15	1.0156697097697234	16.627499999999994	1030.0	0.13030572870287918	0.7376981990886958	0.005916817638669391	18.75	0.747209653092006	1.4301312707149312	0.747876213592233	2577.75	2562.95	4329.05	18.934571730676236	4330.0	2597.4375	0.7343022471635073	19.072667660208683	14.65	1.113491066735978	14.940181511475178	0.7283030122278557	0.003245876587254482	0.9903464298896825	0.9876526563162152	0.17632850241545894	3.2249251944942006	0.9921537631091919	3.2580923994037616	0.7233363042186571	0.717191719171913	
3721.0	3256.0	0.794672253816237	14.998867024448437	3256.0	1.1034957303093194	3721.0	1.4615873093932377	18.73826395039861	1.3606155300120628	3405.0	3.2138482314527876	3320.0	1.0690136177927179	14.807291666666652	0.20363872098916982	8.645	0.006504772067541425	0.9493270759802971	0.9842373508906039	2605.0	1.5557841383422775	0.763585515622539	3721.0	3256.0	1.3090776862213147	3352.725	5.4	17.0	0.25273052427784404	0.2273620431794226	1.1310635826534965	1.4228273809523826	0.15221677164737077	1.5003680366765018	0.007501630789302022	2577.8799999999997	0.005678974319485619	4341.0	0.0020732948110038204	2604.6	1.0168993244164086	16.934999999999995	1040.0	0.12733748886910062	0.7414206441142076	0.00653105130717071	19.55	0.7548521946849805	1.4137656320782623	0.7518034265103697	2587.5	2568.15	4341.425	18.876407897528047	4342.0	2604.84	0.7407640996533279	19.010112692763947	14.75	1.113491066735978	14.89897415045262	0.7335107956225969	0.003320553211518155	0.9901746747209405	0.98674580764133	0.18276684555754324	3.1906406849718434	0.9919563840202721	3.237380952380835	0.7329192546583851	0.7322619047619039	
3511.7	3073.0	0.7655024509803948	14.85294484263008	3072.0	1.1234938164337769	3511.0	1.4615873093932377	18.700000000000014	1.367597753744914	3276.0	3.2800900821397034	3186.0	1.0913621971461118	14.676145096833661	0.19401662454657934	9.29625	0.006893824181513469	0.9273076534223031	0.9690307112212384	2458.4	1.3480781153130812	0.7415279418208965	3512.0	3072.75	1.3149083839132865	3228.95	4.4	19.7	0.24122122902369986	0.21456580357903787	1.1512515920609105	1.2421329211746486	0.07069164576744258	1.3029192023858007	0.007811404650790154	2469.548749999999	0.005863166109699238	4096.0	0.0017645879286143976	2457.8	1.0038834165975608	17.207499999999996	1050.0	0.05644663787785318	0.5786347825124499	0.007888361663363165	19.5	0.6045497039576192	1.4222670716017778	0.584353421217828	2475.75	2459.8	4096.8	18.81511353384347	4097.0	2458.1425000000013	0.5960691785180938	18.906292622442614	14.65	1.113491066735978	14.79349550988276	0.5729102167182663	0.003724244461122607	0.9893819313573642	0.98496406190562	0.08258583359109187	3.2670472076518555	0.9917184680168437	3.2933044017357904	0.5885416666666666	0.7105460218408711	
3056.875	2675.0	0.6835323923271811	14.928996013048206	2674.0	1.1943815119044792	3056.0	1.4615873093932377	18.760193826274243	1.3998789775184288	2812.0	3.3261364554090833	2704.0	1.1594792050243932	14.760193826274218	0.1607439360471099	9.99625	0.007008444488598262	0.8903070104193257	0.9237212987504883	2140.1	1.293917451122374	0.6768661071375	3057.0	2674.65	1.3486721427306416	2768.925	5.3	17.15	0.19493519180786512	0.17664211568803787	1.2346217770461103	1.17670495333812	0.10588324222043784	1.2347315591531582	0.007949454336588169	2152.68375	0.00612778848801983	3566.0	0.0024373419176822258	2139.5	0.9588043731100256	15.263750000000002	1060.0	0.0896877269426289	0.6724992650343398	0.007897584674541226	17.3	0.676405325443787	1.458612219926788	0.6850036982248521	2162.6	2139.1	3566.4	18.856985457397986	3567.0	2139.7987500000004	0.6633761575958892	18.92929036929759	13.35	1.113491066735978	14.853982894851379	0.6622416250890948	0.004589914257450785	0.9884016412539509	0.9843294041956755	0.12167982770997847	3.315225290697643	0.9903196137042998	3.3317770539268623	0.6533321454027085	0.670338372930165	
2845.0	2489.0	0.7503799392097272	15.029548044056224	2489.0	1.2162466480285574	2845.0	1.4615873093932377	18.79855951478392	1.4144426972670645	2682.0	3.2736955669052263	2585.0	1.1878181041586857	14.805913570886997	0.15401543337682805	11.366249999999999	0.006454539695972351	0.8697845373891001	0.9043541033007862	1991.5	1.4289544235924947	0.7222936390184312	2845.0	2489.0	1.3754290506434086	2636.35	7.1	17.0	0.1850369010050507	0.16963003289755135	1.2506785826170361	1.288514025777103	0.12062307606060438	1.3712885215427966	0.007637984573775418	1974.0037499999999	0.005517964595141195	3319.0	0.003558451321889488	1991.15	0.9362058890780214	12.897499999999997	1070.0	0.09855951478392722	0.7029971530798764	0.008507444013511823	15.25	0.7259670624281884	1.459897032479447	0.711509000382995	1982.4	1966.2	3319.0	18.917267681299688	3319.0	1991.3599999999994	0.7106715155212703	19.043866312191444	11.05	1.113491066735978	14.921278475376042	0.6906542056074766	0.005687903451090414	0.9878575568529373	0.9847671369709077	0.14323809523809525	3.258047292143414	0.9904022052374389	3.2972274971515336	0.6985981308411215	0.7000377358490589	
2847.65	2492.0	0.785213708124761	14.953307392996138	2491.0	1.1576805523239448	2847.0	1.4615873093932377	18.672063987514626	1.3780796683708858	2625.0	3.2399408470319893	2563.0	1.133184552583567	14.693015996878673	0.17553732958932713	9.92125	0.006371178537611653	0.8743079606643578	0.9165892505501274	1993.45	1.463324334747396	0.7587333720518321	2848.0	2491.675	1.3450791450385902	2595.7	6.05	15.8	0.21380177256304977	0.1916447041196922	1.187662354398886	1.3076082715567683	0.12755408969719095	1.3992884379821724	0.007233002444255999	1979.4562500000004	0.0052203017284443995	3322.0	0.0030289376189045762	1992.95	0.9484486511109986	12.756249999999996	1080.0	0.10952564596991901	0.7187233045621466	0.007877352611242677	14.5	0.7328952454580595	1.4256043718266813	0.7278382581648523	1984.95	1972.95	3322.0	18.851006400222666	3322.0	1993.23875	0.7209886920205897	18.95567567567572	10.45	1.113491066735978	14.85233218113886	0.706	0.004955025683000427	0.988673795779388	0.98501807304001	0.14601084430673897	3.223434498655414	0.9912079128784094	3.2570931580981997	0.6998095238095238	0.7255302738141161	
2864.0	2506.0	0.8031574894108636	14.893183578621159	2506.0	1.1041710485629772	2864.0	1.4615873093932377	18.66061185468449	1.3354769218241616	2647.0	3.2192339969109467	2547.0	1.0742647613248197	14.677896749522015	0.18564874166938847	7.6674999999999995	0.0063005781402070225	0.8707981078904992	0.9229196453299495	2004.65	1.4777906527616844	0.7717397519669194	2864.0	2506.0	1.2931939871165916	2596.75	4.7	12.05	0.22828248184832378	0.20246481685075582	1.1354847107464614	1.3465563678337817	0.1422346340578015	1.422053046054498	0.007234085012971464	1983.6787499999991	0.005045207053299365	3341.0	0.0023427375137075068	2004.45	0.961769607595576	12.626249999999999	1090.0	0.11807692307692308	0.7407457434064578	0.0060144746693286755	14.5	0.7497068021892104	1.392872574551441	0.7494188299108873	1990.25	1974.9	3341.0	18.81518681830276	3341.0	2004.5762500000008	0.7378911308709528	18.91472179289029	10.1	1.113491066735978	14.824213069424895	0.7314176245210728	0.0038261398625837884	0.9898732819972091	0.9871826841554037	0.1712092130518234	3.1999615384615567	0.991814937738627	3.2356037151703023	0.7270003865481253	0.7453846153846149	
2867.0	2509.0	0.798299845440497	14.988765337423315	2508.0	1.0741510765224402	2867.0	1.4615873093932377	18.737573385518616	1.3119521942918344	2626.0	3.235346808263708	2534.0	1.0477580655967367	14.753620352250506	0.18939979649106778	6.816250000000001	0.006270063946520637	0.8767102653578691	0.9274984050527696	2006.85	1.4938831886345658	0.7717559054316003	2867.0	2508.275	1.2680986407324324	2584.55	3.7	11.45	0.23395042977972919	0.20889410708538686	1.1053167117303642	1.3315829819854366	0.1364556011192649	1.4270354124198832	0.007439398856629303	1985.3725000000006	0.004727073692590934	3344.0	0.0018427671389795054	2006.55	0.9651850174829573	12.569999999999999	1100.0	0.11652703731911652	0.7415870951167022	0.005699636617054109	14.9	0.7528610891870561	1.3639994548209569	0.7533543804262036	1992.9	1979.7	3344.625	18.889823063470274	3345.0	2006.7187500000007	0.7380881521657565	19.01476226993867	9.5	1.113491066735978	14.882720349774996	0.7296724470134874	0.003399595377263135	0.9903303406762163	0.987654935536861	0.15829819854350327	3.217377690802378	0.9921082862993856	3.2567101226994026	0.7273686229382432	0.7392058596761765	
2839.0	2484.0	0.7907585675779765	15.027754155392381	2484.0	1.0827705716456055	2839.0	1.4615873093932377	18.726475155279516	1.3204797032128741	2620.0	3.2380933789755573	2521.0	1.0562608292894513	14.738975155279533	0.1882772992921971	6.599999999999999	0.006347269695941936	0.8832368768402884	0.927828844543594	1987.3	1.4834901960784344	0.7702948218729195	2839.0	2484.0	1.2736741750526086	2569.725	2.75	11.2	0.23372108880341663	0.2087924545307053	1.116424967240109	1.3145962732919245	0.12787574276406505	1.4106566718615878	0.007425245835841862	1971.5400000000004	0.0051577517234438685	3312.0	0.0013812154696132596	1987.1	0.9637657306358088	12.636249999999999	1110.0	0.1096319498825372	0.7184201332748591	0.00562206661144994	14.8	0.7384421134421134	1.372732795877726	0.7281458251666013	1978.55	1965.65	3312.0	18.87355681939682	3312.0	1987.1475000000003	0.7237900109178539	19.08055662930041	10.25	1.113491066735978	14.865168618548363	0.7069695802849442	0.003315175908320123	0.9903375543957379	0.9878631018192783	0.15209721677773422	3.2155400155400384	0.9923907584128578	3.266872825666809	0.7131211180124224	0.7460784313725511	
2848.0	2492.0	0.8158057054741744	14.924147393179105	2492.0	1.0941575387368832	2848.0	1.4615873093932377	18.60116324156649	1.333112673393601	2621.0	3.2123927630590794	2543.0	1.06066828423948	14.640480806514166	0.19134760188013547	7.039999999999999	0.006325534791673708	0.8878189696677901	0.9300182179817833	1993.85	1.4920815366522922	0.7773468364798142	2848.0	2492.0	1.2814826039040514	2576.325	3.55	14.55	0.24363841817036963	0.21000939428587242	1.135677585368196	1.3374659930042778	0.14096429351803444	1.434273517653483	0.007167740156888299	1973.4225	0.005392119980939483	3322.0	0.00178168130489335	1993.45	0.9666557120105165	12.607499999999998	1120.0	0.1205564142194745	0.7316025688791686	0.007300735091196468	14.3	0.7531458906802989	1.4086526125763696	0.7504915454187967	1978.55	1965.2	3322.975	18.80467378679701	3323.0	1993.6625000000008	0.7378322690748844	18.916451233842523	10.75	1.113491066735978	14.81493418725814	0.7203373400542846	0.0035323126056932804	0.9901421526026329	0.9865776863443639	0.16634872186188476	3.1813105854982933	0.9927979924717691	3.2350664581704653	0.7191911484166349	0.7538342967244706	
2868.0	2510.0	0.8174776177501012	14.970031176929059	2510.0	1.0899718495356125	2868.0	1.4615873093932377	18.653361834434513	1.3304444373943995	2628.0	3.222906954443048	2553.0	1.0667341189266832	14.66451612903224	0.1936983108862685	7.085000000000003	0.006331142043775427	0.886938538750599	0.9315779994132388	2007.9	1.4986749805144197	0.7808555626116823	2868.0	2510.0	1.2952077673342248	2582.0	4.2	14.8	0.2534679043097343	0.2115056433403959	1.114675963024813	1.326739214924213	0.13483422762167901	1.4345170471739042	0.007186525265127885	1986.4049999999995	0.0048091298714243	3346.0	0.0020889286780065653	2007.65	0.9639764374181855	12.70125	1130.0	0.10690852952527981	0.7354254250690707	0.0073824666417259014	14.4	0.747369446609509	1.3872604807483615	0.750195771339076	1995.35	1976.8	3346.025	18.85232625074488	3347.0	2007.7525	0.734317804400803	18.994349181605603	9.65	1.113491066735978	14.84856373369017	0.7210806697108066	0.0035313956314642807	0.9901374623247605	0.9866816311260755	0.17186282151208107	3.199338263915954	0.9927987640785408	3.2440215301807105	0.7219653179190751	0.7592920353982321	
2865.0	2507.0	0.809723842862704	14.977670278637767	2507.0	1.0804002853882468	2865.0	1.4615873093932377	18.66424731182796	1.318923869536963	2636.0	3.220680388647948	2556.0	1.0581202206224383	14.680453149001565	0.1926739617136714	6.767499999999998	0.00637822605196537	0.8915284062342886	0.9308162936560747	2005.75	1.5026325977545472	0.785733536899382	2865.0	2507.0	1.2842864005528494	2588.8	3.2	12.95	0.24742856539481767	0.20956190584022574	1.1175456898845728	1.3198685736374163	0.1314194755651095	1.4279160715808126	0.007284751746600035	1988.73875	0.005462436396288536	3342.0	0.0015963284445774718	2005.4	0.9578355586788475	12.810000000000002	1140.0	0.11418685121107267	0.725674314047763	0.006451452199471927	14.65	0.7475728155339806	1.3858212611666372	0.7367601246105919	1996.05	1980.7	3342.8	18.836849762840046	3343.0	2005.5987499999997	0.7315864864093734	18.987074303405578	10.95	1.113491066735978	14.830435837292745	0.7156676783004552	0.0033693819846349754	0.9902523919633998	0.9867483684551387	0.1478900503290747	3.2040540540540823	0.9929412351591339	3.234772462077041	0.717953667953668	0.7588075880758827	
2685.0	2350.0	0.7811222444889778	14.837803373097486	2349.0	1.100790870919466	2685.0	1.4615873093932377	18.66661316211879	1.3266874751980922	2507.0	3.2802942964850055	2431.0	1.0637521168669688	14.637319422150904	0.17985421720142755	6.668749999999998	0.006610525232456267	0.8754617414248022	0.9151129295621312	1879.65	1.322994652406416	0.7574200926769259	2685.0	2349.025	1.2734926411528573	2472.425	2.65	12.9	0.22807991945973222	0.19716800990352548	1.1445411236930723	1.1858747993579435	0.06132683919246804	1.2592480694702646	0.007406629195776645	1887.70625	0.005693595361162858	3132.0	0.0013908935835192232	1879.25	0.9430404816604611	12.606250000000001	1150.0	0.049676898222940226	0.5694212511358945	0.006762955778657369	14.1	0.5979950900163666	1.4015324888545972	0.5771287535993418	1895.3	1881.65	3132.4	18.775124501469396	3133.0	1879.4562499999997	0.5819629285003891	18.87708761826413	10.85	1.113491066735978	14.737410112307497	0.5628748500599761	0.003496975185935439	0.9898924995816081	0.9864740884426851	0.06962540716612378	3.2680241935484236	0.9926518829549927	3.293488745980735	0.5708518368994752	0.7189739413680805	
2314.325	2025.0	0.691802492809209	14.848188050930418	2025.0	1.192475580191641	2314.0	1.4615873093932377	18.69299855142445	1.3889873679877416	2137.0	3.3260038069594025	2042.0	1.158730925647326	14.685224529212952	0.1558289856658208	7.126250000000001	0.006740449271371187	0.8338385230090934	0.8714881516707178	1620.2	1.2309169467114733	0.6802195623380818	2315.0	2025.0	1.3432912845506328	2093.125	3.65	14.3	0.1904825869572662	0.16843820188556718	1.2293747473608716	1.1057943022694343	0.09010822525524591	1.1809678881940429	0.007944931315765534	1630.3875	0.005431649218631466	2700.0	0.0022127917550772962	1619.8	0.8987326234387946	11.1125	1160.0	0.07900999524036173	0.6502772730470568	0.008658795034816834	13.1	0.6731601731601732	1.4412090985408443	0.6634335596508244	1638.95	1624.75	2700.0	18.77924084884305	2700.0	1620.0425000000002	0.656101171924502	18.85925215723872	8.95	1.113491066735978	14.77301747954561	0.6399201127819549	0.004322243576436078	0.9889373071521929	0.9844383893430214	0.10323203087313072	3.31677982541226	0.9915732040012124	3.334428571428613	0.6445926631729395	0.6730971756821488	
2132.975	1866.0	0.7591959798994956	14.987609254498707	1866.0	1.2331099201641311	2132.0	1.4615873093932377	18.731771894093676	1.4251073825825027	2011.0	3.2759763682797733	1936.0	1.1896954618038547	14.757841140529495	0.1530460205975551	7.987500000000002	0.006326226110210038	0.8127282564588124	0.8504691146292176	1493.05	1.4015840572304532	0.7361154547996808	2133.0	1866.0	1.3716507546818104	1981.925	4.85	14.3	0.18811792379643058	0.16423659352937922	1.2747921236582467	1.2716658278812267	0.11024354592657874	1.3324305524043427	0.007587405575238987	1481.9999999999998	0.005008347245409015	2488.0	0.0032287055220850116	1492.7	0.8825767780172413	9.486250000000002	1170.0	0.09259259259259259	0.7130983776869273	0.009534922487081182	11.35	0.7337262942080984	1.4909822269081692	0.726294208098411	1487.6	1476.1	2488.0	18.897080807878588	2488.0	1492.8825000000002	0.717997500612059	19.00563813429009	7.5	1.113491066735978	14.884988984799183	0.7052947052947053	0.005326620888640761	0.988347153001149	0.9842307051175196	0.1346153846153846	3.249694501018377	0.9907583491809294	3.2956956956957386	0.7012072434607646	0.7140359897172263	
2137.35	1871.0	0.8210092687950563	14.985095410005144	1870.0	1.175174830713272	2137.0	1.4615873093932377	18.748605371900798	1.3889530510063124	1974.0	3.24814724705908	1916.0	1.1459958864192406	14.730134854771777	0.17086595813715644	7.415000000000001	0.006095611061839605	0.8282600652517574	0.8648123941364629	1496.55	1.4608045384218684	0.7798503374669803	2138.0	1870.25	1.3489406063438214	1946.075	4.15	13.7	0.22382744604468363	0.18580001215819048	1.2094768815214414	1.2883298755186723	0.11893033172062813	1.3590800733869934	0.007679010704075528	1486.3287499999997	0.00490686961746445	2494.0	0.0027705454302690436	1496.15	0.8971063257065949	9.161249999999999	1180.0	0.09491701244813278	0.7199874326744322	0.009104199893673578	11.55	0.7431489141675285	1.4616959717813616	0.7320783909231563	1492.05	1479.15	2494.0	18.869802636855113	2494.0	1496.2637500000005	0.7217311912783754	19.05438961038962	7.35	1.113491066735978	14.841805052329088	0.7080587937151546	0.0049335297655663385	0.9889708591725942	0.985014619883041	0.148014440433213	3.2284682826199433	0.9923225849522666	3.2654276985743858	0.7100561510974988	0.7505327245053279	
2133.0	1866.0	0.8158110882956885	14.887168831168855	1866.0	1.1206973125464068	2133.0	1.4615873093932377	18.623373983739828	1.3450118981564763	1984.0	3.2211462712311887	1909.0	1.0894495126506694	14.62123983739836	0.1776170187180131	5.46	0.006148744977125286	0.8306195527329234	0.870310128706395	1493.1	1.4293506493506491	0.789565005931071	2133.0	1866.0	1.295130344033325	1940.675	3.35	10.45	0.23584058003071992	0.1962562593451337	1.1533826642408898	1.3032854209445561	0.12243594509353906	1.3767203861960835	0.007188712050287548	1480.7849999999999	0.005175637772138373	2488.0	0.002241702355460386	1492.95	0.9070647034985817	9.195	1190.0	0.09849663037843442	0.7160033507127832	0.006970616682786912	10.75	0.7379518072289156	1.4177297106764248	0.7265706806282722	1486.85	1474.65	2488.05	18.774931740881925	2489.0	1493.0087500000002	0.7231712379843382	18.930749486653	7.75	1.113491066735978	14.7642204637197	0.7051447776628749	0.0036505761734636393	0.9902006788494111	0.986759163525998	0.14587628865979382	3.194461382113865	0.9923715203426126	3.2489005235602537	0.7098398760330579	0.7560496380558415	
2141.0	1873.0	0.8270630445925162	14.932284682826204	1873.0	1.0776093406035332	2141.0	1.4615873093932377	18.569886363636392	1.3099442329970228	1987.0	3.2176027302366093	1912.0	1.03873265204983	14.609142561983456	0.18842667975018065	4.402500000000002	0.0062539000599629024	0.8287719771875949	0.8756001279880218	1498.8	1.435409161091095	0.7921872125732833	2141.0	1873.0	1.2553802190021037	1940.125	2.35	10.2	0.23564270910442817	0.20420035866329628	1.1324864164274553	1.2937499999999988	0.13943872835949994	1.3904500923097027	0.007675034353319702	1481.9500000000003	0.0050989802039592075	2497.0	0.0015742756657176353	1498.45	0.9227288078351908	9.353749999999996	1200.0	0.11532547411583803	0.7286499972471805	0.0068156760549263305	11.45	0.7470253491981376	1.3966467718276523	0.7394089958158996	1489.95	1475.0	2497.825	18.787255183518667	2498.0	1498.5762499999998	0.7297867551404504	18.9580844490216	7.65	1.113491066735978	14.777465240708818	0.7115285640761708	0.0029431233073541566	0.990802976632683	0.9871704921319033	0.17184265010351968	3.19331275720169	0.9929028388644542	3.2432181536875095	0.7168039114770973	0.766649511065362	
2152.0	1883.0	0.831214761660687	14.895361875637118	1883.0	1.0701807774499152	2152.0	1.4615873093932377	18.620327700972833	1.3082526554612914	1980.0	3.2176497865371907	1928.0	1.0349810099397778	14.644444444444463	0.19324371079063493	4.1425	0.006381439069374216	0.836533628229617	0.8810080248627676	1506.6	1.4719298245614043	0.7974246849446331	2152.0	1883.0	1.255970978103133	1953.375	1.95	9.35	0.24747894508941656	0.20985638449066607	1.1063892887814526	1.293184130213633	0.1329113014386968	1.3952851764810141	0.007498341074983411	1489.46875	0.005084914752899731	2511.0	0.0012975346841002094	1506.45	0.9270850842101724	9.5925	1210.0	0.11259640102827763	0.7139529803943814	0.006234372395399233	11.3	0.7328838174273858	1.382309533387367	0.7258817427385892	1497.6	1481.45	2511.0	18.802766755072206	2511.0	1506.53625	0.720132752726036	18.94113110539845	7.65	1.113491066735978	14.787692283590426	0.7042574759249873	0.002756047319939202	0.9908625136106866	0.9877155602902989	0.16357069143446853	3.194162826420931	0.9932533483997473	3.243650385604161	0.7050661914460286	0.7584615384615375	
2155.0	1886.0	0.8205167958656308	15.02121369294605	1886.0	1.0802198692334415	2155.0	1.4615873093932377	18.619199178644756	1.3193660483818292	1972.0	3.22554055920616	1913.0	1.0425054883768816	14.630749486652993	0.18583222615580944	4.101249999999999	0.006371120999915228	0.8348220237301693	0.8817423680102123	1508.8	1.4582383419689129	0.7880820532513028	2155.0	1886.0	1.26991256531516	1938.425	1.9	8.8	0.24334208218806092	0.21091829885591978	1.1161684304521926	1.3305441478439435	0.1459744522155979	1.3983679417797021	0.007333178484918872	1493.0725	0.005395385786634007	2514.0	0.0012638861172088072	1508.4	0.9141803553469662	9.600000000000001	1220.0	0.120698510529019	0.7456432880503758	0.0058497025293316055	11.05	0.7566096423017107	1.3879090784570494	0.756353734439834	1500.2	1486.25	2514.625	18.841575032430413	2515.0	1508.6662499999998	0.7448177251296253	19.075518672199223	8.15	1.113491066735978	14.827952419972993	0.7312628336755647	0.002721944759450128	0.9909069342406349	0.987968225479443	0.17133956386292834	3.1861751152074174	0.9930167135528711	3.255342323651497	0.7288244353182751	0.7604068857589986	
2131.0	1865.0	0.8285935884177862	14.994615786722438	1864.0	1.092959395698961	2131.0	1.4615873093932377	18.663650465356778	1.3295964422603002	1955.0	3.2410685289272516	1903.0	1.0663920585845987	14.673319544984501	0.1866216050729966	4.205	0.006476399842603613	0.8221281456842389	0.8790656600966669	1491.95	1.4303804064616998	0.7971320426078974	2131.0	1864.95	1.2881544693076155	1926.2	2.35	6.7	0.24112019728315187	0.20845060879650473	1.1269966264241529	1.2961816305469556	0.12045495590234265	1.3754554518166553	0.007261410788381742	1481.9012500000003	0.005502200880352141	2486.0	0.0015686012749057173	1491.55	0.90435311612816	9.6875	1230.0	0.09011328527291453	0.7196520349980301	0.004477861319966582	10.85	0.7483010977522216	1.3948108083638868	0.7316310578426264	1488.15	1476.75	2486.175	18.874593790980636	2487.0	1491.7937499999994	0.7280595078023488	19.053110297961325	8.25	1.113491066735978	14.836393219445535	0.7050851832731028	0.002811121088542412	0.9907124790688538	0.9889399693517223	0.14582252205500779	3.222010309278391	0.9924969987995198	3.2633453794528045	0.7081827568404749	0.7627643115007738	
2128.0	1862.0	0.8218928757150293	14.958685446009389	1862.0	1.0972369959485229	2128.0	1.4615873093932377	18.62331606217611	1.3350417030590482	1953.0	3.2185550732059136	1894.0	1.0707861590074377	14.645284974093267	0.189645555201198	4.278749999999999	0.006314820043025371	0.8192408995745256	0.8813499263596724	1489.85	1.4819509650495566	0.792822717644001	2128.0	1862.0	1.2887054824905853	1926.275	1.75	6.95	0.24308093541049464	0.20958789419589915	1.1428215363985135	1.3058038007190569	0.14776094745271484	1.4093919222100326	0.007190135403017168	1476.7887500000002	0.00509605391088611	2483.0	0.0011759567247925276	1489.65	0.9137262900265144	9.4125	1240.0	0.11564625850340136	0.7470755199706638	0.004648673957392729	10.7	0.7710485537190083	1.4142525631012546	0.7576983298538622	1482.25	1470.9	2483.0	18.827718427387428	2483.0	1489.7549999999992	0.7446646958402054	18.97157016171099	7.6	1.113491066735978	14.81634063653756	0.7342783505154639	0.0028707015241865317	0.9908144784327882	0.9885288117454265	0.18362023995826812	3.1889690721649955	0.9927169734978758	3.2504945340968665	0.7249094671495085	0.7602910602910585	
1894.0	1658.0	0.8077363896848121	14.49623842592592	1657.0	1.153389818040957	1894.0	1.4615873093932377	18.30805180180182	1.3834309503886684	1794.0	3.2843392440235837	1728.0	1.1147065631065307	14.243018018018034	0.17818022450846238	4.28125	0.006894854824882259	0.8001417963356842	0.8557903359424215	1326.1	1.1026643990929692	0.7807091976344507	1894.0	1657.6	1.3355608814446402	1763.8	2.05	8.25	0.22800812608263551	0.20220361583127233	1.1918560604115767	0.9896396396396392	0.03558038737406979	1.0529243432261093	0.00804160979748423	1344.4274999999998	0.005735926756627569	2210.0	0.001506854349663714	1325.85	0.8962495358336428	9.36375	1250.0	0.027952082144894468	0.40459670672374626	0.00608317357321929	10.9	0.4438804286520023	1.4477911184394863	0.41436230248307	1348.45	1338.1	2210.0	18.459756911390556	2210.0	1325.9962500000004	0.4285543879142425	18.5762152777778	7.8	1.113491066735978	14.394708469732567	0.39624228827818286	0.0031522138068648528	0.989952931368253	0.9873912402300546	0.043329532497149374	3.2656531531532083	0.9919366715758468	3.3002847380410474	0.4180327868852459	0.7606557377049159	
1390.0	1216.0	0.6837974683544379	14.468723584108178	1216.0	1.3358746992088069	1390.0	1.4615873093932377	18.2612068965517	1.5279840524236739	1211.0	3.3332809728128536	1131.0	1.295929088867766	14.247009267059815	0.14864661450348843	5.499999999999998	0.007671259768368017	0.7216536425510461	0.7608958752677502	973.05	1.0026204564666104	0.6754342767367691	1390.0	1216.0	1.4803905053367474	1173.975	2.85	8.75	0.18746200696691923	0.1656907527776426	1.3697811506360238	0.8382476832350483	0.08248746626355649	0.9398450597386547	0.009064485935267746	998.2625	0.00645479182064548	1621.0	0.0028195488721804514	972.65	0.791860174781523	7.759999999999998	1260.0	0.06727574750830564	0.6093331651204554	0.00863344844597928	9.2	0.6149825783972126	1.5780729697493954	0.6302264808362369	1002.5	991.75	1621.375	18.385615910633142	1622.0	972.8699999999997	0.5918763505778882	18.47971259509721	6.55	1.113491066735978	14.376900661083605	0.5860995850622407	0.005435928988622985	0.9868928112430092	0.9830784410458806	0.10163652024117141	3.328583992964007	0.989202040715241	3.3351836037575375	0.5670124481327801	0.6686411149825865	
1140.0	998.0	0.7774931381518739	14.927037037037024	997.0	1.4246838869787872	1140.0	1.4615873093932377	18.699345794392503	1.6035812081641319	1097.0	3.2969641866356505	1049.0	1.358875072796038	14.665412844036693	0.1382623308484628	7.203750000000001	0.006567931666878152	0.6696417347580138	0.6998048039187255	798.05	1.2727187206020698	0.7524310221795995	1140.0	997.625	1.5225280007522572	1075.8	3.75	10.0	0.1770781110954347	0.15339897626181923	1.4911593956899512	1.0948623853211015	0.1115400848378955	1.1962150410100354	0.008003970962337903	794.215	0.004855275443510738	1330.0	0.0046347793845012975	797.8	0.7334717242246965	5.298749999999998	1270.0	0.09150943396226414	0.6824022346336658	0.012370878950949465	6.45	0.7138888888888889	1.6942216293873151	0.7010818438381938	799.0	790.2	1330.0	18.835589713087266	1330.0	797.9562499999998	0.6876458205680113	18.998055555555577	3.9	1.113491066735978	14.78619450427207	0.6673553719008265	0.008928502429243016	0.9845035659038786	0.9797117585204429	0.13495782567947517	3.2689784442362315	0.9885629040278467	3.315959409594156	0.6646623496762257	0.7235567970204877	
1136.0	994.0	0.8326996197718558	14.872463768115939	994.0	1.3011425403529144	1136.0	1.4615873093932377	18.593833017077785	1.5142220633962271	1064.0	3.2480290326908388	1020.0	1.2009857432779494	14.573843248347501	0.16254703424479	6.0425	0.006043743420166564	0.6956985201906195	0.734927502966609	795.35	1.3356046065259106	0.8037941478029831	1136.0	994.0	1.389472501892848	1044.15	4.05	8.7	0.22591071832473775	0.18706626608334648	1.3829460821761124	1.1964457252641691	0.11527903324018318	1.2562829370872328	0.007490404853287112	796.3100000000002	0.0042645241038318914	1325.0	0.0050279329608938555	795.25	0.7741508601676224	4.878750000000002	1280.0	0.09134615384615384	0.7145222928085698	0.010785346804686046	6.05	0.7580882352941176	1.6353468240129256	0.7321078431372549	799.7	790.5	1325.35	18.77505051556725	1326.0	795.2687499999998	0.7262456479011672	18.93024154589371	3.45	1.113491066735978	14.723227335073478	0.6994274809160306	0.00748395799907679	0.9864722985807566	0.9831401475237092	0.15738963531669867	3.21897044804581	0.9896849561921331	3.276605944391234	0.7109300095877277	0.7763183125599202	
1142.35	1000.0	0.8433206106870152	14.84307692307691	999.0	1.1899264605667754	1142.0	1.4615873093932377	18.516332378223517	1.4159936554835264	1061.0	3.2233781951576104	1019.0	1.125600567115818	14.51270296084051	0.17256996830291244	3.22375	0.006081981996073528	0.7046258847320526	0.7470790443246441	799.8	1.378310940499042	0.818008955137399	1143.0	999.925	1.329705543923634	1040.725	1.55	5.25	0.23723898540651556	0.19986607055829655	1.2674906191907547	1.2134778510838824	0.13462772122809896	1.3055136276811878	0.007166001994017946	795.1025	0.00472636815920398	1333.0	0.0019301413361559059	799.55	0.7895101809241631	4.885000000000002	1290.0	0.09802073515551367	0.7325419264187543	0.006492301984789464	5.75	0.7584134615384616	1.5312279160612081	0.7427884615384616	798.7	791.1	1333.0	18.75768725261906	1333.0	799.6699999999998	0.7385077969642899	18.926730769230765	3.8	1.113491066735978	14.716300102324093	0.7174738841405508	0.0040127689152511916	0.9899052490886753	0.9875100476102145	0.175146771037182	3.1833810888252634	0.9922794346553765	3.254038461538513	0.7155172413793104	0.7859035004730305	
1145.0	1002.0	0.84511132623426	14.830228136882125	1002.0	1.1068200673104847	1145.0	1.4615873093932377	18.47155090390107	1.3422798670204883	1058.0	3.2148423985377113	1015.0	1.0607467431229964	14.462036156041878	0.17563190288913347	1.7887500000000003	0.006148429419767379	0.71293157564344	0.7545753043792949	801.8	1.362463054187192	0.8194147377942578	1145.0	1002.0	1.2655481052543134	1040.8	0.75	3.4	0.2436591914598069	0.20913228972935488	1.1734436111381081	1.1821394460362913	0.12744384745334972	1.2874314069169237	0.007728745948641236	795.0975	0.004435836561289517	1336.0	9.363880392034458E-4	801.65	0.8022157874858366	4.9300000000000015	1300.0	0.10315186246418338	0.7253204135192901	0.004244164274123081	6.2	0.7597465886939572	1.4436619086434836	0.7446393762183235	798.25	791.7	1336.0	18.684017846747537	1336.0	801.75	0.7411349611053868	18.919391634980954	3.55	1.113491066735978	14.64976071041562	0.7107889733840305	0.002230374330992597	0.99162119624924	0.9889055098479181	0.1648780487804878	3.1736441484301183	0.9945020617268524	3.26107899807327	0.721245247148289	0.793274853801164	
1135.0	993.0	0.8546705998033347	14.88243243243243	993.0	1.0857709877348058	1135.0	1.4615873093932377	18.631552917903058	1.3232011985149392	1052.0	3.2382814956475103	992.0	1.042150355167545	14.605798479087438	0.18099206835432458	1.6224999999999998	0.006291936852609992	0.7075339855164529	0.7538074442352737	794.75	1.3538310412573664	0.8176943082120033	1135.0	993.0	1.261979158144066	1028.4	0.65	3.35	0.24241954710264077	0.21112603186603934	1.1361676792655793	1.2224334600760474	0.14517702051428874	1.2894078643798326	0.008154235145385588	787.4437500000001	0.0048549810844892806	1324.0	8.162752731382646E-4	794.55	0.7968908629441624	4.996249999999998	1310.0	0.11527377521613832	0.7372292863763406	0.004191167271362442	6.45	0.7590155945419104	1.3974011374889315	0.7512278978388998	791.9	782.45	1324.575	18.803045997504736	1325.0	794.6812500000002	0.7361802653065865	18.986823992133722	3.85	1.113491066735978	14.747070193645268	0.7264061010486177	0.0020429988320251097	0.991665064315365	0.9883022644814212	0.18780251694094868	3.1995054401583025	0.9939470365699873	3.27158308751234	0.7151898734177216	0.7810126582278439	
1138.0	996.0	0.8469740634005691	14.888090551181097	995.0	1.0844170196877623	1138.0	1.4615873093932377	18.55526066350712	1.324069008487577	1055.0	3.2213423195222277	1004.0	1.0425266286335977	14.544739336492912	0.18757908599618567	1.7175000000000005	0.006394041891931333	0.7154843630816171	0.7569195115884695	796.45	1.3942744323790732	0.825327396918917	1138.0	995.25	1.261975247477267	1030.675	0.3	3.7	0.27145124382742375	0.21330823765040402	1.1237008249379052	1.1998093422306955	0.1572162908393186	1.307715750557175	0.008873114463176575	786.5875000000001	0.005038417936767854	1327.0	3.791708796764408E-4	796.35	0.8056334437930156	5.072500000000001	1320.0	0.12343297974927676	0.738946765168343	0.004634849054240261	7.0	0.7649402390438247	1.4089198764022042	0.7559760956175299	790.25	780.9	1327.0	18.765397302364175	1327.0	796.3975	0.7369766651444911	18.94842519685039	4.0	1.113491066735978	14.718727585923073	0.7223823246878002	0.0021646010962188423	0.9914413570118498	0.9879744456971064	0.23061825318940138	3.1763493621197694	0.9937649578032497	3.253187250996066	0.7120557156580212	0.792940038684714	
1136.15	995.0	0.8480879541108909	14.9334649555775	994.0	1.0891068098959722	1136.0	1.4615873093932377	18.706155398587292	1.3327935176328345	1046.0	3.241927940704376	991.0	1.0496371550424164	14.652169525731583	0.18815879263514215	1.80625	0.00677194914629381	0.7058377079248624	0.7590540420856499	795.6	1.3888450148075024	0.829193576270393	1137.0	994.125	1.2646046024068727	1024.925	0.55	3.1	0.28394071100064805	0.21730727351859502	1.1412739444329523	1.222081712062257	0.13793546780263122	1.2984058162913414	0.008986928104575164	789.0900000000003	0.0053992968357609245	1326.0	6.927824663055802E-4	795.35	0.8080035684700185	5.392500000000001	1330.0	0.11024390243902439	0.7254043162537069	0.00389251632345555	7.15	0.7565661478599222	1.4358831430129375	0.7438544739429696	792.05	784.65	1326.0	18.84936149527703	1326.0	795.4450000000002	0.7254157734344291	19.03010752688173	4.3	1.113491066735978	14.778239978302304	0.7107418111753372	0.0022680351780254193	0.9909600156756804	0.9884109088618757	0.192497532082922	3.2012896825397292	0.9929652660008793	3.2789833822092422	0.7058536585365853	0.8005952380952319	
1141.475	999.0	0.8542439024390169	14.861941747572843	999.0	1.0900364425901625	1141.0	1.4615873093932377	18.48338081671412	1.3348058797466058	1053.0	3.2106047105983038	1005.0	1.0419823449578929	14.474643874643878	0.18724733130275598	1.8362500000000004	0.0067252640459800825	0.7017233760494919	0.7586833024715656	799.25	1.4192460317460307	0.8263564662434721	1142.0	999.0	1.2700115480663061	1031.0	0.8	3.5	0.27293630821397113	0.2183927052549571	1.166933828937837	1.2118708452041782	0.15421518719961597	1.3309376678981066	0.009317158579289645	792.1924999999999	0.004988153136301285	1332.0	9.963880931622869E-4	798.95	0.8161987860394537	5.37625	1340.0	0.11354961832061068	0.7427760058900985	0.004368992635126702	7.45	0.7768817204301075	1.461870163234048	0.7614087301587301	796.9	788.5	1332.0	18.7558684655753	1332.0	799.07875	0.7426087127359534	18.9177908113392	4.0	1.113491066735978	14.718907288733572	0.7273166023166023	0.002297311408735514	0.9909774245452846	0.9879729391130042	0.2093244529019981	3.176290630975192	0.9937648085796233	3.248449612403151	0.7242788461538462	0.7934097421203392	
1035.7	906.0	0.8217255717255645	14.570471204188474	906.0	1.133650300906975	1035.0	1.4615873093932377	18.328526970954357	1.3674716192856784	984.0	3.2848194705600084	939.0	1.0972985320234565	14.251244813277994	0.1787133446951524	1.7124999999999997	0.007011604080339973	0.6754817548175481	0.7250341449884143	724.95	1.0981895633652823	0.801109716612849	1036.0	906.0	1.3061532492869945	960.2	0.6	3.85	0.2504171698485865	0.20794361235082043	1.1851829083435659	0.9479209979209989	0.040592007091402996	1.0183276689852012	0.009080513889823097	734.2962499999999	0.0046627922692255705	1208.0	8.119079837618403E-4	724.65	0.7781623235613464	5.1975	1350.0	0.031185031185031187	0.46004838918554547	0.0051918279279886724	6.75	0.5106157112526539	1.461908893834305	0.4792105263157895	739.35	731.1	1208.0	18.509986021691763	1208.0	724.8500000000004	0.4884605099344279	18.66062827225134	3.45	1.113491066735978	14.424056834518941	0.4500512295081967	0.0023098219238809276	0.9906785739957791	0.9867844380014833	0.05301455301455302	3.2689189189189642	0.9938505203405865	3.303931987247656	0.4638773388773389	0.774973600844772	
819.0	717.0	0.7196605374823197	14.554172560113148	716.0	1.2664776953527697	819.0	1.4615873093932377	18.361255115961804	1.4637060975153893	752.0	3.331216579568572	697.0	1.21605279720522	14.33451568894952	0.15191394152345664	2.19625	0.007279075317204254	0.5910143187859042	0.6268484454308918	573.3	1.0002773925104032	0.6980128170641196	819.0	716.375	1.4006931616201896	724.8	0.8	3.7	0.20254269667438424	0.17282530169588162	1.3441198946278892	0.8616874135546343	0.08423453224321066	0.9322415241633071	0.00895648500211238	585.0074999999999	0.0043407949612733	955.0	0.0013548988059954275	572.95	0.669680170575693	4.30625	1360.0	0.06258692628650904	0.6333031757785944	0.006230529595015576	5.3	0.6601941747572816	1.571727379013274	0.6545911047345767	588.75	580.3	955.05	18.504460244025243	956.0	573.12625	0.637833086191774	18.60640326975479	2.55	1.113491066735978	14.475230847392567	0.6160593792172739	0.0037122307150162467	0.9890086939677799	0.9856661045531198	0.11408450704225352	3.3219140083217877	0.993531364371436	3.338214783821495	0.6203319502074689	0.6812760055478492	
711.0	622.0	0.8187779433681067	14.838612368024139	622.0	1.3218653114865409	711.0	1.4615873093932377	18.47864661654136	1.510157956490876	689.0	3.295615738236344	658.0	1.263171992280655	14.445864661654149	0.14589297444297705	2.8862499999999995	0.006444394205981546	0.5273786797950367	0.574764735440073	497.8	1.2018181818181828	0.7866009784649858	711.0	622.0	1.4446827519561232	671.025	1.65	4.3	0.19975648035262	0.16468419327588923	1.3892041732019316	0.997176820208024	0.10136493137452171	1.093840440057471	0.008368200836820085	495.83500000000015	0.004295704295704296	830.0	0.0032904576727490276	497.7	0.641366031617349	3.2350000000000008	1370.0	0.08005822416302766	0.6837322539215177	0.00858969236915701	4.2	0.7186555891238671	1.611716117298832	0.7053030303030303	498.95	492.85	830.0	18.75697087483407	830.0	497.7624999999998	0.6950716600859242	18.930920060331843	2.15	1.113491066735978	14.674754158132743	0.6612081513828238	0.005750276523039125	0.9878053292709794	0.9842409734689807	0.14393939393939395	3.248721804511279	0.990909090909091	3.3188536953242855	0.6629008746355685	0.7525757575757579	
713.0	624.0	0.8573394495412805	14.840247678018578	624.0	1.2269632922411398	713.0	1.4615873093932377	18.424401197604787	1.446089782239255	674.0	3.2356413348762274	644.0	1.1734212018161978	14.421556886227537	0.16298756779961077	2.397500000000001	0.006028482000900762	0.5510183605899468	0.611743434977049	499.3	1.2465944272445821	0.8288861135352853	713.0	624.0	1.369403200332037	660.1	1.3	3.9	0.2415498747555401	0.19495431366479513	1.2871392218443931	1.0960305343511436	0.12750347447902624	1.1941238600038155	0.0077511676438437845	497.4	0.0043646463644479725	832.0	0.002586807282857427	499.05	0.693047485473853	3.0312499999999996	1380.0	0.09618320610687023	0.7076140533340516	0.007715896725689979	3.9	0.7375377643504532	1.5398697811369884	0.7283434650455927	501.35	494.55	832.0	18.701773431158017	832.0	499.1699999999999	0.7164679597439949	18.935603715170302	2.2	1.113491066735978	14.637245982746498	0.6775631500742942	0.0047672597596281905	0.9892042582394712	0.9856563458304481	0.165402124430956	3.1827844311377236	0.9924355529013635	3.270579268292683	0.6849925705794948	0.7975683890577495	
711.0	622.0	0.8596923076923053	14.814241001564945	622.0	1.1453331369904647	711.0	1.4615873093932377	18.450699844479004	1.371678433876692	659.0	3.2514988728080376	628.0	1.0739360988962325	14.404665629860014	0.16666202624089055	1.4487499999999998	0.0061755078485416556	0.545196882275534	0.6179088827595881	497.9	1.2449044585987274	0.8300730669301334	711.0	622.0	1.2638405969551427	644.7	0.5	2.4	0.2444196649112364	0.20207370229219007	1.2022915581295832	1.079218750000001	0.1320097652459204	1.1578827779249372	0.007750377453447407	493.81875	0.004604604604604604	830.0	0.0010017028949213663	497.7	0.6839498686072367	3.0774999999999997	1390.0	0.09305993690851735	0.7095875724953353	0.004806248122559327	3.85	0.7400635930047694	1.466257384351348	0.7384737678855325	496.05	491.0	830.0	18.71710397929984	830.0	497.7950000000002	0.7148667587858689	18.9420970266041	2.3	1.113491066735978	14.635532039561662	0.6794969512195121	0.0029063609932606952	0.9909181311581976	0.9885737195549764	0.18153364632237873	3.2146189735614223	0.9936581437487417	3.2938967136150197	0.67734375	0.7979750778816194	
708.0	619.0	0.8506849315068465	14.857886435331228	619.0	1.0906443702589972	708.0	1.4615873093932377	18.28799999999999	1.3219353849473698	667.0	3.2110831625966854	631.0	1.022630000075676	14.293384615384625	0.17034217613981265	1.14375	0.006343967838380922	0.5394173966184559	0.6213063107333814	495.55	1.324357034795764	0.8329181632756576	708.0	619.0	1.2161022393942933	649.45	0.25	7.15	0.2525978234236701	0.2069748831916589	1.1664310647532836	1.1203898050974501	0.13990254381464137	1.2194607068545908	0.008282828282828282	490.8875000000001	0.004560194568301581	826.0	5.056122964910507E-4	495.3	0.6923548650858544	3.141249999999999	1400.0	0.10213414634146341	0.7245089180439008	0.014403706688154716	4.1	0.75	1.4291181764748386	0.7476303317535545	493.4	485.7	826.0	18.631389204172475	826.0	495.3950000000001	0.7222812853456645	18.94905362776025	2.25	1.113491066735978	14.587387878300126	0.705	0.0023079032159770024	0.9913481289456423	0.9790491539081386	0.20574886535552195	3.162518968133527	0.9946291041751115	3.247791798107249	0.69	0.8058461538461532	
715.725	626.0	0.8551669316375173	14.866563467492261	626.0	1.0751114167176028	715.0	1.4615873093932377	18.360559006211183	1.3178417148422956	667.0	3.2208697114703875	629.0	1.0012723179586165	14.360559006211181	0.17925888663586695	1.1537499999999996	0.006075338900147276	0.568714632174616	0.6354952217193439	501.15	1.3311605723370437	0.8287019608144373	716.0	626.0	1.2040864719458306	647.775	0.2	15.15	0.27706660631307883	0.21819705965729233	1.1413403142254763	1.0685624012638228	0.1595877902070442	1.1979701770813183	0.007846293129463836	494.5125000000001	0.0050220972278023305	835.0	4.019696512913276E-4	500.75	0.7219457702853661	3.0300000000000007	1410.0	0.1162079510703364	0.7462314198239559	0.030409474106784424	3.9	0.7715384615384615	1.429882332458368	0.7637578616352201	498.5	480.35	835.0	18.64459692556562	835.0	500.9425	0.7358277622293581	18.963777089783274	2.5	1.113491066735978	14.595025253280792	0.7278726708074534	0.002313196667440605	0.991611464432412	0.964171015656363	0.21384615384615385	3.173732718893997	0.9941696823482108	3.261846153846152	0.7103658536585366	0.7966153846153835	
711.1	623.0	0.856363636363633	14.826331811263353	622.0	1.0827886982019954	711.0	1.4615873093932377	18.299090909090904	1.3300097191624476	672.0	3.2158911186808496	634.0	1.0232698340481643	14.32674961119751	0.17952209693178642	1.1387499999999997	0.006297806940381559	0.5745520801700577	0.63925657873048	498.1	1.3013824884792629	0.8402571210570491	712.0	622.675	1.226426700521022	652.925	0.2	16.6	0.28453877610017686	0.2226293375708644	1.1640836679081001	1.113198757763974	0.12626422775414453	1.196278530380619	0.008461770927772743	494.8737500000002	0.005004504053648284	830.0	3.987240829346093E-4	497.9	0.7310317141710156	3.143749999999999	1420.0	0.0911854103343465	0.6954933203956706	0.03323323323323323	4.2	0.7452681388012619	1.4533965648433376	0.716589861751152	498.2	480.05	830.0	18.62230022293365	830.0	497.9850000000001	0.7162879106983235	18.9228310502283	2.5	1.113491066735978	14.566151983195741	0.6766917293233082	0.0022806214889263417	0.9914215715706918	0.9610610610610609	0.1781874039938556	3.14227272727272	0.9943022790883647	3.2627329192546553	0.6858108108108109	0.8185758513931872	
718.0	628.0	0.862905718701697	14.877659574468089	628.0	1.080560940606444	718.0	1.4615873093932377	18.354968944099372	1.3325139814952343	675.0	3.205425704703263	632.0	1.0213735043258818	14.34052795031056	0.1854432330628194	1.2374999999999998	0.006319138028926717	0.5804083274665593	0.6461115814526479	502.75	1.3323308270676693	0.8304496734688753	718.0	628.0	1.23748422335726	652.775	0.25	17.35	0.2961727684669275	0.22725465725465122	1.169433859959556	1.1170807453416143	0.14775404340380377	1.2459386496879898	0.00875621890547264	498.7637500000001	0.0036772013516199564	838.0	4.967216371945162E-4	502.55	0.7289757276664317	3.18	1430.0	0.10925644916540213	0.7464232569353538	0.03447590660705415	4.4	0.7726226993865031	1.4638088763459518	0.7709651898734177	502.9	482.75	838.0	18.641925029449414	838.0	502.65374999999995	0.7526357856930018	18.997416413373852	1.85	1.113491066735978	14.606049651277274	0.7237037037037037	0.002459168338847592	0.9912216936322258	0.9592647789369101	0.2361963190184049	3.1607843137254825	0.9946332737030411	3.2673252279635268	0.7251851851851852	0.8071317829457344	
712.0	623.0	0.8679127725856658	14.938755980861242	623.0	1.094079712745296	712.0	1.4615873093932377	18.42690513219282	1.340052857754506	659.0	3.2536018640299225	618.0	0.9966495595661476	14.38133748055989	0.18910078808281358	1.3175	0.006343847814428254	0.5790058597696505	0.6384780892641678	498.3	1.2681020733652317	0.8379336540493257	712.0	623.0	1.2120385712863402	643.525	0.2	19.4	0.31204996618454306	0.22138919296343912	1.1955802270440892	1.09212962962963	0.13300473873452576	1.178824409956047	0.008629339755167569	493.3737499999999	0.004029008863819501	830.0	4.021717273275689E-4	498.1	0.7470026417394838	3.158750000000001	1440.0	0.09618320610687023	0.7302895304984436	0.03895973491314389	4.3	0.7527602523659306	1.491384198906724	0.7476377952755906	496.85	475.65	830.175	18.76724770918222	831.0	498.2162500000001	0.729231228164282	19.078468899521543	2.0	1.113491066735978	14.675712191102964	0.703875968992248	0.0026453433332069617	0.9910108088523648	0.9552163871874687	0.1850079744816587	3.20839813374805	0.9941685099537502	3.290136570561458	0.6976744186046512	0.8059561128526644	
808.0	707.0	0.804311543810844	14.6738028169014	707.0	1.057325168159552	808.0	1.4615873093932377	17.408241758241758	1.3751910534149483	743.0	2.932711142138039	695.0	0.9869855087313973	13.756181318681323	0.2449746858001946	1.38875	0.00594921612215312	0.6559310925943264	0.7260139502143148	565.8	1.8322535211267614	0.7857245578528892	808.0	707.0	1.2707121115007864	720.35	0.2	22.05	0.38780892492779584	0.2919830279724024	1.13161415419073	1.479890560875514	0.820551406645938	1.6497716497748833	0.007800608828006087	525.93375	0.0038796366389099164	943.0	3.7735849056603777E-4	565.6	0.8321610945177763	3.1550000000000002	1450.0	0.6304945054945055	1.046442883743173	0.04130373700477663	4.1	0.9290730337078652	1.5242588224107172	1.0704225352112675	534.05	509.0	943.0	17.92850373967473	943.0	565.7049999999999	0.8855567920041137	18.46014084507045	2.05	1.113491066735978	14.210068039683794	1.010529891304348	0.0026117883085989024	0.9914389955692476	0.95345134401049	1.1283497884344147	2.858060109289613	0.9951551290412748	3.003521126760557	0.8346262341325811	0.7664819944598315	
1030.0	902.0	0.84165745856353	15.256906077348049	901.0	0.9579500308864166	1030.0	1.4615873093932377	17.93348164627362	1.5165889124244674	946.0	2.970350933760191	895.0	0.9133118418032508	14.174416017797562	0.37255383553257815	1.965000000000001	0.006814730839983667	0.8095443748650399	0.9711971024485594	721.2	2.201988950276243	0.8231665692868925	1030.0	901.05	1.3186819617461787	920.6	0.1	26.1	0.7950270801038225	0.5290822332884175	1.0333155142003978	1.5828571428571443	0.2610127050687069	1.7783717353041149	0.009129465890302639	689.9087499999999	0.0047254242142192315	1202.0	1.4275517487508923E-4	720.9	1.2039184032873496	4.746250000000001	1460.0	0.16829533116178066	0.8184210315283817	0.03741130939582886	6.35	0.9124309392265193	1.8613754855804545	0.8441988950276244	696.15	667.9	1202.0	18.296506426662837	1202.0	721.06375	0.8616057469765817	19.106408839779	3.3	1.113491066735978	14.50298892361577	0.7974919957310566	0.00282095747010344	0.9903643116899131	0.9573568408227622	0.4737417943107221	2.911339092872591	0.9942746725828383	3.0251933701657734	0.817989417989418	0.8018358531317452	
1140.0	998.0	0.8530020703933681	14.880408163265322	997.0	0.952648218625321	1140.0	1.4615873093932377	18.432843651626435	1.463605526360364	1006.0	3.1615728191399017	936.0	0.9073895285719834	14.463846928499493	0.32601629507031527	2.4025	0.007369006766877187	0.8088656456232101	0.955432330905464	798.05	1.5032686414708885	0.839486943754322	1140.0	997.6	1.2810900305186321	975.075	0.5	27.35	0.7249028350189101	0.4816211167889408	1.0008592070626237	1.2783484390735136	0.1780546256833889	1.4389175272443724	0.009067121036937869	804.13	0.005189888875320552	1330.0	6.13421666053245E-4	797.8	1.1771917934816092	5.9875	1470.0	0.11314984709480122	0.7550310726224304	0.03384691541365015	7.45	0.8025762355415352	1.7579910263968188	0.7770767613038907	813.6	775.45	1330.0	18.71930568440402	1330.0	797.97	0.7698835621875212	18.913367346938763	4.25	1.113491066735978	14.71824592150983	0.7331319234642497	0.002960665422631778	0.9896703278104912	0.9596559618835467	0.2226762002042901	3.1143756558237494	0.9935279032848944	3.2036324786325174	0.7481977342945417	0.8253934942287456	
1136.0	994.0	0.8585513078470753	15.04781281790437	994.0	1.0144797727861785	1136.0	1.4615873093932377	18.58917004048584	1.3323225233362044	1011.0	3.2100936527407824	938.0	0.969283780330522	14.568117408906884	0.21772109546676366	2.4125	0.006682800889045407	0.7170466746668351	0.8088092612144868	795.4	1.4877175025588543	0.8415518095312757	1136.0	994.0	1.225717091291273	987.275	0.45	26.45	0.39312957518069286	0.2906985964560672	1.0576298097928856	1.2730769230769223	0.1673636623094848	1.4051918368069811	0.008883008883008883	790.7874999999999	0.004398919122729843	1325.0	5.656819610307983E-4	795.25	0.9253430693692559	5.3375	1480.0	0.12626262626262627	0.7569131838206811	0.033214039053180135	7.05	0.7939223697650664	1.4680636461016832	0.7830385015608741	801.05	764.5	1325.5	18.892333113206465	1326.0	795.2837499999997	0.772290530301765	19.125330620549356	3.5	1.113491066735978	14.840687650934447	0.7423343224530168	0.00302189073534747	0.9902953083756072	0.960005022917059	0.22289156626506024	3.1700803212851865	0.9944070885439578	3.2563467492260507	0.747997997997998	0.824702380952374	
1142.15	1000.0	0.8576271186440612	14.975555555555577	999.0	1.071611037744951	1142.0	1.4615873093932377	18.603539823008852	1.3629510870115114	1031.0	3.205065185228103	953.0	1.0264524808974835	14.595968534906593	0.21564647444645896	2.427500000000001	0.00639763842114275	0.6998428167243005	0.7901200955218546	799.8	1.487878787878788	0.8407715740838876	1143.0	999.9	1.2712955777558024	1003.825	0.45	28.25	0.34818456282104016	0.2644800503508188	1.1201709528661563	1.2937007874015745	0.18202054143593166	1.3953764889322666	0.008563570446305789	790.4575000000002	0.004894885472230938	1333.0	5.653266331658291E-4	799.55	0.8953155787198881	5.105000000000001	1490.0	0.13181367690782952	0.7595091878664698	0.03545654220269846	6.85	0.7854984894259819	1.4967717588532266	0.771969696969697	796.15	763.5	1333.0	18.855544343044684	1333.0	799.65	0.7637998450858399	19.04181818181817	3.9	1.113491066735978	14.809707583732727	0.7446445959104186	0.0030430318427782056	0.990559329736079	0.9582679636021336	0.25176233635448136	3.170403146509386	0.9944775651082522	3.2443339960239013	0.7460591133004926	0.8107920792079139	
1145.0	1002.0	0.8624999999999907	14.995960591133	1002.0	1.0988451240475272	1145.0	1.4615873093932377	18.496150144369572	1.3830742001395022	1039.0	3.209611087406569	982.0	1.0428716310853152	14.503753609239665	0.20577382817136558	2.13375	0.006497432646030447	0.6989193264639356	0.7851722623311688	801.8	1.4465396188565673	0.8364978461742473	1145.0	1002.0	1.2837102325097585	1016.5	0.3	29.3	0.3252532421295003	0.25743896988353476	1.1664055155699984	1.2719681908548706	0.15219710821128066	1.3618977469640776	0.008695652173913044	794.10875	0.0043728135932033976	1336.0	3.749062734316421E-4	801.65	0.8849590937696664	5.2075	1500.0	0.110337972166998	0.7422663427628058	0.0366204224471941	6.95	0.788423645320197	1.5199573484334798	0.7584915084915085	799.3	765.1	1336.0	18.805176270968474	1336.0	801.74	0.7591708614626985	19.044630541871896	3.5	1.113491066735978	14.759067337387688	0.7200392927308448	0.002663608440850327	0.9908389589131193	0.9562554680664916	0.22777222777222778	3.1656400384986036	0.9947526236881559	3.2440464666021787	0.7358036573628489	0.8160591133004849	
1135.0	993.0	0.8554358472086103	14.972634791454736	993.0	1.0941759399665063	1135.0	1.4615873093932377	18.711523437499995	1.364911501249601	1036.0	3.235849619268712	983.0	1.0363806843739003	14.676855468750011	0.19629769024306962	2.08125	0.006561329467767328	0.6869753243449503	0.7747937509548711	794.8	1.4221664994984948	0.8353528073976892	1135.0	993.0	1.2725450045466178	1011.5	0.4	28.9	0.2969008128051467	0.24410145726637972	1.1406215414465255	1.2615984405458103	0.16189752596316162	1.3412275389784385	0.008278457196613357	788.9425	0.004726791453961052	1324.0	5.008765339343852E-4	794.6	0.8602123356926188	5.2250000000000005	1510.0	0.11695906432748537	0.7494878763057851	0.03625870397089267	6.6	0.772343594836147	1.4513422406462178	0.769364448857994	793.8	762.8	1324.525	18.89991496131769	1325.0	794.6887500000001	0.7512417808876068	19.068056968463868	3.75	1.113491066735978	14.828712534651322	0.7379110251450677	0.0026129508747012786	0.9908257196575316	0.9570290446019698	0.20665322580645162	3.2066009852217214	0.9945799457994581	3.267615309126643	0.7237883283877349	0.811798839458406	
1138.0	996.0	0.8550595238095169	15.012709359605925	995.0	1.0912847541116384	1138.0	1.4615873093932377	18.53642578125003	1.35320891325734	1044.0	3.217432701574073	972.0	1.0400055579183962	14.529003906249992	0.19554351730991457	2.2837499999999995	0.006552249395931907	0.6760051052967454	0.769076265965948	796.45	1.4192079207920796	0.8310837056189948	1138.0	995.325	1.26933604384445	1019.325	0.4	28.85	0.2825381789887446	0.23538737247100264	1.1313019652213858	1.2706862745098044	0.17508699656952767	1.3377122598934814	0.008955600403632694	786.5449999999998	0.0052893394622504876	1327.0	5.05018622561707E-4	796.35	0.8576426435977356	5.202499999999999	1520.0	0.1442495126705653	0.748385001203004	0.03637165910237015	7.1	0.7629096325719961	1.4226775788726502	0.7577114427860696	791.1	759.9	1327.0	18.809754043925373	1327.0	796.4050000000003	0.746002736258644	19.102266009852197	4.2	1.113491066735978	14.76123763673235	0.7360975609756097	0.0028766321626088748	0.9905711184414591	0.9580181543116489	0.22857142857142856	3.1696289062500456	0.9938135218736192	3.260295566502513	0.72998046875	0.8141304347826029	
1136.05	994.0	0.8579049466537256	14.986166007905135	994.0	1.09047874813256	1136.0	1.4615873093932377	18.588867376573077	1.3524837792003237	1054.0	3.2352199624560627	962.0	1.0272517638811747	14.57405614714423	0.20019179055021502	2.3237500000000004	0.006781568128030537	0.6736595259221702	0.766521212112774	795.55	1.3802554027504903	0.8312995396061525	1137.0	994.0	1.2555686222963411	1022.2	0.4	27.7	0.2817805612197817	0.23550845864932218	1.1401266672796821	1.2799805636540325	0.15793191981342164	1.3245007855595583	0.009025383892196802	787.4949999999999	0.0050248099993718985	1326.0	5.026704366949419E-4	795.35	0.849936628643853	5.392499999999999	1530.0	0.11627906976744186	0.7295096103742933	0.03494386274757159	7.2	0.7648221343873518	1.4354647772733964	0.7487611496531219	792.1	759.45	1326.0	18.86093370788451	1326.0	795.4312500000003	0.726767886844877	19.057114624505928	4.0	1.113491066735978	14.794414205822338	0.7141125121241513	0.0029243378788689437	0.9902940939931009	0.9580547495900088	0.2	3.1891577928364483	0.9941564561734213	3.2544477028348493	0.7004878048780487	0.8032352941176412	
1141.3	999.0	0.8512770137524468	14.941826923076915	999.0	1.0953654003109368	1141.0	1.4615873093932377	18.4987630827783	1.357860545260655	1051.0	3.2113864558381415	992.0	1.0478438763371163	14.512178877259752	0.20068042971592884	2.2950000000000004	0.0066180529212458705	0.68836503823548	0.7667441075157413	799.25	1.4103652517275411	0.826500657477161	1142.0	999.0	1.2752331437199624	1029.775	0.65	28.05	0.2867768112061899	0.235992084887391	1.150692821261886	1.2788516746411491	0.16126980596315696	1.343226145189853	0.008706545568430943	791.4549999999999	0.004933491538125273	1332.0	8.174044265593563E-4	798.95	0.8352933777749827	5.2875	1540.0	0.12057416267942583	0.7430077505807434	0.035139367366113373	6.95	0.7714708785784797	1.4646406686071614	0.761094674556213	797.45	763.25	1332.0	18.77796694198296	1332.0	799.0387499999999	0.7439482593085631	18.9946153846154	3.95	1.113491066735978	14.740079828667698	0.7188392007611798	0.0028727076232288895	0.9905092394555256	0.9561540870654557	0.18780251694094868	3.1537298387097223	0.9932453561823754	3.251390220517787	0.7143881453154876	0.8001926782273552	
1499.5	1312.0	0.7491022638563544	15.060336538461524	1312.0	1.047751509092808	1499.0	1.4615873093932377	17.76995377503853	1.4997113315488122	1320.0	2.683188276982681	1210.0	1.0096308827885985	14.421288295365278	0.37659039672659145	2.6150000000000007	0.00596898800675435	0.9089045775449783	0.9955039114560493	1049.85	2.7790064102564083	0.7325719491989341	1500.0	1312.0	1.4387103169046462	1284.7	0.65	37.65	0.4694905630960212	0.42202267483553707	1.100016162692647	2.4784543325526927	2.3000198509758905	2.6596782306389377	0.00788661561321294	868.5712500000002	0.003902494202816583	1749.0	7.345462764154142E-4	1049.3	1.0766285714285715	5.2299999999999995	1550.0	2.0939393939393938	1.3200099096869737	0.043033489541661904	6.9	0.8885350318471338	1.5851115327535787	1.35599173553719	882.1	830.35	1749.475	18.10106314907913	1750.0	1049.5787500000001	0.844881079525155	18.538541666666667	3.45	1.113491066735978	14.685302922897545	1.28125	0.0029861047743598005	0.9910449072188857	0.9490798948451252	2.5839188134270104	2.6174884437596684	0.994513345144882	2.7375801282051677	0.7966820987654321	0.7141203703703642	
2201.0	1926.0	0.8123160762942798	16.584428879310334	1926.0	0.9154193220472979	2201.0	1.4615873093932377	19.844486081370434	2.3542525526399096	1892.0	2.8461931113299483	1781.0	0.8756269988387645	16.209619450317117	1.2166893747084617	31.463749999999997	0.010143072494065031	1.6386518605104228	1.7593108409622584	1540.9	3.587708894878706	0.8046275693878904	2201.0	1926.0	2.132160249656085	1856.5	16.35	90.6	1.5750931588133013	1.397446532472141	0.9509589158600141	3.251902748414378	1.4590092695818124	3.4521617307606802	0.013856728047928844	1304.4362500000004	0.006841176682389372	2567.0	0.01177402513232276	1540.45	1.8579856394333398	13.680000000000003	1560.0	1.0243128964059196	0.9088622007286753	0.06726557279679264	18.85	0.9919312169312169	2.5655801397565767	0.9257683863885839	1362.8	1242.2	2567.825	20.05055283152926	2568.0	1540.6387499999994	0.948264443335521	20.25150862068968	9.45	1.113491066735978	16.399732150811452	0.8976906552094522	0.023363880932113876	0.9664930465738213	0.9222659440196007	1.7575431034482758	2.809032602886195	0.9813847981852879	2.8657751091703405	0.9108297413793104	0.791982896846607	
2563.0	2243.0	0.8384876393601574	16.28926108374385	2242.0	0.8972281565842761	2563.0	1.4615873093932377	19.19999999999999	2.3781637136994123	2098.0	3.1105679088775595	1976.0	0.8691911346407668	15.245365375183908	1.1527930054051765	41.69	0.012103081539535461	1.605348262086583	1.8249591254276205	1794.2	2.6623645320197076	0.8330001873214551	2563.0	2242.6	2.066383509286049	2043.25	20.0	110.95	1.6665234412419885	1.4385688038336082	0.9209221119385398	1.8828347229033837	0.4347974451125863	2.3136893273452968	0.014986412677913204	1804.2337499999994	0.008470762633348334	2990.0	0.010656436487638534	1793.85	1.9550299151245305	22.610000000000003	1570.0	0.26864943929790347	0.8338021735187603	0.05973725300166909	27.85	0.9362068965517242	2.624811970179563	0.8532635774788241	1839.85	1724.3	2990.0	19.697399312042602	2990.0	1794.0275000000001	0.9074151025552839	20.235566502463048	16.0	1.113491066735978	15.753831215843627	0.8146819703491153	0.022322450004298524	0.9655744684561665	0.9283906746352232	0.6113300492610837	3.0836538461538923	0.9803122335890878	3.1305042436346	0.8807986609277858	0.8204644412191612	
2566.975	2246.0	0.8501407129455962	15.192286115007008	2246.0	0.96709816110472	2566.0	1.4615873093932377	18.907642427049556	1.753848152110614	2167.0	3.177003546994033	2068.0	0.9453931759169039	14.922464103751715	0.5437850335216693	15.820000000000004	0.009799185657853007	1.1230153363447026	1.3376557737904844	1796.7	1.7802141527001887	0.8377868975500886	2567.0	2246.0	1.5401098735529593	2127.325	8.75	80.45	0.942046841458525	0.751684459030394	0.9823118722228968	1.6065280464216616	0.2367458041740751	1.6711163883415279	0.01222519272198718	1878.8637500000004	0.007887057338906853	2994.0	0.004615222321852418	1796.45	1.489175189268163	18.75625	1580.0	0.1852720450281426	0.8017056813404052	0.04184002496359476	23.55	0.8298379408960915	1.9534118172338464	0.8179218303145853	1898.1	1824.05	2994.1	19.075473339825844	2995.0	1796.605	0.8055037416157859	19.219507663725082	15.0	1.113491066735978	15.060682895281769	0.7883279295970357	0.008254632575103346	0.9819461817670436	0.948642604535053	0.30307262569832405	3.1535271687321624	0.9871828682947413	3.202574906367078	0.7879716981132076	0.8227421619092189	
2562.0	2242.0	0.8522686025408425	15.119844535893895	2241.0	1.056952672225611	2562.0	1.4615873093932377	18.856141154903742	1.4457050553559867	2229.0	3.1927962924658986	2127.0	1.0311328595946752	14.850412465627848	0.283989014386108	7.306249999999999	0.007376080198371842	0.9521178120617111	1.0221142501258684	1793.3	1.6297334558823502	0.8349086189880524	2562.0	2241.425	1.3499431018136867	2189.5	2.65	70.65	0.4666904684897067	0.35841518640992753	1.099665614182921	1.4811407543698272	0.19514803758850507	1.572014319045787	0.008801329736505081	1800.1775000000002	0.006015746285207364	2988.0	0.0014554441850885623	1793.05	1.1251172025812144	13.43375	1590.0	0.15954545454545455	0.7759331848152876	0.03839986955458326	16.15	0.803985171455051	1.598273785519596	0.7862884703720716	1823.4	1756.35	2988.95	18.99761248240402	2989.0	1793.1787500000003	0.7879455788524297	19.191678097850932	10.85	1.113491066735978	14.969907570950113	0.7654907281772954	0.004003245175509805	0.9886206746261182	0.9546158654238117	0.2587222473946534	3.157877959927181	0.9920436903969838	3.2230909922268327	0.7705308529945554	0.8184523809523839	
2572.575	2251.0	0.8488918439716358	15.04724832214766	2251.0	1.0965889358958916	2572.0	1.4615873093932377	18.82574877067505	1.4208634984950328	2274.0	3.199663590728654	2179.0	1.0688718662173118	14.818015198927128	0.262354087277225	6.484999999999999	0.006732101716605621	0.9295884750684014	0.9758521637495463	1801.05	1.599954975236379	0.8288416772809775	2573.0	2251.0	1.3652521955142822	2243.125	2.0	66.55	0.37199416121061946	0.29463274134253636	1.133121574914969	1.4532158590308375	0.16882373407484833	1.5349046748525272	0.007683559401958338	1788.0050000000003	0.005802066640879703	3001.0	0.0011060417530761786	1800.6	1.050892008276942	12.1625	1600.0	0.15200721695985567	0.7452482278539179	0.036794382705810806	13.85	0.7735678845286423	1.5358873253443204	0.7611587015329125	1797.65	1730.3	3001.325	18.95733239424741	3002.0	1800.7937499999996	0.7584710076852745	19.087651006711397	10.5	1.113491066735978	14.928827126237811	0.7347209920283436	0.0035884642407558107	0.9896794340426386	0.9566539503510809	0.2179372197309417	3.1762181493071413	0.9924338653559397	3.2234666666667056	0.7444933920704846	0.8103861517976033	
2580.525	2258.0	0.8460428508963757	15.00039893617023	2258.0	1.0865400389837045	2580.0	1.4615873093932377	18.760008741258723	1.3869872676695754	2308.0	3.2058571325377776	2204.0	1.0585267193165573	14.75437062937063	0.24143393586654185	6.5	0.006494599138639384	0.9192349452935772	0.9581072818211309	1806.55	1.5579179532421659	0.8173386244215527	2581.0	2258.0	1.332722761708254	2274.3	2.25	63.8	0.33925310177635337	0.2710751549271055	1.1389504615175894	1.4197807017543873	0.15538882568438467	1.4991083283973479	0.007976374475601677	1790.815	0.0052619979062207296	3010.0	0.0012413793103448277	1806.2	1.0273666573582798	11.74875	1610.0	0.13177611282503304	0.7431413437118507	0.035299324997233594	14.45	0.7728982300884956	1.5086344717967604	0.7580895390070922	1800.85	1732.7	3010.75	18.916578624244025	3011.0	1806.3362499999998	0.758672622453356	19.050265957446793	9.55	1.113491066735978	14.893382867284737	0.732581069237511	0.003593327738795169	0.9899120731225652	0.9586699125816089	0.19839500668747215	3.1858149779736054	0.9923278598040568	3.2264615384615776	0.7462946817785527	0.785527462946819	
2558.025	2239.0	0.8363796909492301	15.066023673827255	2238.0	1.0893229895097167	2558.0	1.4615873093932377	18.80263736263738	1.3719161553542958	2302.0	3.234288588701973	2193.0	1.0499256256663259	14.778681318681347	0.2248847858221957	6.3725	0.006499878454248688	0.906491302503182	0.9454431422626005	1790.95	1.5563716814159312	0.8054500621824419	2559.0	2238.425	1.3178927027136518	2273.45	2.3	62.35	0.3147291400602346	0.25341337018069016	1.1279018856758958	1.348035320088298	0.16491723043036993	1.4598828379737951	0.00808002006073946	1770.6425000000004	0.005532426164463942	2984.0	0.0012860657571013194	1790.25	1.0098373594159595	11.62625	1620.0	0.13604240282685512	0.7450999858068712	0.03492997198879552	14.5	0.7555066079295154	1.4727968741159847	0.7534444444444445	1778.4	1712.55	2984.575	18.973124042661365	2985.0	1790.6375000000003	0.7399215408886348	19.11613327487944	9.9	1.113491066735978	14.933385391777	0.7362030905077263	0.0035640038135696015	0.9899361177321817	0.9594117647058824	0.20088495575221238	3.214026548672602	0.9927718944360396	3.252471315092718	0.7260485651214128	0.7690413368513633	
2569.0	2248.0	0.8294577006507632	15.036171132238547	2248.0	1.0943013821080378	2569.0	1.4615873093932377	18.60880206097037	1.3737015427951784	2353.0	3.204521524119837	2258.0	1.0662327457669754	14.68158007728638	0.2235737916929241	6.730000000000001	0.006499534062297294	0.8971417296200248	0.9426117593739309	1798.6	1.5393635571054924	0.7955534638727001	2569.0	2248.0	1.3193871479127808	2305.525	2.65	60.75	0.29925330978872755	0.2502612049940823	1.1198490564880397	1.3635010940919021	0.17703194022377833	1.478712101592143	0.0075110292064555755	1772.5400000000002	0.005612016975653339	2997.0	0.0014845106716710546	1798.35	0.9988165680473373	11.639999999999999	1630.0	0.15098468271334792	0.7471511623286355	0.03396701146211909	13.45	0.7598554533508541	1.4401249008971229	0.7575032622879513	1779.75	1716.55	2997.825	18.8592647536558	2998.0	1798.5425	0.744332108255258	19.044511668107155	10.05	1.113491066735978	14.859189765663306	0.7352622453402687	0.003758590400115883	0.9897418755375872	0.9597707576181157	0.21490845684394072	3.1602404465436225	0.9924335492517311	3.2284788245462677	0.7294800171895144	0.7648212728857889	
2582.525	2260.0	0.8447390932420931	15.014372032801012	2259.0	1.1049026133646305	2582.0	1.4615873093932377	18.802687713310597	1.386844420589036	2356.0	3.2243740850835847	2256.0	1.0780647693766496	14.806313993174058	0.22830636280389424	7.07	0.00664420220580639	0.8978698488819494	0.9426250378237608	1808.1	1.509410234171728	0.8019512789307501	2583.0	2259.85	1.335390822444774	2317.125	3.05	60.05	0.2891867864918456	0.25280351880688884	1.1322947100181915	1.410068259385666	0.16233709469652996	1.4563812940575491	0.008093350702624796	1787.41875	0.005799342741156003	3013.0	0.0016886280589082049	1807.55	0.9859756949294595	12.0025	1640.0	0.1313742437337943	0.7293750314868255	0.03324659506145499	14.6	0.7543327556325823	1.4454238969081454	0.7406088082901554	1795.7	1734.85	3013.075	18.915168482096274	3014.0	1807.8037499999998	0.7375054842253311	19.059602934829524	10.5	1.113491066735978	14.888843118081983	0.7166808149405772	0.003913802726365314	0.9894419950678282	0.9604971763924262	0.1923743500866551	3.2073287077190304	0.9922757475083057	3.24738886491156	0.7182724957555179	0.7676570458404063	
3003.625	2629.0	0.7692658805629571	14.92152724481962	2627.0	1.06757541281995	3003.0	1.4615873093932377	18.057871064467765	1.4497600003768527	2671.0	2.908706449753157	2514.0	1.031724079912729	14.43444527736133	0.32573932016127094	7.258750000000001	0.006244846151858094	1.0120001050337422	1.0533641836904808	2102.95	2.2339133797370434	0.7483243745438246	3004.0	2628.1	1.407978099597269	2618.725	1.95	74.75	0.3838368675798921	0.35138333400812166	1.0950543086879774	1.9864317841079462	1.1352345561882122	2.106853141013098	0.00734187723758626	1910.7600000000002	0.005192725018084118	3503.0	0.0010094996505578134	2101.8	1.102285006457054	12.052500000000002	1650.0	1.0347169811320756	1.0806357057880165	0.03871452247772944	14.15	0.8970531955606582	1.5074893043811397	1.099515503875969	1925.15	1845.25	3504.15	18.341428611960534	3505.0	2102.45625	0.8646996346006682	18.5996162701458	10.05	1.113491066735978	14.68439778766358	1.0618440779610194	0.003760238519662578	0.9899949153284794	0.9556919411642842	1.2658227848101267	2.8798084291188073	0.992854194613559	2.9411225658648665	0.842816091954023	0.7216858237547921	
3851.0	3370.0	0.8253949329359372	15.6395204262877	3369.0	0.9631629837852337	3851.0	1.4615873093932377	18.48467410452147	1.7252970350801071	3449.0	2.9473805348445254	3276.0	0.9441487867902094	14.748913681738085	0.6588541404021936	13.277500000000003	0.008017807256964353	1.3377235899643822	1.411823434747412	2695.75	2.670751924215514	0.814774168833399	3851.0	3369.5	1.638103760962088	3382.575	5.3	102.8	0.8550460774316564	0.7259571281467865	1.000060941404468	2.1290076335877877	0.4307967819689867	2.335763111473623	0.00950837596157601	2537.0724999999998	0.006714387698006906	4492.0	0.002056455524299156	2695.35	1.5311816302362458	20.610000000000003	1660.0	0.32966077123804	0.8367629436904339	0.040037389001402086	24.35	0.9304023845007452	1.8930960594070307	0.8471190971190972	2567.15	2443.6	4492.875	18.895556041795057	4493.0	2695.6049999999996	0.9057712838577746	19.41187092954412	17.4	1.113491066735978	15.1334013381171	0.8237452304079835	0.005168199141032356	0.9868139936020033	0.9517058731889703	0.6450562462995856	2.9231074481074093	0.9906230102838178	2.975616120614607	0.8856787595084845	0.7976495726495909	
4270.5	3737.0	0.8389319313779979	15.132630995286922	3736.0	0.9632917546371809	4270.0	1.4615873093932377	18.92574668141592	1.657332182589267	3648.0	3.157700304591086	3494.0	0.9448142445109016	14.934403797821801	0.5795816757163119	15.767500000000004	0.008550963013315146	1.286144429636211	1.3580016986267938	2989.65	1.7951760465760997	0.8255044288746787	4271.0	3736.525	1.5644903181303182	3600.775	8.2	111.5	0.835783995507225	0.658671523898392	0.9909386338773948	1.6264172018989127	0.2331797767366104	1.7143650433292206	0.009585602034495124	3030.0962499999996	0.006293820316321539	4981.0	0.0026739711732863755	2988.85	1.507316105351917	26.27125	1670.0	0.20105967651979922	0.7855206619788786	0.036251320816061125	29.4	0.8048012318029115	1.8643620098655913	0.79572745043284	3047.4	2937.5	4982.325	19.001635104692134	4983.0	2989.2650000000003	0.7932135898328331	19.12716939284724	19.3	1.113491066735978	15.018430371226263	0.7772099447513812	0.005131171273864361	0.9863178657128204	0.9550516134276192	0.30805424854691393	3.1435287610618214	0.9909995108429804	3.1740360610262273	0.7780290570175439	0.7995843724023493	
4284.6	3749.0	0.8476047084588294	15.116826265389895	3749.0	1.0270808655562012	4284.0	1.4615873093932377	18.92565613283341	1.4090528622980538	3752.0	3.1952561341198464	3603.0	1.007952743412075	14.902115693626104	0.3046213351475085	12.78	0.007163084992776706	1.055193509775236	1.0991816131526173	2999.3	1.695841159109206	0.8170817976064656	4285.0	3749.0	1.3458330927599786	3704.125	5.0	109.4	0.4583667395770644	0.3504822214988114	1.0568618430657906	1.5319350473613018	0.19296048781948932	1.6192287717044267	0.008496079362221095	3002.3549999999996	0.006112288657761129	4998.0	0.0016531931425548445	2998.85	1.1853251898316275	21.756249999999994	1680.0	0.16558089033659065	0.7577913766989244	0.0359655467157604	25.95	0.7791170097508126	1.53784734881567	0.7649863760217984	3033.65	2911.25	4998.6	19.02819855755919	4999.0	2999.0999999999995	0.7670109268858897	19.152010943912433	18.6	1.113491066735978	15.015860625832758	0.745915907873594	0.004205022218098084	0.9886318927891254	0.9570813334210007	0.22371967654986524	3.1771329232413614	0.9918001620129279	3.211434003258947	0.7525441885377611	0.7895861509332053	
4273.375	3740.0	0.8330425588157868	15.149797352066978	3739.0	1.0784791687355324	4273.0	1.4615873093932377	18.89673622257893	1.3975583691990565	3793.0	3.2219480773694364	3664.0	1.053296742887086	14.896120920278218	0.2575646905558596	12.014999999999997	0.006724128355521733	1.0230806813012787	1.0558278634577833	2992.0	1.6390764245206584	0.8047832310480898	4274.0	3739.375	1.3465425143577017	3741.65	5.2	83.35	0.33123361346002633	0.28823413168634765	1.1091982553424704	1.4792572944297082	0.1808607781378674	1.576006815783591	0.007888723961373604	2967.3737499999997	0.0058394889199441	4985.0	0.0017334488965931065	2991.1	1.0995509359705333	20.17	1690.0	0.1518716577540107	0.7493465032992098	0.02792014202927679	23.65	0.7665857605177994	1.4693294076771881	0.7652156113537117	2981.65	2882.85	4986.1	19.06844140474828	4987.0	2991.54	0.7521321709665683	19.213077546609064	17.55	1.113491066735978	15.041710096330624	0.7400530503978779	0.004007906533268711	0.9892679651112095	0.965681841021003	0.22434497816593887	3.200836030204809	0.9917327821854791	3.237422318292187	0.7408141686492202	0.775243870287384	
4984.375	4362.0	0.7848231357552836	15.28165312947924	4361.0	1.069890213183462	4984.0	1.4615873093932377	18.6233609467456	1.4797103245637975	4259.0	2.9370619783461693	4164.0	1.0390947283126637	14.960544378698213	0.34042540405139265	11.0825	0.006282888913669506	1.1275225146800463	1.1648489433190057	3489.35	2.433476497256023	0.7608956903899177	4985.0	4361.3	1.4147629449152532	4205.525	5.8	30.2	0.4203099345110341	0.37733820514344796	1.106754948568053	2.2201089531027933	1.2565441381551643	2.336744844060052	0.007335541883577852	3157.457500000001	0.0053749960823643705	5814.0	0.0018098982712350994	3488.65	1.2148460884085825	20.030000000000005	1700.0	1.0752201856700785	1.1162838141435645	0.009576509013651282	23.25	0.917103070697453	1.5598027790270177	1.1313276026743075	3199.15	3104.5	5815.125	18.80542360531526	5816.0	3488.9874999999993	0.8831896987226624	18.999354992833243	17.15	1.113491066735978	15.107465936579052	1.0973399246704332	0.003478479004528782	0.9902386320818017	0.9844461004265036	1.437842996898115	2.9032034425052466	0.9927135992011482	2.959293724647907	0.8490217131949416	0.7264017033357147	
6418.575	5617.0	0.8188403112264023	16.297243803181647	5615.0	0.9667562415650381	6417.0	1.4615873093932377	19.245854922279808	1.8642868154828673	5491.0	2.93522332490537	5373.0	0.9404186407708635	15.51101036269431	0.7366545584113197	25.997499999999995	0.008187995350109018	1.532842885929247	1.6366504575850342	4493.6	3.147598739106249	0.8105649802733458	6419.0	5616.45	1.7228192283430497	5431.475	14.1	41.4	1.0496562253954902	0.8579808069502797	1.0053825885194934	2.63629985228951	0.7092925969362882	2.8562775724069107	0.009615150556218203	4146.866250000001	0.007028338164822812	7487.0	0.003327119563934967	4492.2	1.7125978877347134	34.43625000000001	1710.0	0.5382200886262924	0.871157747805824	0.009851396209354067	39.5	0.9445263545890159	2.084693515659538	0.881842642419744	4209.35	4028.85	7488.45	19.58712793291096	7489.0	4493.0375	0.9286058843040923	20.05229374768773	29.7	1.113491066735978	15.84133962773208	0.8581967213114754	0.006185867853100384	0.9856261367967903	0.9807088435042963	1.0660114963842018	2.9141016200292555	0.9888270133792679	2.9520421363886373	0.9101923788383278	0.7961880088823388	
7134.775	6243.0	0.8378007455100115	15.387898305084772	6243.0	0.9465955063451492	7134.0	1.4615873093932377	19.001714770797992	1.8287572537931371	5947.0	3.127896713482506	5820.0	0.933946597621359	15.042900711623215	0.7090549958282711	32.252500000000005	0.009316731242853359	1.5131395857353	1.6195254456495252	4994.4	2.121355932203395	0.8240010973477707	7135.0	6243.0	1.682732093112948	5891.975	19.2	54.95	1.1104117826838054	0.8428726100584114	0.9678052238544483	1.7889359539139358	0.27490284599771464	1.9337846185984802	0.011017006835795064	5051.150000000001	0.008091594112364816	8323.0	0.0037532987977714786	4994.0	1.773432379287743	47.80875	1720.0	0.2416723317471108	0.8022429817767979	0.010654799992244005	56.65	0.8558050847457627	2.110258853997961	0.8101757079495053	5077.8	5029.55	8323.825	19.13737464644168	8324.0	4994.203750000001	0.8260663176856639	19.363390579833364	41.45	1.113491066735978	15.185476835611192	0.7960571040108769	0.0062834154160754385	0.9843998533410716	0.9789812498788126	0.3501694915254237	3.11339118597902	0.9874890040074285	3.147934024825484	0.8101143433664032	0.8097382732835013	
7148.025	6255.0	0.8247584738824472	15.26267043565011	6254.0	1.0058942040750516	7147.0	1.4615873093932377	19.01498028909332	1.4974048187801714	6147.0	3.1860820443151923	6014.0	0.9899886088007671	15.027494674750097	0.3821247543376613	22.313750000000006	0.008083232576901758	1.2248708582576067	1.2791330561961733	5004.05	1.819753907549054	0.8053457908838642	7149.0	6254.425	1.4135528568011573	6090.675	13.95	37.9	0.6134628259209227	0.4573259521841875	1.0222539881463286	1.6834218386989774	0.22929473680748597	1.7547881500649047	0.009240809725952237	5067.348749999999	0.007271655284233283	8339.0	0.002723199906298498	5003.15	1.400172810500665	41.48625	1730.0	0.20450065703022338	0.7781975999943918	0.007325582519111266	48.0	0.7912878161679616	1.6652258268323452	0.7852638566213077	5150.15	5023.55	8339.275	19.14029933169336	8340.0	5003.545000000001	0.7836075887963728	19.25058197539077	37.0	1.113491066735978	15.1488714964941	0.7702094583537883	0.004346498845182019	0.9875702685779164	0.9840344824253671	0.2650780608052588	3.1593626806830897	0.9897508966737091	3.200864318329863	0.7746740386202343	0.7862754766601098	
7138.175	6246.0	0.8088957055214897	15.251313655530309	6245.0	1.0691469346664935	7138.0	1.4615873093932377	19.00602098466502	1.4205028709936907	6265.0	3.210443928352106	6134.0	1.0513755238112548	15.034802259886996	0.2866042090326762	19.721249999999998	0.007069622036133451	1.1398151705728903	1.1746383594333925	4996.95	1.752335387609476	0.7835235992966558	7139.0	6245.775	1.3702774114803267	6202.875	9.85	32.1	0.355053362677003	0.3187355516011949	1.0931720119218156	1.5996125282531517	0.20458731149024412	1.689348254739342	0.00795716294235544	4954.963750000001	0.006355614625908124	8327.0	0.0019642055934991774	4996.3	1.2063872175155455	35.42	1740.0	0.17549241201162416	0.7612792483089492	0.006381329145379003	39.9	0.7734627831715211	1.4791653350326477	0.768163430420712	4971.0	4936.1	8327.625	19.130785065119973	8328.0	4996.606250000002	0.7630839125420203	19.261044437236432	31.8	1.113491066735978	15.136817537471014	0.7539650752963794	0.003936112401152726	0.988994265562714	0.9862494640382103	0.2286083306425573	3.1911608436642513	0.991445902327394	3.22193152454759	0.7537648189682794	0.7504262506031918	
7854.675	6873.0	0.7827504445761828	15.153689262147566	6872.0	1.067671245553318	7854.0	1.4615873093932377	18.60148192056901	1.451550788532819	6791.0	3.042491045308016	6641.0	1.0468961176151312	14.784602845287491	0.3164670709530319	20.1825	0.006517717446515171	1.1918841585016908	1.220352833665173	5498.55	2.142411517696464	0.7589269320234864	7855.0	6872.75	1.3993332978197668	6703.525	12.05	33.9	0.379759789125904	0.3505736777424362	1.0873680105774102	1.8603141671606434	0.7091226060677556	2.035220632112709	0.007211767168382396	5199.243750000001	0.005986770094703279	9162.0	0.002295456710162873	5497.45	1.2532189256382227	34.241249999999994	1750.0	0.6418535127055306	0.981586881347849	0.006460650067179326	37.9	0.8855304503965286	1.4973166722215547	0.991405194415253	5225.15	5158.85	9163.675	18.81833520066673	9164.0	5498.16375	0.8714859675472363	18.96148770245956	31.45	1.113491066735978	15.016917223335051	0.9707333235164188	0.0038421579169184983	0.9896401246365661	0.9870374622125282	0.8171962053907544	3.01197986080242	0.9915247773943219	3.067857142856946	0.8535465718939731	0.7323810926225933	
9285.275	8125.0	0.8286458979769035	15.18232285429143	8124.0	0.9940684452314535	9284.0	1.4615873093932377	18.718029716568925	1.5622400079152239	8074.0	3.0133347984572394	7913.0	0.9769233362444938	14.916573208722776	0.47649559223053173	26.798750000000002	0.007336381149507058	1.3571388539723461	1.3927508775892683	6500.35	2.2423282395328554	0.8137549172375838	9286.0	8124.55	1.49518609105528	8021.125	16.6	43.95	0.6047119103150685	0.5322814736561285	1.013679839427964	2.0612125729904367	0.34303721148303434	2.144760990920318	0.008098418389199993	6240.89625	0.006622621355382364	10831.0	0.0026290574195643054	6498.85	1.452696835198765	46.321250000000006	1760.0	0.2942128189172371	0.8273351931190931	0.0069675087391107915	51.05	0.8710203058410629	1.6550373161574226	0.8381245292493096	6262.5	6197.05	10832.925	18.862090989880524	10834.0	6499.697500000001	0.8604956314607133	19.034418662674636	41.85	1.113491066735978	15.035001274185543	0.8144971513500124	0.0042446230567081975	0.9884189957937848	0.9854548911493489	0.4147592245153221	2.9991134973153684	0.9906795163167855	3.034929862251829	0.8455226653455536	0.7997877387938518	
9996.025	8747.0	0.8319357505609905	15.267084417119891	8746.0	0.9906508693049435	9995.0	1.4615873093932377	18.97739580880623	1.5316692778101464	8546.0	3.161259035421397	8413.0	0.973599401155676	15.01692959736283	0.4520837176185864	28.75125	0.007833169635060236	1.3494358175464674	1.3847618818198755	6997.95	1.9167632793091258	0.7989609531392969	9997.0	8746.525	1.4609242569116048	8484.05	19.95	44.9	0.5822801522790513	0.5052492600304009	1.009994874383074	1.7302331057216884	0.23700665213056635	1.8431821604284266	0.009051875835855563	7009.077499999998	0.007148962623358458	11661.0	0.002815212022860368	6996.6	1.4446528813027384	55.56499999999998	1770.0	0.21384976525821597	0.785043996947344	0.0063378691208853255	64.3	0.800455459600142	1.6174714454578312	0.7929469687981967	7034.95	6983.55	11662.025	19.124047267576973	11663.0	6997.20125	0.7892903446261345	19.242468668716047	50.6	1.113491066735978	15.163827279016107	0.7778201219512195	0.0040530959111640605	0.9881137344537756	0.985764496640506	0.26537330981775425	3.1445915856086653	0.9897311755863111	3.176625679829587	0.7807511737089202	0.7744590780809065	
10005.775	8755.0	0.7838342440801483	15.288924558587453	8755.0	1.040923405188934	10005.0	1.4615873093932377	19.04182422367363	1.4151148520307504	8784.0	3.2023765662042925	8621.0	1.0234588410792043	15.086123524693495	0.3087232322390381	26.527499999999996	0.0072172523866628575	1.2332082578567527	1.2625818849245982	7004.35	1.832132548204604	0.7604432575833765	10006.0	8755.0	1.3714938282779405	8699.9	15.95	46.4	0.3755409738063906	0.34025402136747795	1.0595859704697506	1.705992895611326	0.21382612754492172	1.7708410291498062	0.00795511044818524	6960.518750000001	0.00669250737882721	11673.0	0.002266703616067305	7003.75	1.3016344938526945	50.79375	1780.0	0.19478597449908924	0.7675269259946198	0.006603901140738527	56.0	0.7752420470262794	1.4696046009727708	0.7749101032362835	6982.75	6925.65	11673.125	19.1668408711976	11674.0	7003.931249999999	0.7667140424988391	19.26944508140335	47.05	1.113491066735978	15.204021047409771	0.762642881884309	0.0037693156044530003	0.9890134320088843	0.9861454232195872	0.2351796749828336	3.1895611321185626	0.9908408120341355	3.2208096508524124	0.7568179213933769	0.7296407879490132	
10050.825	8795.0	0.7868742921857277	15.26766399458057	8794.0	1.0776340936909363	10050.0	1.4615873093932377	19.022100878180634	1.416570163314431	8952.0	3.2044810394934506	8754.0	1.058458317053107	15.101694340901386	0.2736138352547476	27.73875	0.006890681611979643	1.2092312559771627	1.2361070798113383	7036.05	1.8077303927084543	0.7403533825358605	10052.0	8794.625	1.3748564088630015	8861.4	14.05	50.9	0.3279888220179696	0.30539024749638455	1.0954772423741395	1.6785553808133062	0.20809624681973546	1.7516776434016461	0.007543011517133512	6957.186250000002	0.006291451862582193	11725.0	0.0019937562083155954	7035.2	1.2688052302607946	48.464999999999996	1790.0	0.1818386407111511	0.755124837237672	0.007244829696685028	53.05	0.7676638176638176	1.4534310807698667	0.7621082621082621	6984.45	6924.3	11726.125	19.123247274863495	11727.0	7035.643750000003	0.75905351799681	19.22762786496554	44.3	1.113491066735978	15.178412852834034	0.7475114640420535	0.003943788869206386	0.9891655295188141	0.9855672744352877	0.22889390519187358	3.1894995531723387	0.9911238825031928	3.2147181276019787	0.750643104798121	0.714546068174141	
8991.925	7870.0	0.7236568146463992	14.7913633633634	7867.0	1.1530251790051973	8990.0	1.4615873093932377	18.6250838926175	1.4634895645731019	8408.0	3.2782985574212575	8281.0	1.134191857117294	14.64942473633741	0.24866066931694136	28.640000000000015	0.00743722606964693	1.172435312380551	1.1995250973963532	6295.6	1.380531825291789	0.7080756740396659	8994.0	7868.0	1.4226073324009247	8347.825	16.4	54.8	0.29485665305206477	0.2774655180032851	1.1686967674627753	1.2782238734419997	0.04066902865681331	1.332760444659429	0.008643448143159515	6405.828749999999	0.006715963328218611	10489.0	0.0025343058474471504	6293.3	1.2289237440821135	48.21375	1800.0	0.037081197090735665	0.43485142698530127	0.008441873541350545	56.15	0.4820115704471496	1.4965319021037313	0.44175605640592985	6424.25	6388.0	10490.525	18.712753712520204	10493.0	6294.298749999999	0.47193049108462404	18.7771346223129	43.55	1.113491066735978	14.726379481059107	0.43006594724220626	0.004417700048143104	0.9881450738822102	0.9847183603047085	0.047020818377602296	3.2679740913996103	0.9900918336661757	3.2847836538459836	0.4631162288593019	0.6862780376634084	
6793.575	5945.0	0.6669954089440118	14.657425240750133	5943.0	1.3181121052236289	6792.0	1.4615873093932377	18.533537798408478	1.5553701770474198	6057.0	3.333309711976432	5866.0	1.2991288762600914	14.534466180371373	0.18990616341305128	34.60874999999999	0.007882090759726072	1.0745276058531787	1.097491627033378	4756.35	1.19281870164817	0.6644211495680721	6795.0	5944.15	1.5203303366414236	5971.625	23.65	49.2	0.21635788843159195	0.2057927207595359	1.354712830556367	1.0966138448707263	0.09326860885907085	1.1489203416874296	0.008663478937738195	4862.82125	0.007345406584487396	7924.0	0.0047877886085046515	4754.55	1.1235799674250417	38.908749999999976	1810.0	0.08239389920424403	0.5970005739522677	0.009967181232527047	42.85	0.5955264043054154	1.6011456772301937	0.606827070226152	4881.05	4841.2	7925.825	18.601212875462206	7927.0	4755.432500000001	0.5834613337432751	18.654282818043523	36.2	1.113491066735978	14.603482013917409	0.5893631210403468	0.0070110874212179	0.9851068218190561	0.9823244601110166	0.10264567983924983	3.3322337575349184	0.9878027795491583	3.334805800966598	0.5752334111370457	0.6609356725145692	
5707.3	4994.0	0.6845923709797668	15.108672436015512	4994.0	1.4183447864921261	5707.0	1.4615873093932377	18.94259327669004	1.6165311049375735	5468.0	3.305200034284225	5348.0	1.3882403148561835	14.968138160325013	0.15821098161157804	46.95375000000001	0.006856809006019611	0.9965356361659354	1.0199963074989828	3995.4	1.4810583395661958	0.6746285729606616	5708.0	4994.0	1.5842384140765855	5410.4	37.95	61.05	0.17701500340960785	0.16788556901024432	1.4640818537968967	1.347111846946287	0.12737650361831504	1.4238598603236183	0.007652775531027961	3945.176249999999	0.006160522771487006	6658.0	0.009441590267325132	3994.95	1.0449922645768344	27.5625	1820.0	0.11594732991953183	0.6967517764542428	0.015166194663884332	30.75	0.7108805384183959	1.6708781151514727	0.7053187511684427	3955.95	3932.4	6658.8	19.03236987439312	6659.0	3995.166250000002	0.6993202532268554	19.08747467305213	24.7	1.113491066735978	15.05254126714792	0.6913789937568858	0.011680542607627022	0.9814626483863534	0.9781760818800616	0.14341013824884793	3.2956610420913446	0.9838535122964586	3.3148549394048104	0.6904192717910996	0.668910963944034	
5704.0	4991.0	0.7037615740740522	15.14538653366584	4991.0	1.3105775161337667	5704.0	1.4615873093932377	18.872062168309313	1.5458542069314198	5276.0	3.262982168259915	5181.0	1.2810895703665566	14.929719484457916	0.1908105550096741	43.64250000000001	0.006385052239942174	1.0164043560725007	1.0419975880482708	3993.0	1.54723704268293	0.6944586715673353	5704.0	4991.0	1.5050276313944588	5225.025	35.65	55.7	0.21677457712689618	0.2046474276641918	1.3366545113502317	1.4309083984003053	0.14772186298539555	1.4950548064362355	0.007233742627146938	3975.66875	0.00584657981261279	6654.0	0.008827862864783884	3992.55	1.0677098401277971	25.828749999999996	1830.0	0.13248847926267282	0.7167352711050168	0.013758351961861948	29.25	0.7268145161290323	1.5803692183220268	0.7257085020242915	3988.8	3963.85	6654.7	18.992801569790977	6655.0	3992.752500000001	0.7159344907298519	19.125340494916575	23.65	1.113491066735978	15.035360729963415	0.7060313515580195	0.010788544338426258	0.9828264034216314	0.9797823858513752	0.16439408488573073	3.249450341167291	0.9852913911377541	3.28041434874326	0.705649015484611	0.6828406909788558	
5717.25	5003.0	0.7343992248061967	15.036192669353298	5002.0	1.1944664919538674	5717.0	1.4615873093932377	18.75573333333329	1.4489843733261234	5256.0	3.2265312434326794	5145.0	1.164732522653272	14.842895238095293	0.20714505377830367	27.733749999999993	0.006435009445918032	1.0245162265672243	1.0537938428772489	4002.4	1.589828218490643	0.7111015928663286	5718.0	5002.875	1.4026750519858124	5190.525	20.35	43.65	0.23986423589363945	0.2237116214649253	1.2123461963091695	1.4689994216310016	0.15580178605477304	1.5425447255627829	0.00688669277145876	3966.60625	0.005853403922153456	6670.0	0.005060112143025873	4001.95	1.0793634794441154	25.869999999999997	1840.0	0.13972868217054263	0.728500126506799	0.010849437643696017	27.7	0.7394665635871666	1.4770260675761584	0.7363258600695787	3977.15	3954.1	6670.175	18.916459833499026	6671.0	4002.1387500000005	0.7312563714204484	18.999462675110344	23.55	1.113491066735978	14.978826997199752	0.721	0.006898371397926986	0.986666619156155	0.9828124029080967	0.17199537750385208	3.192704761904506	0.9888105628286897	3.2377855207120834	0.7215985415467281	0.6925028835063162	
4943.05	4326.0	0.7229117457590621	14.491014429383483	4324.0	1.2015594681584998	4942.0	1.4615873093932377	18.308335156420885	1.4534837419354392	4673.0	3.283750904946202	4557.0	1.1739030327799032	14.31846423102164	0.20282502143434838	19.60875	0.007251472884545118	1.0104549827400826	1.0373897629773188	3460.5	1.1701941959415239	0.7031446814178102	4944.0	4325.15	1.409296486912237	4599.65	11.65	30.15	0.2424831577547594	0.2213613024512064	1.2199452877708392	1.0550645373003709	0.025290923393617076	1.12903362713949	0.007811192322713832	3535.7625000000007	0.006638865256140253	5766.0	0.0032526907989334523	3459.45	1.0636527056292375	25.970000000000006	1850.0	0.020324324324324326	0.3419635259208362	0.008422258226716576	28.0	0.3807239424334932	1.4827498983980658	0.3458351504579154	3546.5	3522.5	5766.725	18.40756146209508	5768.0	3460.05	0.3738504868227964	18.49516834280718	23.8	1.113491066735978	14.420665875730796	0.3370706628746445	0.005475233091295099	0.9872732940241595	0.9839935191910162	0.030957052539786353	3.275692505904839	0.9894880851004425	3.294140795802109	0.368412456445993	0.6871789290378506	
3350.9	2933.0	0.6756269592476492	14.449821923229136	2931.0	1.4301290530054025	3350.0	1.4615873093932377	18.269283276450455	1.6368454184338894	2637.0	3.3332562546792466	2511.0	1.391364273701385	14.263670838073562	0.16407025367240596	22.8675	0.008052481007121495	0.9324711754635645	0.9539481699529849	2346.15	1.0644757433489793	0.6679297628550388	3352.0	2932.05	1.5878274850933753	2568.225	14.95	30.65	0.19247620928402548	0.1774084330972833	1.4736546920627251	0.9144861585134613	0.08944698419264202	1.0063867113260598	0.009101251422070532	2421.5474999999997	0.007055426782156074	3908.0	0.006079459965027856	2344.9	0.9793026752064584	19.84374999999999	1860.0	0.07129313613955252	0.5988789677587427	0.012439880674554052	22.4	0.5885796545105566	1.6893021863897852	0.6117062719127386	2432.35	2410.45	3909.325	18.368188897025075	3910.0	2345.5887499999994	0.5736952729525687	18.448911753066877	17.35	1.113491066735978	14.367002879490798	0.5854190367842245	0.00927977361962812	0.9826677453732504	0.979341274834101	0.10576164167324388	3.3312476007677625	0.9868651132528162	3.334320218153495	0.5586841107318923	0.6620836560805582	
2563.0	2243.0	0.7463135593220356	15.017206132879037	2242.0	1.597612425544252	2563.0	1.4615873093932377	18.796933560476997	1.786254786879272	2409.0	3.27782171849123	2320.0	1.5600814776763996	14.826405451448062	0.14648785790487523	30.247500000000002	0.006942767482131157	0.8477899540806265	0.8799178305635218	1794.2	1.4143160577740026	0.7120843381863152	2563.0	2242.575	1.742376071817454	2362.6	23.15	38.1	0.1736068328467767	0.16045132007154078	1.6485651427925603	1.2608677513558613	0.12590261060928384	1.3557878954728777	0.008010129648490186	1778.42625	0.006018963858732993	2990.0	0.012725024048371579	1793.85	0.9043554203290511	12.645000000000003	1870.0	0.10742761225346202	0.7161205822756721	0.02093234074114771	14.55	0.7319212665810869	1.8481017214415303	0.7285560344827586	1786.6	1768.85	2990.0	18.907214396280096	2990.0	1794.0074999999993	0.7184656516199353	19.00788135593218	10.95	1.113491066735978	14.917308339602595	0.7042136003337505	0.01660685445547988	0.9764503780623887	0.9718155097107382	0.15391120507399578	3.247234042553227	0.9812560120928954	3.2987067167292796	0.7029620358781811	0.6921353065539154	
2566.9	2246.0	0.799001302648721	14.99214255045084	2246.0	1.4060430243141275	2566.0	1.4615873093932377	18.756925749023008	1.639159977501259	2366.0	3.238179661527589	2298.0	1.3709333190533808	14.741901867129814	0.1829324835497994	24.305	0.006309895147712891	0.8645764027500554	0.9067634197019551	1796.7	1.4657622739018061	0.7663262563122217	2567.0	2246.0	1.5967354617218115	2327.2	19.3	31.75	0.23426621224031688	0.20451491648578327	1.4498540162587128	1.3177092138630602	0.13664384854585135	1.4107344776098523	0.007370138700027198	1801.1100000000006	0.005097173385667948	2994.0	0.01053924914675768	1796.5	0.9365533724258678	11.59125	1880.0	0.11538461538461539	0.7337013375084682	0.017253090612688492	13.55	0.7523686477174849	1.712767132955446	0.7461923411662315	1808.95	1794.05	2994.2	18.876391839909303	2995.0	1796.6149999999998	0.7355791012240893	19.018033490768577	9.35	1.113491066735978	14.871885922069527	0.7242411286874733	0.013229778004528259	0.9804603268477589	0.9763619073495449	0.1608300907911803	3.2133735979292863	0.9837544634339139	3.2622584800343875	0.7203663793103449	0.7292999135695762	
2562.0	2242.0	0.8109782144382752	14.957832898172326	2241.0	1.2355296778528386	2562.0	1.4615873093932377	18.711709800593983	1.4779556299709284	2357.0	3.224098426536089	2282.0	1.1832724322182528	14.705897327110726	0.19652972133681504	12.450000000000001	0.0064725696703232475	0.8662046610406304	0.9128243700418679	1793.3	1.5060922541340285	0.7798455350179668	2562.0	2241.5	1.4140190989089068	2322.3	7.85	17.35	0.2529579370202406	0.21372949085008403	1.2699784531822975	1.3461106309420896	0.13160675809073608	1.4178180865585055	0.007539071098393132	1786.7474999999995	0.005515871921453985	2988.0	0.0043380951065181955	1793.05	0.9446484123202825	11.721250000000003	1890.0	0.11006423982869379	0.7283124669290783	0.009588019120775884	13.7	0.7503225806451613	1.5516754593483897	0.7358064516129033	1793.1	1780.55	2988.925	18.83369929995666	2989.0	1793.1699999999996	0.7357461145726771	18.988850174216008	10.0	1.113491066735978	14.829755338402638	0.7161670235546038	0.006873890615139112	0.9866535397145377	0.9836522026796052	0.15074496056091147	3.208602150537675	0.9890359377595658	3.244686411149862	0.7278042442615851	0.7501933820369588	
2572.675	2251.0	0.8246475865014978	14.98722390645295	2251.0	1.1288822789003983	2572.0	1.4615873093932377	18.628288055196194	1.3744387320818592	2360.0	3.216413655864563	2293.0	1.1011457076009061	14.65045278137129	0.19737688705207568	7.196250000000001	0.006375037457294429	0.8706698752028653	0.9169696831787897	1801.05	1.5259852750108274	0.7869015516811211	2573.0	2251.0	1.3317151257142457	2334.425	3.6	12.25	0.2601252857184003	0.2168025684485148	1.1561447109319045	1.3793534482758614	0.13182443265962746	1.4257875953819763	0.007407612150695154	1786.3512499999997	0.005157783816760025	3001.0	0.001997613961102017	1800.6	0.9528846958997405	11.507500000000002	1900.0	0.11035072711719418	0.7152505792457071	0.006777129263367542	13.4	0.7385677308024159	1.441154155597632	0.7275862068965517	1792.75	1779.65	3001.425	18.81956773231009	3002.0	1800.8300000000006	0.7245343516425792	18.995106106539637	9.3	1.113491066735978	14.81625252476444	0.7099576271186441	0.003986316679982384	0.9896386458627229	0.986307432712788	0.17063663923776526	3.190513152220817	0.9918660818388761	3.235497650576713	0.7151762682717111	0.756957649092481	
2580.5	2258.0	0.8101027397260303	14.97074309978772	2258.0	1.1013591813535935	2580.0	1.4615873093932377	18.647161016949145	1.3494948285536308	2368.0	3.216754969641714	2287.0	1.0767549956345386	14.686483050847452	0.19340052436568708	5.6937500000000005	0.006328380908349867	0.8685422423176756	0.9195517717027941	1806.55	1.5052859618717491	0.7801439124861111	2581.0	2258.0	1.3026494239124253	2333.325	3.3	9.15	0.26480460317560595	0.21934518034759645	1.13766998476886	1.346987951807226	0.12703775523167818	1.4302823596537844	0.00738037979932001	1790.0475	0.005390612041797976	3010.0	0.001835985312117503	1806.2	0.9580968887149526	11.436250000000001	1910.0	0.10370051635111877	0.7229504773140698	0.00507121875519592	13.35	0.7513037809647979	1.4255499670755414	0.733023356401384	1796.95	1782.05	3010.8	18.816616414265045	3011.0	1806.3512500000002	0.7365985706959589	18.990573248407692	9.75	1.113491066735978	14.819717532137256	0.7116858237547893	0.003150114696111795	0.9905215043955383	0.9884165604389513	0.15570934256055363	3.18190677966106	0.9925158795912732	3.2430573248408012	0.7216900808854831	0.7555839727195209	
2557.85	2239.0	0.8179098005203838	15.035845749342649	2238.0	1.0963854125245263	2557.0	1.4615873093932377	18.789999999999985	1.3407200001211597	2340.0	3.243186694142941	2245.0	1.068043867539946	14.754615384615349	0.18864933739636358	5.183749999999999	0.006404762581860757	0.8675655135530723	0.9158986907691118	1790.9	1.475456570155903	0.7745187671355869	2558.0	2238.35	1.2938863750837253	2301.375	2.95	11.4	0.24591968336330303	0.21559671466275726	1.1320995105276177	1.3517094017094027	0.13816676352830956	1.4184327581785285	0.007258920096041096	1773.9774999999997	0.005247585552392117	2984.0	0.0016460216493694902	1790.2	0.9606252640473173	11.468749999999998	1920.0	0.1170940170940171	0.7345546316006714	0.006359655239742267	13.0	0.7595768374164811	1.3977439278562203	0.7502227171492205	1779.25	1768.15	2984.5	18.917695945328695	2985.0	1790.57625	0.7306758804463487	19.069807186678364	9.4	1.113491066735978	14.89999048405021	0.7223290598290598	0.0028950637032511854	0.9907001737148882	0.9868901843742155	0.15921052631578947	3.2218110579016455	0.9931055657902081	3.260122699386533	0.7191397849462365	0.7447606727037513	
2569.175	2248.0	0.8199913644214183	15.015634473798162	2248.0	1.091369321285485	2569.0	1.4615873093932377	18.677197452229237	1.3398322302843382	2355.0	3.2148869891032197	2280.0	1.060620212502105	14.713460721868348	0.19883687359607552	5.21875	0.006419200003176956	0.8793200495328155	0.9183302021313882	1798.65	1.5166159199652032	0.7937383514576076	2570.0	2248.0	1.2971191424064592	2315.775	2.55	10.05	0.2458988771868541	0.21968286221665756	1.1288101682755747	1.3661171366594318	0.15719675404397498	1.4536263627527455	0.008071047560532856	1775.6125	0.005299712699785223	2997.0	0.0014219991635299038	1798.35	0.9627080394922426	11.504999999999997	1930.0	0.1276962899050906	0.7428784359968438	0.005628517823639776	14.45	0.7545474231268947	1.4012103215710068	0.752718573292736	1783.6	1764.75	2997.775	18.86754687577277	2998.0	1798.5349999999999	0.7408534367045138	19.049588566478953	9.5	1.113491066735978	14.858921535211985	0.7313671209540034	0.0029115849299026523	0.9906692150669206	0.9871598899419138	0.19688446559930767	3.1897664543524837	0.9928280404085505	3.2428199566160893	0.7279599659284497	0.7545570698466779	
2582.675	2260.0	0.8226024503591072	14.98505399568035	2259.0	1.0933181470400595	2582.0	1.4615873093932377	18.745902353966887	1.3491599693383982	2367.0	3.2238928069603134	2283.0	1.0604925884270653	14.753176972281448	0.20367191279577934	5.741250000000001	0.006491757719362813	0.8769938650306749	0.9248885915462376	1808.15	1.5143291359096829	0.7937411821243534	2583.0	2259.9	1.3064937584175178	2322.95	3.2	12.15	0.2556329276660027	0.22696570228768667	1.1309623592059863	1.3652043010752677	0.14835085168612044	1.4347125825234825	0.007420739304997924	1787.7275000000002	0.005515368199329286	3013.0	0.001772853185595568	1807.55	0.9658660987024633	11.718749999999996	1940.0	0.12633376013657704	0.7274176381583849	0.006741198990207229	13.4	0.7505415944540728	1.4153644224372983	0.7363930885529157	1795.6	1777.7	3013.175	18.872861793668186	3014.0	1807.8475000000003	0.7343919065042065	19.030712742980576	9.95	1.113491066735978	14.855227804583555	0.7133333333333334	0.003180618465534183	0.9903276238151033	0.9863234111021721	0.176268271711092	3.1989339019190144	0.9926554142069233	3.2430573806395446	0.7190710616438356	0.7555651423641068	
3635.775	3182.0	0.7069697975439839	15.367265469061874	3180.0	1.040279080835728	3635.0	1.4615873093932377	18.083675432969873	1.5409301698203408	3118.0	2.56214167600475	3005.0	1.014704037135402	14.881911481719028	0.4403233509608509	5.8225	0.005915697015334684	1.168213457076566	1.21748583512658	2545.7	3.414669764354472	0.6873609740636646	3637.0	3181.125	1.4922076592677027	3057.225	2.8	10.65	0.49310542509671906	0.46739445978530236	1.067921617589318	3.1494978943958585	3.151367672023235	3.306257901569638	0.00686660607896597	1971.0362499999999	0.0047071648003171145	4240.0	0.0013993702833724824	2544.15	1.2602101834652282	11.761250000000004	1950.0	2.9253152279340444	1.4716314065219191	0.005335805005135399	13.6	0.8522470093760104	1.589119375479605	1.5009148369926812	2000.85	1955.0	4241.7	18.347902308834776	4243.0	2544.9112499999997	0.8221512791106065	18.67026219714571	9.5	1.113491066735978	15.098399658766393	1.4447562540089802	0.0029280419928811798	0.9911562609917842	0.9881472870176148	3.3300066533599466	2.5252084669660335	0.9928532160527763	2.605988023952126	0.7983048057932851	0.6686103012633665	
5769.475	5049.0	0.8051776429809598	17.29443378119	5048.0	0.8998075018984826	5769.0	1.4615873093932377	20.55912176495538	2.6542031517098397	4764.0	2.795292020414325	4616.0	0.8813272295044279	16.953075943996595	1.6539014827228173	203.34375	0.011224532514539413	1.9548244174597966	2.040304350193034	4039.25	4.262650085763299	0.7973432020287332	5770.0	5048.45	2.591323157970161	4694.15	167.55	248.25	1.776519494776943	1.708795402686135	0.9274350833894767	3.9434662706830803	2.1251380375319324	4.128728516190932	0.013460825735675634	3125.7762500000003	0.008947983375977993	6731.0	0.04943279883166886	4038.4	2.124864533760543	37.78874999999999	1960.0	1.9753663198131237	0.9624826299671436	0.07438870909744696	45.4	0.9471523037542662	2.7329477460077474	0.9728644829800899	3183.95	3047.0	6731.4	20.74205151952945	6732.0	4038.7400000000002	0.9216220898174219	20.915077841757228	30.25	1.113491066735978	17.149416297086308	0.9508291351805206	0.060417481996900266	0.9283579854885602	0.9130408725877982	2.2779092277909228	2.7802176696541716	0.939370694360442	2.816336105779363	0.891804689180469	0.792012711864432	
6852.55	5996.0	0.8341125047510706	17.199461434891308	5995.0	0.8915833075155326	6852.0	1.4615873093932377	20.671118308249174	2.8710028240857826	5296.0	3.088541792120916	5186.0	0.8704705704643878	16.75772762050496	1.7879182372023341	289.98375	0.014370948501350969	2.164018887366526	2.246204040598556	4797.05	3.427747782491331	0.8290060838602444	6853.0	5995.925	2.7103304843354854	5239.625	232.5	367.4	2.049952157287058	1.9307272219244662	0.9107843006037938	3.051587605202752	0.9777471475310231	3.2504438589402285	0.017378315735256243	4553.053750000001	0.012479048280937002	7994.0	0.046759045109908894	4796.4	2.309202807110757	70.5975	1970.0	0.7550393549625648	0.8654493256389275	0.07552444677417697	84.35	0.9631887118448839	3.0081538241587964	0.8767809010396611	4671.95	4415.65	7994.6	20.897643612171255	7995.0	4796.722499999999	0.9422958856920989	21.121080977111028	61.05	1.113491066735978	16.980095736189885	0.8564638783269962	0.05904140158547522	0.9265876499131741	0.9077014790375464	1.2368117058144013	3.075298881604095	0.9395953582848983	3.1032918660284694	0.9170979490128426	0.8178246013667709	
6859.825	6002.0	0.8450162513543015	15.83346014492755	6002.0	0.966773003833087	6859.0	1.4615873093932377	19.316793754538892	2.216747467595995	5584.0	3.159400825797571	5476.0	0.9494350719504401	15.332952069716788	1.0232747869501115	107.24000000000001	0.012633000633508123	1.7664470087763764	1.8393412038743762	4801.9	2.2829976410814816	0.8322259401166695	6860.0	6002.0	2.0143854414001425	5519.8	78.8	145.8	1.3811917749597136	1.2073853768812237	0.9827130819319764	1.9621002906976797	0.34886996371302936	2.104304872782819	0.014584690865882169	5039.29375	0.010667228435728515	8003.0	0.015113301815322356	4801.5	1.9436026431893954	65.845	1980.0	0.26761074800290485	0.8261033273606694	0.027972832968803964	76.1	0.879663330300273	2.3924302133308455	0.835304822565969	5078.15	4990.9	8003.0	19.537710874038428	8003.0	4801.737500000001	0.8596232108172522	19.849999999999945	55.7	1.113491066735978	15.546084108123983	0.8133213321332133	0.02057276317458655	0.9667942361919053	0.9575419208779402	0.43765949690120304	3.14561307901883	0.9739544874807008	3.1783695652171398	0.8406160458452722	0.8146579804560534	
6846.0	5990.0	0.8426391538061556	15.33650434782612	5990.0	1.0262328759155213	6846.0	1.4615873093932377	19.126575390556418	1.642443630775034	5799.0	3.1835039981178688	5673.0	1.0076882210801894	15.140503472222186	0.4504794868029832	28.17750000000001	0.009028757303988718	1.2841795076431948	1.3750529833027105	4792.3	1.8831130434782637	0.8222721484249187	6846.0	5990.0	1.49243790266811	5733.575	18.85	52.5	0.7156084508123821	0.5805801781817006	1.0422446120685536	1.7395659722222254	0.24456792846295122	1.8072181312133087	0.010342163136726567	4929.46875	0.00782244860833182	7986.0	0.0037732827559977178	4791.85	1.479389435953201	45.181250000000006	1990.0	0.21114982578397212	0.7826324791352329	0.010558600231283624	52.2	0.8139382845188284	1.7781303346861366	0.7901620574246961	4984.6	4876.0	7986.925	19.22778142733778	7987.0	4792.094999999999	0.797134979718412	19.357356521739028	38.7	1.113491066735978	15.2220052807948	0.7725108225108225	0.0056298892103856385	0.9853413534856255	0.9806425662426467	0.2902608695652174	3.171590315275849	0.9880473670949861	3.20182070400531	0.7842857142857143	0.7994909601544916	
6871.625	6013.0	0.8356199186992078	15.249651775097592	6012.0	1.064816404565613	6871.0	1.4615873093932377	19.02068497795863	1.4611796936593682	5976.0	3.1919140860661726	5843.0	1.0362525526254642	15.046320786707295	0.31358228172457164	19.253750000000007	0.0071809672340033244	1.1681954618920678	1.199482568593057	4810.35	1.8186662141523897	0.8092889976791275	6872.0	6012.7	1.3823689005585431	5899.0	11.85	30.35	0.4182942428112041	0.3633668388442498	1.0834311268495753	1.6632924335378345	0.2262760696107963	1.7397468501998865	0.008229098090849244	4784.898750000001	0.006593064842170736	8016.0	0.0024424931981202073	4809.85	1.2413402244106362	34.74999999999999	2000.0	0.18740477399695277	0.7722277605293713	0.006262574155274696	40.0	0.7924232139826913	1.5327786932935517	0.7803325979976243	4809.3	4762.55	8016.925	19.151509806872824	8017.0	4810.12	0.777759682659433	19.254798709019912	31.8	1.113491066735978	15.150306723127292	0.7627731092436975	0.003979085246881417	0.9888399475191152	0.9862470982718595	0.2530737704918033	3.1795294117644692	0.9906731799818617	3.204973953957089	0.7658403361344538	0.7884628435697516	
6913.425	6050.0	0.8108171076718456	15.172341487768358	6049.0	1.082152145394804	6913.0	1.4615873093932377	18.951143520053016	1.4353677837777306	6123.0	3.195397970192119	5972.0	1.0555580425627147	14.971314023891347	0.2822189282073816	18.237500000000004	0.006857014183254339	1.1439420053690994	1.166069454750788	4839.7	1.7582551908908288	0.7811113913515472	6914.0	6049.275	1.3699559995037385	6046.125	11.6	39.15	0.356679956938109	0.32072718963326574	1.097076806531123	1.5926389584376566	0.19920672821159277	1.6911121819113102	0.008106991634823918	4790.322499999999	0.00619668270918968	8065.0	0.002396050647553343	4839.15	1.2031331701909602	33.2	2010.0	0.17050538525269263	0.7523311173071345	0.008066510075411053	39.25	0.7713601057676417	1.481996702060733	0.7601514395074056	4809.85	4769.9	8065.625	19.060427863154167	8066.0	4839.39875	0.761576886295115	19.172674321850476	30.0	1.113491066735978	15.083918501610308	0.7450434212682288	0.003766717135989329	0.9893762686807566	0.9851032266040303	0.21850557497087703	3.1811899237651065	0.991407266643257	3.214496798555021	0.7471363115693013	0.7476182600066226	
6916.0	6052.0	0.789656301145683	15.15035170947159	6051.0	1.0937761080994144	6916.0	1.4615873093932377	18.935685121672414	1.4236372296612496	6171.0	3.213446190982027	6009.0	1.074959616998068	14.985121672382828	0.2616414882298876	19.108749999999993	0.006776961672108631	1.1247055144376108	1.1478030889274224	4841.4	1.6981033355134116	0.7528877099192973	6916.0	6051.2	1.3686321630955605	6112.275	11.0	47.15	0.3188583994836952	0.2976448348544806	1.1140668339358086	1.5509601181683956	0.18777924036218047	1.6429822542714685	0.007611827768195573	4795.38125	0.006028387096774194	8068.0	0.0022730795061218162	4840.95	1.177628705148206	32.85000000000001	2020.0	0.16912972085385877	0.7435133507786273	0.009730276327465589	36.85	0.764686303877517	1.4654803251851836	0.7564486603428191	4814.05	4767.35	8068.875	19.043894250058575	8069.0	4841.155000000001	0.7488989902247922	19.13647581441264	29.2	1.113491066735978	15.077560349157029	0.7324355021904917	0.003942408119612909	0.9892806302082786	0.9838310254452403	0.20713934828884886	3.196845889851052	0.9911143255669783	3.230556908588838	0.7383579425604413	0.7221658760019531	
6846.0	5991.0	0.7670813553773274	15.160154199475066	5990.0	1.111009834784025	6846.0	1.4615873093932377	18.91946034341781	1.4197734344234123	6153.0	3.2301960145563675	6068.0	1.0865075348168833	14.99022076860177	0.2471157144471486	19.901249999999997	0.006872336306382926	1.1048122820142672	1.1294502579290921	4792.45	1.6624773513424542	0.724460226609067	6846.0	5990.1	1.3654216297414123	6103.525	10.3	39.45	0.29561766928322936	0.27681857129526033	1.1291560730427128	1.5488120596428063	0.17756310189464916	1.6090368544861395	0.007955159935110853	4745.68125	0.005980363606107252	7987.0	0.0021453193505722584	4792.1	1.1611173043350231	32.977500000000006	2030.0	0.16090447320989676	0.7348681093983844	0.008213274483677549	38.25	0.7470467596390484	1.4523939079334718	0.7437109503452811	4758.8	4722.75	7987.0	19.0325448055191	7987.0	4792.282500000001	0.7379088482493232	19.121013779527576	28.75	1.113491066735978	15.07788856435343	0.727783203125	0.004147285072654214	0.988980378620963	0.9847497501665556	0.19201708278580815	3.2038631527252615	0.9911791966508023	3.2454605155144787	0.7274576822916666	0.7011118378024626	
6837.0	5983.0	0.7485198438516671	15.13011871849082	5982.0	1.109297036915321	6837.0	1.4615873093932377	18.86096057115046	1.4134562492763092	6198.0	3.2132900395680153	6051.0	1.080921339767061	14.928492617231864	0.2486571488086887	19.788750000000004	0.006844518820585749	1.0963449179773381	1.1241065351581	4786.15	1.6893551020408177	0.7242161833647032	6837.0	5982.175	1.3613506361162424	6146.4	10.15	39.35	0.2888181924980939	0.2722924411080191	1.1287631995358118	1.5255070582508523	0.19462598571538814	1.626779966214135	0.007600820804891327	4727.592499999998	0.006240070239986621	7976.0	0.0021247422572508137	4785.55	1.1509926633824556	32.717499999999994	2040.0	0.17045085955238404	0.739518082980145	0.008232389798949769	36.3	0.7535475452617844	1.44775459252515	0.7466183181225554	4742.55	4705.9	7976.25	18.984444590811982	7977.0	4785.78625	0.743139256331189	19.081655553748572	29.85	1.113491066735978	15.046938367879036	0.7293448442794901	0.004139833103818396	0.9890156480755963	0.9850729094750935	0.21940104166666666	3.199430709173491	0.9914172972859819	3.2277622722046666	0.7284169759561078	0.7041402825133734	
5799.425	5075.0	0.7225282743524103	14.428034789045158	5073.0	1.192271915879743	5798.0	1.4615873093932377	18.25299455535391	1.4852887711063816	5515.0	3.2824948310251996	5325.0	1.1640896896525488	14.267876588021776	0.23961173441661382	18.833750000000002	0.0077230570829499605	1.0760213570100186	1.100985296890143	4059.95	1.1599300570587174	0.7045903791679966	5800.0	5074.425	1.4350766046459105	5444.4	10.8	42.0	0.2825951483227665	0.2614997758824563	1.2169863775690104	1.0441742286751388	0.019714908830321554	1.1165011607691544	0.00884452811423294	4168.85375	0.006974675286163335	6764.0	0.002562125615325307	4058.65	1.1244681488583927	32.59374999999999	2050.0	0.015789473684210527	0.2879473523807128	0.009937065253395163	37.35	0.33892018779342725	1.5304372008893212	0.29154357459379615	4180.1	4152.0	6765.75	18.35405141671074	6767.0	4059.4712499999996	0.3283883939307567	18.43019985196148	29.4	1.113491066735978	14.366966206517262	0.28420908593322386	0.0044621690454204315	0.9878147738716297	0.9823498793356361	0.02470957034851558	3.273768991396423	0.990031411130208	3.290134117214522	0.31846642468239567	0.6894581098575598	
3633.65	3181.0	0.6743243243243219	14.19309490084991	3179.0	1.5148913591524698	3633.0	1.4615873093932377	17.979424011103408	1.7443636110155922	2961.0	3.333371285500089	2808.0	1.489672281921536	13.974323386537158	0.18319083423976418	23.668750000000003	0.008919354898235135	0.9808803662563794	0.9981132814568481	2544.45	0.9324362606232236	0.666473460571503	3635.0	3179.4	1.7026299224753982	2882.9	16.8	36.15	0.2212186886854501	0.19950319919014436	1.5424022158321498	0.7492713393476722	0.06867175355396347	0.8761520456919778	0.010521483657730445	2670.2774999999997	0.007963427223123435	4238.0	0.006180788050476436	2542.85	1.0202562811258464	24.244999999999997	2060.0	0.05650102110279102	0.522299524473703	0.013279456332078244	28.65	0.5160921561730566	1.790895782586814	0.5346683133380381	2682.95	2659.7	4239.275	18.103866893006206	4241.0	2543.5350000000003	0.498047760267563	18.196813031161504	21.6	1.113491066735978	14.10402214693456	0.5095406957109084	0.008706824195202925	0.982373820906562	0.9778124713013132	0.0798465829846583	3.331170662905452	0.9851238147841297	3.3346620450605973	0.47880783519081394	0.661220889202541	
2563.0	2243.0	0.6948738812042324	15.014638157894751	2242.0	1.813454458490925	2563.0	1.4615873093932377	18.806778309409882	1.9882251313004935	2508.0	3.319232080585148	2422.0	1.7641951782307024	14.804944178628368	0.13576439767854814	32.11999999999999	0.007489064694412242	0.8485747885983088	0.8792359861523457	1794.2	1.349629934210526	0.6837196884549832	2563.0	2242.575	1.9336020783386973	2472.275	26.25	38.45	0.15940346625076837	0.14658541641363715	1.8686257124850472	1.191267942583727	0.11749215208721461	1.2741897189483316	0.008799171842650102	1784.28375	0.00650113360102707	2990.0	0.014396972522349586	1793.8	0.9014633325857816	13.70625	2070.0	0.09417398244213887	0.6831801081316752	0.020986272958000166	16.15	0.7011201629327902	2.0450940580725985	0.698905862923204	1791.45	1775.9	2990.0	18.898953929211963	2990.0	1794.0049999999992	0.6811733447910119	19.02717927631579	11.9	1.113491066735978	14.896002160171872	0.66796875	0.01755035548370887	0.9749605798218791	0.9703899789864368	0.13506916192026036	3.304957678355539	0.9782262929852465	3.327693535514786	0.6626554352186121	0.676532258064516	
2566.925	2246.0	0.7637021276595736	15.046212765957437	2246.0	1.5691870527447354	2566.0	1.4615873093932377	18.816616830414326	1.7922227396220471	2412.0	3.270797740733928	2324.0	1.53135161308848	14.818496369073026	0.1741624569722675	27.692500000000003	0.006293678817171695	0.8702911549606733	0.9075965951997323	1796.7	1.4502331496396779	0.736417517659912	2567.0	2246.0	1.7384006708900648	2368.9	22.5	38.05	0.2147425847838689	0.19441731262247908	1.6136362166782137	1.2972281449893386	0.13561363613378022	1.3802194462733435	0.007190355192733958	1808.0262500000001	0.005507175605653673	2994.0	0.012205044751830757	1796.5	0.9430844722907599	11.62625	2080.0	0.11628883291351805	0.7196003528958014	0.020651289009497965	13.3	0.7391351118760757	1.8498772475908607	0.7344018932874354	1816.6	1792.65	2994.2	18.938311327753755	2995.0	1796.6174999999998	0.7209979532523528	19.09731914893616	10.15	1.113491066735978	14.931096069359956	0.7075041459369817	0.014989930278198777	0.9787163909046294	0.9729443690637721	0.15717926932880205	3.2536802030457275	0.9815215042143938	3.2874042553191853	0.7087204391891891	0.7133728311468519	
2562.0	2242.0	0.8090209491235583	14.937729406743468	2241.0	1.326466915966483	2562.0	1.4615873093932377	18.763273195876273	1.5720609018764449	2376.0	3.233879831630386	2294.0	1.2801305505015654	14.774054982817873	0.19062174474401564	14.847499999999997	0.006361465473373513	0.879783252332272	0.919181570868832	1793.3	1.457342954159592	0.7611949669169156	2562.0	2241.475	1.5047752983200284	2339.175	10.9	24.2	0.24198265950480438	0.21680669112505316	1.3632021037787385	1.341035515618316	0.14051910704689724	1.4140394376740228	0.007478691229034919	1790.9412500000003	0.005287362652493598	2988.0	0.006005675087467974	1793.05	0.9564477428714916	11.56125	2090.0	0.11303247574862928	0.7246869566272	0.013307671157547428	13.6	0.7479293809938972	1.6248287929729908	0.7371403661726242	1799.1	1780.7	2988.925	18.849614637656767	2989.0	1793.1724999999994	0.7306794736467253	18.924029022620584	9.6	1.113491066735978	14.854539839109496	0.7126288659793815	0.008169515833112638	0.9854690186935136	0.9792136376134177	0.15676141257536608	3.2096595744681204	0.9881694335668192	3.258517887563923	0.7132786195286195	0.7334188034188039	
2572.65	2251.0	0.8130081300813014	14.929922613929515	2251.0	1.172494257002501	2572.0	1.4615873093932377	18.711787398199693	1.429449339413534	2373.0	3.218839521456691	2313.0	1.1329002409914035	14.740462923274782	0.20694478694826232	8.153749999999999	0.006461898635081296	0.8912154974525502	0.9275982011825136	1801.05	1.4960068699012443	0.7733616327290681	2573.0	2251.0	1.3684270229661497	2347.725	4.55	17.1	0.25356608854280993	0.22804283058169705	1.194122945594219	1.358999572466868	0.14205903650313176	1.444875265757788	0.0076508769506974175	1787.03125	0.005620310639829452	3001.0	0.002519728644607504	1800.6	0.9631772603432295	11.676250000000001	2100.0	0.11984700382490437	0.7121856449394528	0.009441775716415439	13.85	0.7408704883227176	1.4624942138737151	0.7214437367303609	1795.25	1780.15	3001.4	18.833646451467466	3002.0	1800.8225000000002	0.7208482932059714	18.943440860215055	10.15	1.113491066735978	14.84144529728174	0.7003164556962025	0.00451178435415783	0.9890263170107609	0.9829109381039148	0.16302952503209242	3.1979600509987574	0.9915547556417001	3.2427105600684394	0.7065400843881856	0.739143468950749	
2580.475	2258.0	0.8005586592178782	14.991326973113635	2258.0	1.1312819240509095	2580.0	1.4615873093932377	18.657579617834358	1.3931829129468605	2378.0	3.2191855090798738	2306.0	1.104872510731449	14.710148619957526	0.20865501633866818	5.90125	0.006353179379954525	0.8988961364776719	0.9318962226938641	1806.55	1.5011173184357518	0.7669759546007726	2581.0	2258.0	1.3498173321930604	2342.725	3.7	9.6	0.2561050458134931	0.2329212217067918	1.1595693733418655	1.3561754684838172	0.1383050481670648	1.434112401568169	0.007246376811594202	1790.5200000000004	0.005592779223655795	3010.0	0.0020456681594515397	1806.2	0.9676166526962838	11.486250000000004	2110.0	0.11191182704535821	0.7211685151404119	0.005303281405369572	13.15	0.7470992694456382	1.437064113089536	0.7316335350043215	1797.9	1783.0	3010.775	18.818871763998963	3011.0	1806.3487499999999	0.7328821953127397	18.970988725065087	10.1	1.113491066735978	14.83271030031835	0.7104202037351444	0.00326402900843778	0.9903827916116079	0.9880597014925374	0.15576592082616178	3.195286624203866	0.9923528759835974	3.2404833836858358	0.7213375796178344	0.7331634819532918	
2557.9	2239.0	0.8008673026886387	14.989558058925512	2238.0	1.1170496168099362	2557.0	1.4615873093932377	18.736092150170613	1.3751908803932156	2344.0	3.2422327320660083	2271.0	1.0814600956445843	14.720307167235486	0.2051771728423276	5.171250000000001	0.006311688862138193	0.8883162963588748	0.9271062994307682	1790.95	1.4744357638888874	0.767191240561517	2559.0	2238.375	1.3291088371910904	2312.125	2.65	11.4	0.2565898394847772	0.22923162152110654	1.1470159239067588	1.3067406143344695	0.14575264990074566	1.4209463557410593	0.007651707671255829	1774.4474999999998	0.00519959745051996	2984.0	0.0014782172142578233	1790.2	0.9549214924869154	11.30375	2120.0	0.11774744027303755	0.7314365390915992	0.0063683593095357795	13.7	0.7429255550718328	1.4191694753030089	0.7410017346053773	1779.9	1766.05	2984.5	18.905549669778228	2985.0	1790.5862499999998	0.7272564809900517	19.01711438474868	9.3	1.113491066735978	14.896125697150737	0.721203071672355	0.002887252852668754	0.9908010582851932	0.9874588011842913	0.17042497831743278	3.220650759219125	0.9926368048195459	3.264468546637778	0.7094682230869002	0.7259965337954953	
2569.175	2248.0	0.809921671018278	14.9989938757655	2248.0	1.1091399017654866	2569.0	1.4615873093932377	18.72542662116044	1.371878643129237	2358.0	3.213777226852673	2286.0	1.075739109430954	14.740399652476112	0.20523549370395386	5.785	0.006361267057355695	0.8884354507331625	0.9290095245096028	1798.65	1.5196595744680825	0.7813475275010057	2570.0	2248.0	1.3171602841755963	2323.625	2.6	10.75	0.2592659019854231	0.2338008060501978	1.1317045721085894	1.3728931364031263	0.16440333329855603	1.4559937701395538	0.00747517572241437	1776.1275	0.005322409853424735	2997.0	0.0014527574453819078	1798.35	0.9601810972694806	11.4075	2130.0	0.13644214162348878	0.7398313030632814	0.0059851901341796115	13.4	0.7523840485478978	1.41386548372811	0.7483745123537061	1782.75	1768.95	2997.8	18.847659430666926	2998.0	1798.5399999999997	0.7382135657571011	19.012685914260704	9.55	1.113491066735978	14.852534676313283	0.7286689419795221	0.0032255979319086693	0.9904131350107358	0.9872779912031625	0.1956989247311828	3.192943722943751	0.9926155046536254	3.2402402402402775	0.7257892491467577	0.752535760728218	
2582.675	2260.0	0.8067070532237144	14.995196884465594	2259.0	1.1127010855186152	2582.0	1.4615873093932377	18.598023205844484	1.381276223159555	2360.0	3.226515248702154	2285.0	1.0854541003585536	14.642200257842688	0.21064765358977558	5.9037500000000005	0.006536766215342875	0.89566626617117	0.9332570799329597	1808.1	1.509389671361503	0.7839089075757099	2583.0	2259.9	1.331011639677575	2324.075	2.8	10.0	0.27346609717617204	0.2395789710730954	1.1424807749596337	1.2868500214868923	0.15564278840804951	1.4401649259211493	0.007616944942734925	1787.815	0.00545948342755792	3013.0	0.0015560742469712128	1807.55	0.9677266255339345	11.8025	2140.0	0.11993097497842968	0.7271170500626243	0.005542929992794191	13.8	0.7584208223972003	1.4335339661632114	0.743766404199475	1794.2	1781.9	3013.15	18.885382158861297	3014.0	1807.8437500000005	0.7347084319289863	19.04556469061009	9.85	1.113491066735978	14.874958002583483	0.7135797163730124	0.0032699581886806244	0.9901932755959766	0.9878055540158528	0.18328958880139984	3.202273702273746	0.9919940162889912	3.2460447119518854	0.7187366623986342	0.739492909325312	
2144.375	1877.0	0.788046647230318	14.277071005917175	1876.0	1.2050067217263873	2144.0	1.4615873093932377	18.07446808510638	1.4617447090085074	2058.0	3.282907739990107	1969.0	1.1718775583806402	14.063120567375872	0.20201133696016035	5.73125	0.0076387431567447135	0.8684261532497739	0.9002806415151973	1501.25	1.0241193737769068	0.7587202012089624	2145.0	1876.325	1.401972997013742	2022.925	2.95	9.15	0.2541176226876589	0.22823453263734006	1.2394848101992564	0.8893700787401567	0.0192153048225533	0.962895237929436	0.00930291831273098	1549.0137500000003	0.006271288956801325	2501.0	0.0018810776343057547	1500.75	0.9336836675478755	11.967499999999998	2150.0	0.013979031452820768	0.24979131573181235	0.005839369475733111	14.6	0.3006503251625813	1.516226924433309	0.25476190476190474	1556.15	1540.3	2501.825	18.224493466488134	2502.0	1501.0262499999994	0.2915872333801154	18.337327416173583	9.85	1.113491066735978	14.182865525289111	0.23966535433070865	0.0036580998282632	0.988703157014992	0.9862471680653497	0.023107177974434612	3.2704660587639727	0.9914873266379721	3.2987672583826866	0.2794045275590551	0.7247179990191296	
1290.25	1129.0	0.6908634538152656	14.005632411067214	1128.0	1.5392220437174198	1290.0	1.4615873093932377	17.802443792766358	1.749276352193006	1048.0	3.3331798162687356	966.0	1.452037879655266	13.787878787878768	0.1595038413008251	7.114999999999999	0.00874256488348316	0.7350937860211674	0.7666966566285254	903.55	0.7580039525691723	0.6777415768177029	1291.0	1128.65	1.6376206189293432	1012.45	4.0	11.3	0.20000975878602373	0.18355314767676217	1.5968624899127397	0.6172043010752719	0.06494354850239648	0.6831358205091682	0.010295480284155256	955.6387499999998	0.0062493544055366185	1505.0	0.004118192113662103	902.7	0.8006774361646691	8.49125	2160.0	0.0504950495049505	0.4888497017746861	0.011587366694011487	10.0	0.497210953346856	1.8160975850113603	0.5070993914807302	962.55	949.95	1505.325	17.893763242207903	1506.0	903.0662500000001	0.47117063599279974	18.012549407114623	6.05	1.113491066735978	13.882841849121519	0.4690795781399808	0.007325311543294001	0.9839321235732228	0.9788964381305333	0.08656716417910448	3.3301980198020344	0.9877401741101324	3.336481113320132	0.44865403788634095	0.6689855072463836	
862.6	755.0	0.7383777239709447	14.794000000000008	755.0	1.8661218038696852	862.0	1.4615873093932377	18.59649941656941	2.028955337016217	873.0	3.328090318386297	822.0	1.7668540140390687	14.54364060676778	0.12308099743770008	8.407500000000002	0.007388700818145025	0.5762109439576789	0.6051144460597853	603.9	1.1492140266021766	0.7139331957623313	863.0	755.0	1.9222481673449014	843.1	6.1	11.25	0.1517258652179443	0.13876317676056577	1.9684217874694407	1.0032258064516115	0.14203933137984792	1.0717089423102855	0.009039824089909602	602.0525	0.00561112466455233	1006.0	0.009966506004411402	603.6	0.6509660834231694	4.543749999999999	2170.0	0.10618436406067679	0.6982703123658368	0.01827930782354375	5.55	0.696256038647343	2.134478835218336	0.7236842105263158	606.55	597.9	1006.15	18.726592115955167	1007.0	603.7500000000002	0.6707258251994237	18.850237529691192	3.45	1.113491066735978	14.684568601806575	0.668098510882016	0.013669139022555723	0.9789421601592994	0.9744089690470388	0.18095238095238095	3.313075060532719	0.9826185834957766	3.3362470862471243	0.6466208476517755	0.6854781582054328	
853.0	747.0	0.8344444444444407	14.970342205323176	747.0	1.6079790313815518	853.0	1.4615873093932377	18.656998738965953	1.8152397664860682	823.0	3.2946331415759373	778.0	1.5223628816330548	14.568095838587654	0.15865662481674575	6.720000000000001	0.006445661879596783	0.6174886033982594	0.6595894071241026	597.35	1.2356147021546258	0.804663580397422	853.0	747.0	1.7071559959202471	798.2	4.6	9.85	0.2109384836428848	0.18236745314202515	1.6995474788425073	1.0529709228824276	0.12552849542508815	1.1624294693884947	0.008253094910591471	603.3599999999999	0.004873690195759889	995.0	0.00753049030040108	597.2	0.7178529948564791	3.9574999999999996	2180.0	0.08374384236453201	0.7010051466963899	0.016001949476078303	5.1	0.729404309252218	1.9278433064403286	0.7247442455242967	606.7	598.4	995.175	18.85725859212341	996.0	597.2412500000002	0.6978235505315694	19.096419437340163	3.0	1.113491066735978	14.757961870150075	0.6807266009852216	0.01094013970399209	0.9826141984164108	0.9791243603281617	0.181360201511335	3.2607940446650376	0.9859511557624767	3.3173637515843075	0.6654320987654321	0.7645120405576673	
846.45	741.0	0.8405648267008946	14.881371280724446	740.0	1.363147582289707	846.0	1.4615873093932377	18.416329113924053	1.5964665019592603	798.0	3.233458062098296	769.0	1.2750270377736124	14.430632911392408	0.17407857932878545	3.6174999999999997	0.006481856021914263	0.6186120667953344	0.6828165763834193	592.7	1.3208279430789134	0.8148735593274925	847.0	740.625	1.4733933060447801	783.125	2.1	5.35	0.2546609321103328	0.2080750906497794	1.4443217250265725	1.0984615384615382	0.13155706813146856	1.2276583176010696	0.008571904127829561	596.4912499999998	0.005033418598894298	987.0	0.003495339547270307	592.3	0.7478086651640371	3.915	2190.0	0.09948320413436693	0.7150151968843089	0.008830568622596352	5.15	0.75	1.7126868228649412	0.7301282051282051	599.75	590.5	987.475	18.694773109595896	988.0	592.4962500000001	0.7262951385678579	18.960672703751612	3.05	1.113491066735978	14.64644148817012	0.7007623888182973	0.0059874437258316685	0.9875307002522542	0.9839894363291243	0.17380352644836272	3.179493670886094	0.9905276277523888	3.269260700389125	0.7051767676767676	0.7749367088607569	
856.0	749.0	0.8547051442910871	14.885438144329898	749.0	1.1867289718281222	856.0	1.4615873093932377	18.53187096774196	1.4333953487742908	797.0	3.225530288224097	762.0	1.0791726443046301	14.499354838709657	0.1826689849687016	1.7974999999999999	0.006400779872923763	0.6220479082321188	0.6942658279585745	599.25	1.327912932138284	0.8268539538594574	856.0	749.0	1.2932048943115795	778.175	0.85	4.6	0.2694226279247241	0.22125401704651498	1.242414959734979	1.1922580645161291	0.15956371945133796	1.2633957161948581	0.007921947965310207	593.9062500000001	0.005072343256278064	999.0	0.0014176117411607739	599.1	0.7733040094738622	3.8375	2200.0	0.10154241645244216	0.7419138020066413	0.007660283097418817	4.75	0.759514435695538	1.5364403901942816	0.764763779527559	598.3	590.7	999.0	18.728047472248274	999.0	599.1875000000002	0.7348429501605318	18.96494845360824	3.05	1.113491066735978	14.675663230164744	0.7267219387755102	0.002997156924565183	0.9906020632025111	0.9850957535387177	0.19820971867007672	3.1841025641025813	0.9925740508969545	3.2763779527559245	0.7055273189326556	0.7924066924066889	
856.0	749.0	0.8618181818181752	14.857179818887461	749.0	1.133480765371981	856.0	1.4615873093932377	18.508656330749368	1.3856380877740615	801.0	3.2288966933310355	764.0	1.055621654985662	14.479198966408251	0.1853399180187126	1.22875	0.006502874477620812	0.6292494109727365	0.6967626045359044	598.95	1.319897959183674	0.8333090266263085	856.0	749.0	1.2758399802319822	781.95	0.4	2.3	0.2753161268708234	0.22670095117291483	1.1970560462571394	1.1376275510204088	0.14730664572964566	1.236042906015571	0.008648648648648647	593.6487499999998	0.004842210719652696	998.0	6.678911337451996E-4	598.85	0.787845675380348	3.8937500000000007	2210.0	0.10526315789473684	0.711629614465444	0.003829503829503829	5.2	0.7339948783610756	1.4991229707654525	0.7296774193548388	597.1	590.15	998.0	18.717549548482516	998.0	598.8762499999999	0.7090399062761741	18.97168831168831	2.9	1.113491066735978	14.655343828525194	0.6973852040816326	0.002051305753394228	0.9914458197689848	0.989106029106029	0.19005102040816327	3.200374531835225	0.9939728779507785	3.2701017811705047	0.68125	0.8137003841229155	
854.0	747.0	0.8525252525252478	14.812101910828043	747.0	1.1078193303847652	854.0	1.4615873093932377	18.449242424242417	1.3663576593765756	808.0	3.2109973765459032	761.0	1.0405699858102433	14.429166666666678	0.18835064879438718	1.1562500000000004	0.006392669226219302	0.6335781210433021	0.7015327497414959	597.8	1.3926829268292704	0.8284768252718078	854.0	747.0	1.2538428142027056	785.925	0.1	2.75	0.2880660412772929	0.23301533324870674	1.1623272891269518	1.1609911054637863	0.13215417438952773	1.261102262627442	0.007645641153494556	594.7287499999999	0.005063081009296149	996.0	1.671402306535183E-4	597.55	0.7827655646920624	3.8337499999999998	2220.0	0.1016949152542373	0.6931248841950006	0.004563936602771554	4.6	0.737389659520807	1.4764101753786296	0.7073091849935317	598.65	590.55	996.0	18.657557058691722	996.0	597.65125	0.7074146397351863	18.900509554140125	3.05	1.113491066735978	14.61808285687402	0.6723391089108911	0.0019272264741450218	0.9916801042996358	0.98889816360601	0.15609137055837563	3.1830334190231526	0.9939181871198868	3.25222929936308	0.6858490566037736	0.8073587385019683	
856.0	749.0	0.8542216358838994	14.9181818181818	749.0	1.0979530857083182	856.0	1.4615873093932377	18.52827496757459	1.3547924767120674	788.0	3.2432824600302865	750.0	1.0257046377473755	14.502204928664083	0.18938420425490685	1.22875	0.006301956331243717	0.627788183211306	0.7006842948270658	599.35	1.3265013054830286	0.8249724025928721	856.0	749.0	1.2496631408972112	769.5	0.3	3.3	0.2865212007853257	0.231328708008127	1.1651375576073502	1.2099999999999997	0.1789219007443954	1.2615508298474245	0.008057070919009651	592.0412500000001	0.004947589098532494	998.0	5.024284039524368E-4	598.95	0.762248928481385	3.7624999999999993	2230.0	0.14213197969543148	0.7422203514762051	0.005549016310744914	4.8	0.7542262678803641	1.4678809116456912	0.762532981530343	595.7	587.3	998.55	18.812351560819984	999.0	599.1587499999999	0.7333346817317692	19.047826086956512	2.95	1.113491066735978	14.744096698196842	0.7214467005076142	0.002058257975150672	0.9916397856936057	0.9875567513031781	0.23680823680823682	3.199869960988312	0.9940411246328159	3.28326745718052	0.7173629242819843	0.7975292587776306	
853.0	747.0	0.8556847545219597	14.832892998679007	746.0	1.107241953985825	853.0	1.4615873093932377	18.53065976714103	1.365076663856919	791.0	3.217691317734314	752.0	1.0285207957527283	14.464553686934034	0.2005662667518061	1.26875	0.0067466616539309954	0.6377143827474954	0.6996898215153806	597.25	1.3655128205128195	0.8320696908836765	853.0	746.725	1.254160673537556	771.275	0.45	2.95	0.28271692447704705	0.232336540797363	1.1523589426129963	1.1369987063389388	0.16708033517992424	1.2631378446854724	0.008409721638213774	589.8362500000001	0.004966329966329967	995.0	7.593655079311508E-4	597.1	0.7501902748414376	4.0150000000000015	2240.0	0.13537675606641125	0.737132342963628	0.0049559008819823605	5.0	0.7579260237780714	1.4527323799549836	0.7565530799475754	593.4	584.55	995.0	18.708124686460867	995.0	597.2012500000002	0.7339072966667817	18.892866578599758	2.95	1.113491066735978	14.658363677842889	0.7084942084942085	0.0021315103253731578	0.9911218280206959	0.9886991461577097	0.22060766182298547	3.1835917312661652	0.9934415202219794	3.2479381443299147	0.7040750323415266	0.8096985583224082	
744.075	651.0	0.8277479892761358	14.410504774897683	651.0	1.171058792137575	744.0	1.4615873093932377	17.991216216216216	1.4263526932303134	757.0	3.2758996335893706	716.0	1.0940794732087755	13.95243243243243	0.19525513180339632	1.215	0.007774410397963579	0.623013647410731	0.6678476977782484	521.15	0.9908594815825379	0.8085164473224618	745.0	651.0	1.3164170282458723	737.025	0.45	2.75	0.2815313760927947	0.23028437884558356	1.2249944118774836	0.8585695006747648	0.03364069274413697	0.9130619180252358	0.009528214616096207	534.0337499999999	0.006126427179058758	868.0	8.357321942613056E-4	521.0	0.7281954887218045	4.19375	2250.0	0.022727272727272728	0.3631399997670904	0.005109150023223409	5.15	0.4165545087483176	1.5282783122232235	0.37569252077562326	536.65	530.9	868.875	18.294311067135943	869.0	521.0912499999998	0.3991490869239963	18.513369713506137	3.3	1.113491066735978	14.20989498622411	0.34759358288770054	0.002251863868684695	0.9899737257333519	0.9863724853990915	0.051675977653631286	3.226486486486497	0.9922020051986631	3.3061058344640575	0.38682432432432434	0.785655172413792	
535.4	469.0	0.7121900826446277	14.215670103092776	468.0	1.379125849033383	535.0	1.4615873093932377	18.015983606557384	1.5872102479615127	510.0	3.3335345038871735	464.0	1.3138167803508116	13.984426229508198	0.15437864825967276	1.5050000000000001	0.005329067994634018	0.4765655261459006	0.5229237324179475	374.95	0.7651731160896126	0.6932736396978392	536.0	468.525	1.495592718514125	484.975	0.65	3.2	0.21502002319146096	0.18523931235209415	1.4823487368188135	0.6427685950413228	0.09655830293509429	0.7068091397321481	0.007549584133077417	388.11749999999995	0.0034465151901965792	624.0	0.0016645326504481437	374.65	0.563690169840453	2.087500000000001	2260.0	0.058823529411764705	0.59177860382485	0.008128016256032513	2.95	0.6007543103448276	1.7116786292088582	0.6255387931034483	391.2	385.25	624.675	18.133103278672777	625.0	374.7737499999999	0.5691910383332739	18.238969072164945	1.35	1.113491066735978	14.106295135087757	0.5630040322580645	0.0038390698786229575	0.990831862126743	0.986558458026883	0.12681912681912683	3.3235416666666517	0.9945271732213313	3.3380952380952285	0.5383064516129032	0.6802935010482167	
433.0	379.0	0.8308888888888891	14.69686098654709	379.0	1.512427139604122	433.0	1.4615873093932377	18.447692307692318	1.6894704068924515	469.0	3.320360032358861	443.0	1.3956270764895888	14.380879120879118	0.12998526671515176	2.01375	0.0	0.3500658327847268	0.4070601505914174	303.15	1.0125560538116605	0.7859511235184826	433.0	379.0	1.54585172291386	454.175	1.05	3.15	0.17994863786349705	0.15592674878908103	1.6401961494949964	0.8353846153846161	0.09844893756910925	0.9323707216324946	0.0	304.65125	0.0	505.0	0.0034268929503916447	303.0	0.44861660079051385	0.0	2270.0	0.06535947712418301	0.6451965256676125	0.01024390243902439	0.0	0.691079295154185	1.8169086113284316	0.6636568848758465	307.2	301.7	505.0	18.641365548456662	505.0	303.06374999999997	0.6616197646512528	18.791704035874428	0.0	1.113491066735978	14.535054392579307	0.6273987206823027	0.006564655512828898	0.9934353444871713	0.9897560975609757	0.14596949891067537	3.3022026431717926	0.9965731070496083	3.335619469026539	0.6274509803921569	0.7393406593406598	
428.0	375.0	0.8343181818181823	14.735388127853872	375.0	1.4024796447084915	428.0	1.4615873093932377	18.521640091116165	1.604113999420671	447.0	3.315226413170989	423.0	1.2108365637924274	14.400683371298395	0.1496401815831855	1.6137499999999996	0.0	0.3797154202514891	0.43976758894366624	299.7	1.029425287356322	0.8047061731024938	428.0	375.0	1.3811969816696414	434.775	0.8	3.1	0.21427391516237523	0.18003555203889654	1.519817427729977	0.8561363636363641	0.11576700574690815	0.9506690420231237	0.0	303.01999999999987	0.0	499.0	0.0026411356883459885	299.65	0.4889955320205196	0.0	2280.0	0.0774487471526196	0.6966041606154356	0.010180623973727423	0.0	0.7084309133489461	1.729455175300336	0.7175707547169812	305.1	300.9	499.275	18.678561280777238	500.0	299.6637499999999	0.6845114168661676	18.88424657534245	0.0	1.113491066735978	14.558628694503742	0.6761744966442953	0.005295241423682276	0.9947047585763181	0.9898193760262725	0.1445221445221445	3.295033860045134	0.997358864311654	3.330681818181808	0.6372437357630979	0.7634883720930234	
425.0	372.0	0.8587264150943401	14.796462264150936	372.0	1.2766404542287737	425.0	1.4615873093932377	18.54522144522145	1.483734880630131	437.0	3.3082113891114773	416.0	1.113204589939762	14.446681922196799	0.1516909983023738	0.7637499999999999	0.0	0.38940130806640955	0.44119027204366457	297.75	1.0746511627906974	0.828314124859349	425.0	372.0	1.2907710289850465	427.075	0.1	1.65	0.22165902502540483	0.18548763272412158	1.3677700938416852	0.9152941176470588	0.1365344291968924	0.9988620597861138	0.0	297.4462500000001	0.0	496.0	3.3562678301728475E-4	297.65	0.4862910008410429	0.0	2290.0	0.09976798143851508	0.7141943230895141	0.005510101853397896	0.0	0.7136150234741784	1.600420794761631	0.7301682692307693	300.0	294.85	496.0	18.76401186120544	496.0	297.71750000000003	0.6907821454189855	18.970047169811302	0.0	1.113491066735978	14.627486347234598	0.6987327188940092	0.0025604496004316595	0.9974395503995683	0.9944898981466022	0.1902552204176334	3.2587412587412485	0.9996643732169826	3.3286046511627783	0.654292343387471	0.8035377358490574	
433.0	379.0	0.8667436489607393	14.68904109589041	378.0	1.1636801480983883	433.0	1.4615873093932377	18.426195899772228	1.3827080440123212	445.0	3.2702772716155666	425.0	1.0425251389131882	14.332801822323455	0.1614375599483431	0.42625	0.0	0.39881050718651906	0.4598574622486507	303.0	1.11322505800464	0.8413190636327942	433.0	378.975	1.2346500384976062	435.45	0.05	0.95	0.24105718173427165	0.1971416281673461	1.2303796486428973	0.9591011235955058	0.1386726707328234	1.0290498416049834	0.0	301.8075	0.0	505.0	1.6616816218012627E-4	302.75	0.5136884021901443	0.0	2300.0	0.08878504672897196	0.6944395818288349	0.003127057274522712	0.0	0.7120327102803738	1.4941676322721922	0.7124413145539906	304.5	299.3	505.0	18.644933548563237	505.0	302.8725	0.685052470766376	18.845205479452076	0.0	1.113491066735978	14.533337213314866	0.6787330316742082	0.0014093181332729882	0.998590681866727	0.9968729427254773	0.19134396355353075	3.2469107551487286	0.9998338318378198	3.3020547945205343	0.6532805429864253	0.8112643678160932	
427.0	373.0	0.8641203703703707	14.70359712230217	373.0	1.1541234583374198	427.0	1.4615873093932377	18.499999999999993	1.3725489278083287	434.0	3.307715850945246	416.0	1.0481824887366393	14.381018518518529	0.16104195473626198	0.275	0.0	0.39236284809071204	0.4569364584568222	298.75	1.0375296912114012	0.825596170365165	427.0	373.0	1.2354857757217406	425.625	0.0	0.8	0.24622672569251067	0.19657005033936506	1.2518524802864894	0.8688940092165899	0.12226853370236199	0.9598047791879735	0.0	299.67875000000004	0.0	498.0	0.0	298.6	0.5311562812395868	0.0	2310.0	0.08525345622119816	0.6783906678852827	0.0026468155500413565	0.0	0.7001201923076923	1.5210467078648435	0.6927207637231504	301.9	296.5	498.0	18.68811492094974	498.0	298.68250000000006	0.6791876374182715	18.8347721822542	0.0	1.113491066735978	14.55480289963931	0.6662817551963048	9.159882416976626E-4	0.999084011758302	0.9973531844499586	0.17136150234741784	3.276157407407394	1.0	3.33301662707837	0.6502320185614849	0.7866822429906546	
417.0	365.0	0.868867924528302	14.794964028776981	365.0	1.1539965748417642	417.0	1.4615873093932377	18.39907192575405	1.3655664985955587	431.0	3.296530296480719	413.0	1.058602961974276	14.267517401392125	0.15243146568655191	0.19874999999999998	0.0	0.3785310734463277	0.4421119545620872	292.15	1.0675294117647052	0.8379357047923467	417.0	365.0	1.2317183536840441	422.775	0.05	0.55	0.23966610285366474	0.18994061600035872	1.2321272749368626	0.8749414519906336	0.12414033797513932	0.9816016428084259	0.0	293.62874999999997	0.0	487.0	1.696928559307653E-4	291.95	0.5059483344663495	0.0	2320.0	0.09285714285714286	0.67758680344619	0.0018697943226245112	0.0	0.7074340527577938	1.4756801767923597	0.6933734939759036	295.9	292.0	487.0	18.68762926167428	487.0	292.04375000000005	0.6806411404267302	18.942206235011973	0.0	1.113491066735978	14.553163260401202	0.664918414918415	6.760341608769517E-4	0.9993239658391229	0.9981302056773754	0.16267942583732056	3.2684834123222624	0.9998303071440692	3.324761904761895	0.6441860465116279	0.7784503631961264	
427.0	373.0	0.8625581395348842	14.789548693586688	373.0	1.1209506024121394	427.0	1.4615873093932377	18.398148148148167	1.338393975117182	439.0	3.2693816812322694	420.0	1.035311507314413	14.340740740740742	0.15576736791159804	0.21999999999999997	0.0	0.38648966560241976	0.45535423762968774	298.65	1.1396674584323045	0.8396452590516704	427.0	373.0	1.2161255487873415	428.925	0.0	0.6	0.25569552878389235	0.19561426675989535	1.2085255784708353	0.9097902097902109	0.10475351578465746	1.0335882971806245	0.0	298.85999999999996	0.0	498.0	0.0	298.55	0.5315270112058873	0.0	2330.0	0.059496567505720827	0.6991088843683692	0.0020036734012355982	0.0	0.7428571428571429	1.4871606586250392	0.7149643705463183	301.05	296.6	498.0	18.656515261231185	498.0	298.59125	0.711367608944189	18.918439716312054	0.0	1.113491066735978	14.54748832094723	0.6823394495412844	7.355086671521194E-4	0.9992644913328478	0.9979963265987644	0.14251781472684086	3.224537037037024	1.0	3.3065420560747554	0.6657043879907621	0.8126168224299077	
425.0	372.0	0.8607888631090491	14.662796208530805	372.0	1.1264705126390617	425.0	1.4615873093932377	18.36357308584688	1.3429663289373253	438.0	3.2925904753820534	418.0	1.0480741611956716	14.291454965357962	0.15741719976687749	0.25875000000000004	0.0	0.39323220536756126	0.452432099685345	297.45	1.0569377990430633	0.841711567843155	425.0	372.0	1.228422866068018	428.35	0.0	0.95	0.2709469051677323	0.19471633311860861	1.1939543758671294	0.859154929577466	0.08581450587101055	0.9517082388581104	0.0	298.13250000000005	0.0	496.0	0.0	297.3	0.5445843828715365	0.0	2340.0	0.053864168618266976	0.6453119469886597	0.0031788522670235905	0.0	0.6914519906323185	1.4787569283185964	0.6590909090909091	299.95	296.55	496.0	18.626752517779604	496.0	297.36249999999995	0.6699013457314955	18.81972157772621	0.0	1.113491066735978	14.492450474554392	0.6301369863013698	8.665937765322352E-4	0.9991334062234678	0.9968211477329765	0.14832535885167464	3.2477958236658795	1.0	3.318691588785035	0.6431034482758621	0.8084905660377367	
424.925	372.0	0.8582366589327147	14.753809523809522	371.0	1.1251121534537467	424.0	1.4615873093932377	18.417592592592587	1.337822868409583	438.0	3.275147527213363	420.0	1.0380676306863426	14.33958333333333	0.15350723681362966	0.28874999999999995	0.0	0.3858640514034494	0.44608157392118775	297.35	1.1192575406032481	0.8303306184682956	425.0	371.4	1.2191689909220957	428.45	0.0	0.7	0.2722501636758937	0.19102203478938176	1.2233103384345367	0.9464788732394358	0.11002379795953907	1.0121439425600118	0.0	296.71750000000003	0.0	495.0	0.0	297.1	0.5517763933322108	0.0	2350.0	0.07603686635944701	0.6858099199344159	0.0023728813559322033	0.0	0.7322695035460993	1.5187823952454638	0.700595238095238	298.5	294.3	495.275	18.639066672945017	496.0	297.21999999999997	0.6928494168511963	18.883568075117378	0.0	1.113491066735978	14.533588527263348	0.6710526315789473	9.725569573800788E-4	0.9990274430426199	0.9976271186440678	0.17411764705882352	3.2442129629629473	1.0	3.3110328638497553	0.6623529411764706	0.7978723404255327	
433.0	379.0	0.8751740139211137	14.859004739336466	379.0	1.1149878902155916	433.0	1.4615873093932377	18.457736720554283	1.327441431799778	444.0	3.2868904060196114	420.0	1.0469628459821672	14.358429561200913	0.15929765867130524	0.25625000000000003	0.0	0.39035380507343126	0.45048129588173486	303.05	1.0917061611374415	0.8427279268173526	433.0	379.0	1.2297749637118855	431.45	0.05	0.65	0.2576519032271561	0.1906956622661169	1.204045105126589	0.9308558558558565	0.12813562914166038	0.9936532460814627	0.0	300.97625000000005	0.0	505.0	1.6625103906899418E-4	302.9	0.5425584868093579	0.0	2360.0	0.09234234234234234	0.6804920791614225	0.0021498263601786014	0.0	0.7002341920374707	1.4847889309852238	0.6988095238095238	303.3	299.35	505.0	18.676319483812687	505.0	302.9712499999999	0.6748650012565772	19.019668246445505	0.0	1.113491066735978	14.54670115097571	0.661036036036036	8.499427415821607E-4	0.9991500572584178	0.9978501736398214	0.16666666666666666	3.24510250569475	0.9998337489609309	3.318544600938954	0.6475225225225225	0.8194444444444444	
429.0	376.0	0.8620370370370364	14.690487238979106	375.0	1.1266788784063553	429.0	1.4615873093932377	18.512296983758706	1.3372306696546508	438.0	3.2962507443372004	419.0	1.0176558054817813	14.401851851851845	0.15981560787285798	0.20374999999999996	0.0	0.3868333333333333	0.4482928166179937	300.45	1.0474940334128877	0.8378438512539107	429.0	375.175	1.212549935386127	430.85	0.0	0.7	0.238274441339973	0.18882627031774676	1.2063564745032525	0.9023255813953487	0.10341218714272041	0.9803839920156348	0.0	300.52	0.0	501.0	0.0	300.35	0.5270764119601329	0.0	2370.0	0.08314087759815242	0.6607991977177707	0.002320185614849188	0.0	0.6909307875894988	1.467510692535205	0.6789976133651552	303.5	298.1	501.0	18.682932059107902	501.0	300.39250000000004	0.6576010733370549	18.82412993039444	0.0	1.113491066735978	14.548837463516776	0.6495433789954338	6.771644800808704E-4	0.9993228355199191	0.9976798143851509	0.13657407407407407	3.2564814814814715	1.0	3.319437939110056	0.636986301369863	0.8062937062937068	
430.0	376.0	0.8565011820330974	14.828436018957342	376.0	1.1264640548732323	430.0	1.4615873093932377	18.412155963302748	1.3368896278083762	436.0	3.284675512454714	417.0	1.049615281459634	14.298394495412834	0.16678470640040252	0.19999999999999996	0.0	0.40515653775322286	0.44949336727853917	300.95	1.07878787878788	0.8310361587886195	430.0	376.0	1.2444717916302912	427.775	0.0	0.6	0.2315699129973518	0.18866499869611342	1.2245806645310406	0.9163170163170162	0.14481816139761072	1.0028716255006427	0.0	299.83374999999995	0.0	501.0	0.0	300.8	0.5101119839545378	0.0	2380.0	0.09976798143851508	0.7297221660901071	0.002001668056713928	0.0	0.7440047961630696	1.478868401641696	0.750599520383693	302.45	298.3	501.6	18.666710403043524	502.0	300.88624999999996	0.7128598483107421	18.976066350710916	0.0	1.113491066735978	14.550998731800172	0.7127293577981652	6.667359513436377E-4	0.9993332640486565	0.997998331943286	0.21212121212121213	3.2461716937354854	1.0	3.3241706161137303	0.6896551724137931	0.8069124423963135	
432.0	378.0	0.8693548387096774	14.727002288329519	378.0	1.1197807706904883	432.0	1.4615873093932377	18.384668192219696	1.3329417558980736	445.0	3.2789208130007723	428.0	1.058356251017865	14.300915331807776	0.16523673859608987	0.2125	0.0	0.4078360059513969	0.45370752162846156	302.2	1.0688787185354691	0.8469156117897059	432.0	378.0	1.2547128745852112	436.05	0.0	0.55	0.23792865413714187	0.19134302053275049	1.2274978110444	0.9091533180778033	0.09483320205935883	0.9853676925791885	0.0	302.1375	0.0	503.0	0.0	302.05	0.5202646815550042	0.0	2390.0	0.06018518518518518	0.6516391696745857	0.0018169805087545426	0.0	0.6967592592592593	1.4882432412084945	0.6670560747663551	303.9	300.35	503.875	18.62046156812768	504.0	302.12749999999994	0.6664753127656015	18.825629290617844	0.0	1.113491066735978	14.494625143337192	0.6348314606741573	7.026761530635188E-4	0.999297323846936	0.9981830194912454	0.13258426966292136	3.247139588100677	1.0	3.324361948955902	0.63125	0.8078703703703709	
425.0	372.0	0.8515222482435607	14.762028301886794	372.0	1.1242771913294625	425.0	1.4615873093932377	18.473598130841122	1.331807343564123	431.0	3.3050251105559623	415.0	1.0465129647981624	14.349295774647894	0.15728834338264877	0.19625000000000004	0.0	0.37948889260063473	0.4409530625144664	297.5	1.0315165876777248	0.8212210694906726	425.0	372.0	1.2270917044785763	424.475	0.0	0.7	0.22462966498428616	0.18591063591232942	1.2375965829269162	0.8730046948356809	0.11928453038878109	0.9496821494809478	0.0	298.52875000000006	0.0	496.0	0.0	297.45	0.5077415011780545	0.0	2400.0	0.08235294117647059	0.6876263624694318	0.0023466309084813944	0.0	0.7351190476190477	1.4807530396982966	0.7024096385542169	301.2	296.85	496.0	18.663092291814856	496.0	297.4625000000001	0.6951970952968672	18.91037735849058	0.0	1.113491066735978	14.53684611176821	0.6752336448598131	6.568814302257853E-4	0.9993431185697741	0.9976533690915187	0.2037914691943128	3.2634883720930103	1.0	3.331828978622317	0.6688388625592417	0.7922169811320765	
421.0	369.0	0.8692307692307696	14.709219858156033	369.0	1.1240443490715846	421.0	1.4615873093932377	18.46135831381734	1.3268679467937528	431.0	3.2934901342851446	415.0	1.020195138338461	14.339578454332557	0.15490542290256218	0.22124999999999986	0.0	0.3651143099068586	0.4299291734249997	294.9	1.0598108747044919	0.841631279206571	421.0	369.0	1.1960109852858818	424.325	0.0	0.6	0.22231595672554155	0.1813609047692571	1.2171158082432845	0.8594272076372316	0.11655604203289607	0.974634346083255	0.0	294.2862499999999	0.0	491.0	0.0	294.8	0.5071802669369826	0.0	2410.0	0.08076009501187649	0.7016091029295001	0.002045338333049258	0.0	0.7279761904761904	1.4618066797539804	0.7125890736342043	296.7	292.5	491.05	18.668132440492457	492.0	294.8325000000001	0.6985937534253142	18.859624413145553	0.0	1.113491066735978	14.533011027000729	0.6873549883990719	7.510438835201206E-4	0.9992489561164801	0.9979546616669507	0.17176470588235293	3.249882352941164	1.0	3.321411764705868	0.6801643192488263	0.8154761904761918	
425.0	372.0	0.8627586206896549	14.733096926713952	372.0	1.1172752098111123	425.0	1.4615873093932377	18.400233644859803	1.3270180784237389	438.0	3.2774350208449996	423.0	1.0219311589642426	14.298598130841118	0.15406933185518754	0.22999999999999998	0.0	0.37874476987447697	0.44204778850597276	297.55	1.0799054373522448	0.8446965341695553	425.0	372.0	1.2035161955126512	430.375	0.0	0.65	0.24535155976470863	0.18810042004637267	1.210415287078799	0.8906542056074774	0.10653629083455349	0.9812198284323269	0.0	298.1575	0.0	496.0	0.0	297.5	0.5232616308154077	0.0	2420.0	0.07621247113163972	0.6674354159004792	0.0021706461846718985	0.0	0.7115839243498818	1.4663544798174617	0.6794117647058824	299.85	295.7	496.0	18.607904586315048	496.0	297.5312499999999	0.6853336386705635	18.87304964539006	0.0	1.113491066735978	14.485773031300486	0.6569634703196348	7.703164351788486E-4	0.9992296835648213	0.9978293538153282	0.1351981351981352	3.239907192575394	1.0	3.3040189125295405	0.6635730858468677	0.8117370892018784	
427.0	374.0	0.869882352941176	14.70518867924528	374.0	1.1063155968484741	427.0	1.4615873093932377	18.352860411899307	1.3162641855602755	437.0	3.2880824853485513	421.0	1.0245972108102819	14.272082379862706	0.15268420117306536	0.205	0.0	0.3872418387741506	0.44593980939266514	299.05	1.0625000000000009	0.8351160365325239	427.0	374.0	1.1995693569051817	427.775	0.0	0.6	0.2424839603561552	0.18826568823135478	1.1904303139405583	0.8912735849056608	0.08657916707871585	0.9771833589838319	0.0	299.7699999999999	0.0	498.0	0.0	299.0	0.5282799800962017	0.0	2430.0	0.05787037037037037	0.7035167759796475	0.001994349343526674	0.0	0.7293144208037825	1.4557500508227599	0.7174940898345153	302.35	297.15	498.0	18.641943861978515	498.0	299.01625	0.7077153338484238	18.88870588235295	0.0	1.113491066735978	14.518745340097421	0.6876430205949656	6.825774085609128E-4	0.9993174225914391	0.9980056506564733	0.1267605633802817	3.253255813953479	1.0	3.3203791469194175	0.6567505720823799	0.8099290780141851	
429.0	375.0	0.8625000000000008	14.831529411764706	375.0	1.108167506180898	429.0	1.4615873093932377	18.312183908045984	1.3116372059429575	440.0	3.2953278834074617	419.0	0.9958291733126813	14.235632183908063	0.14358284651104264	0.23124999999999996	0.0	0.3641386238071321	0.43726077278776393	300.05	1.0458628841607567	0.8397079644169437	429.0	375.0	1.15994420064293	427.55	0.0	0.85	0.2314036431209263	0.1819252234445008	1.2034768867654677	0.8495454545454547	0.13623873496166944	0.967353731340633	0.0	298.26124999999996	0.0	500.0	0.0	300.0	0.5169533990312344	0.0	2440.0	0.10023310023310024	0.6999828585401505	0.0028366427498748535	0.0	0.7070588235294117	1.4440569825293272	0.7106205250596659	300.15	294.95	500.0	18.676199998299623	500.0	300.01874999999995	0.6882420787332562	18.99317647058823	0.0	1.113491066735978	14.541164150475206	0.6852272727272727	7.747215232429512E-4	0.9992252784767569	0.9971633572501251	0.2198581560283688	3.237471264367805	1.0	3.328941176470575	0.6545667447306791	0.81056338028169	
432.0	378.0	0.8711409395973158	14.709069767441854	378.0	1.1104775806491192	432.0	1.4615873093932377	18.282272727272733	1.3161353244381246	447.0	3.2696121420796573	428.0	1.045592093205315	14.179545454545458	0.14799454034189796	0.23499999999999996	0.0	0.37653501493528047	0.44190350584241445	302.5	1.0729792147806	0.844511896772774	432.0	378.0	1.21553174863822	435.5	0.0	0.75	0.22428655421125368	0.1840367576158071	1.1871109966894955	0.8959090909090921	0.09877947269195007	0.9878170711999568	0.0	301.71375	0.0	504.0	0.0	302.45	0.5241654210264076	0.0	2450.0	0.05922551252847381	0.6831406906544724	0.002478519497686715	0.0	0.7146924829157175	1.4283860544821934	0.6946386946386947	304.2	300.2	504.0	18.580816135125765	504.0	302.4675000000001	0.6937073642263516	18.83348837209303	0.0	1.113491066735978	14.466692096273324	0.6664785553047404	7.779900877622047E-4	0.9992220099122381	0.9975214805023133	0.13151927437641722	3.2405466970387145	1.0	3.2916478555304605	0.6716589861751152	0.8062937062937073	
427.95	374.0	0.8550116550116555	14.794588235294112	374.0	1.1093385789324255	427.0	1.4615873093932377	18.375878220140518	1.3130795734341165	436.0	3.3073227086488393	414.0	1.0468722530485046	14.274707259953157	0.15004710684755568	0.22249999999999998	0.0	0.37447733734738253	0.43555016696654214	299.4	1.0437647058823518	0.8275998135298044	428.0	374.0	1.2335358297177343	427.375	0.05	0.85	0.22728499053246498	0.18220590155871377	1.180055548439037	0.8149882903981267	0.1130875093510995	0.9320516915535763	0.0	300.22749999999996	0.0	499.0	1.6488046166529267E-4	299.2	0.5213103794083236	0.0	2460.0	0.08857808857808858	0.6877131908468022	0.002816901408450704	0.0	0.7083333333333334	1.4223964315803121	0.7095410628019324	303.2	298.6	499.0	18.64611960495483	499.0	299.3012499999999	0.6794350529992852	18.9444705882353	0.0	1.113491066735978	14.511197082776167	0.6705336426914154	7.401606878015613E-4	0.9992598393121985	0.9971830985915492	0.1572769953051643	3.270765661252887	0.9998351195383347	3.332608695652162	0.6561771561771562	0.7971896955503517	
421.15	369.0	0.858767772511848	14.70801886792452	368.0	1.112289783763155	421.0	1.4615873093932377	18.4363425925926	1.3104316768759061	433.0	3.29207914688543	416.0	1.0281638428429425	14.317298578199054	0.15046288948331862	0.22625	0.0	0.37510569930661253	0.4238767527552141	295.05	1.0234741784037555	0.838007852901665	422.0	368.9	1.1992969292968063	425.85	0.0	1.15	0.2218065523097955	0.17676008609683827	1.2075236707968635	0.8625592417061613	0.10234695713953168	0.9526839510977879	0.0	294.4437499999999	0.0	491.0	0.0	294.75	0.5110206849779586	0.0	2470.0	0.06839622641509434	0.6795130732345647	0.0038917089678510994	0.0	0.7042755344418052	1.4519821660745522	0.6906175771971497	295.75	293.15	491.45	18.61689771592423	492.0	294.88624999999996	0.6828297023390999	18.868867924528317	0.0	1.113491066735978	14.486810716137132	0.6668591224018475	7.670880995962971E-4	0.9992329119004036	0.9961082910321489	0.1431924882629108	3.263425925925913	1.0	3.325707547169799	0.6545667447306791	0.8081775700934587	
427.0	374.0	0.8655011655011654	14.794366197183104	374.0	1.0948101052107455	427.0	1.4615873093932377	18.408333333333342	1.2976963936805528	435.0	3.2860095202785593	416.0	1.0159858601383482	14.309490740740747	0.1576842846062831	0.22875000000000006	0.0	0.39057013877278046	0.4366375058111295	299.15	1.0957746478873236	0.8409154148090439	427.0	374.0	1.201198340006368	427.1	0.0	0.6	0.22069645631811538	0.1813162653481301	1.177325624819513	0.9163594470046088	0.12244966900464785	0.9915140177386299	0.0	298.18000000000006	0.0	498.0	0.0	299.05	0.5128205128205128	0.0	2480.0	0.08045977011494253	0.7098955986084017	0.002019182231196365	0.0	0.7445913461538461	1.4203043461813483	0.7301682692307693	300.75	296.05	498.05	18.665269550114083	499.0	299.05499999999984	0.7059782723310237	18.93215962441316	0.0	1.113491066735978	14.538344615026475	0.6925287356321839	7.667208412932008E-4	0.9992332791587067	0.9979808177688035	0.17990654205607476	3.232873563218378	1.0	3.3126190476190356	0.6716937354988399	0.8165094339622652	
429.85	376.0	0.8665127020785218	14.690995260663518	376.0	1.0968927245963478	429.0	1.4615873093932377	18.32465753424658	1.3024298501958322	443.0	3.285677458372267	419.0	1.0270746101107573	14.2541095890411	0.15590039255884353	0.21749999999999997	0.0	0.3846665557957758	0.43894025276229165	300.85	1.0400473933649277	0.842949885773899	430.0	376.0	1.2210409519067063	429.225	0.0	0.9	0.21833020613080728	0.18394189832851954	1.1554347921639117	0.8860091743119275	0.11945633671789697	0.9539320772350784	0.0	299.99499999999995	0.0	501.0	0.0	300.55	0.5087981407702523	0.0	2490.0	0.08352668213457076	0.677259039062605	0.003004506760140211	0.0	0.7270588235294118	1.3961473946492915	0.6926713947990544	302.6	297.2	501.0	18.594056459516402	501.0	300.7199999999999	0.6851507635247749	18.828909952606626	0.0	1.113491066735978	14.465429115370222	0.656392694063927	7.245092875007469E-4	0.9992754907124992	0.9969954932398599	0.162291169451074	3.2399543378995324	1.0	3.311163895486923	0.6501128668171557	0.8234338747099771	
429.0	376.0	0.8631090487238973	14.68951048951049	375.0	1.0971509125721648	429.0	1.4615873093932377	18.32488479262671	1.302751533441802	446.0	3.279958655826212	425.0	1.0190237243228089	14.21981566820277	0.15330777074540233	0.19749999999999993	0.0	0.3746063318415382	0.44141030581771207	300.5	1.0519721577726222	0.8444945717646464	429.0	375.975	1.2149198032220712	434.625	0.0	0.8	0.21859092009157244	0.18397101174447614	1.1691690792315863	0.8841269841269842	0.09760490472964853	0.9702908794355339	0.0	301.66625000000005	0.0	501.0	0.0	300.4	0.5046372971182511	0.0	2500.0	0.07603686635944701	0.6706297772554313	0.0026428807400066074	0.0	0.7141203703703703	1.3961478375475243	0.6841176470588235	303.45	299.35	501.0	18.59606346336833	501.0	300.4687500000001	0.68512286126728	18.833566433566443	0.0	1.113491066735978	14.471610235777462	0.6524663677130045	6.537900812635942E-4	0.9993462099187365	0.9973571192599934	0.12155963302752294	3.2421296296296145	1.0	3.305080831408764	0.6390134529147982	0.814645308924485	
433.0	379.0	0.8555813953488371	14.738443396226396	379.0	1.0879882549270181	433.0	1.4615873093932377	18.465238095238075	1.2871143489646153	440.0	3.3021080288959404	416.0	1.0022405263316148	14.364285714285703	0.14728855123604895	0.20125	0.0	0.3685780576731853	0.43530549881834035	302.85	1.0700471698113212	0.8297224142285856	433.0	379.0	1.1743643217389372	427.625	0.0	0.6	0.20496486791470978	0.17760038497073508	1.1722588247684755	0.8951945080091537	0.14689054611002422	0.959216558726981	0.0	301.14125000000007	0.0	505.0	0.0	302.8	0.48918829008649367	0.0	2510.0	0.10426540284360189	0.7125023812120607	0.0019976693857166636	0.0	0.7214964370546318	1.3985497269770775	0.7355769230769231	303.4	299.4	505.0	18.663889486700704	505.0	302.82750000000004	0.6903506198737974	18.88490566037735	0.0	1.113491066735978	14.532059043576172	0.6875	6.67720007020128E-4	0.9993322799929798	0.9980023306142832	0.2028301886792453	3.2675355450236867	1.0	3.3234597156397983	0.6548723897911833	0.8082938388625603	
429.0	375.0	0.8614657210401887	14.785308056872042	375.0	1.0979833033420638	429.0	1.4615873093932377	18.359813084112155	1.294832639134492	436.0	3.2935445485071377	418.0	1.0104286130557327	14.255841121495331	0.15072251125768743	0.24125000000000002	0.0	0.3645468202303455	0.4258555461708934	300.15	1.063981042654028	0.836507718437906	429.0	375.0	1.1816450968616852	426.75	0.0	0.6	0.20899126490517814	0.17546603345077222	1.1981189299613169	0.8691588785046739	0.1316553568614529	0.9525615318281266	0.0	298.2899999999999	0.0	500.0	0.0	300.1	0.47836336083515746	0.0	2520.0	0.0947867298578199	0.7239332774053804	0.002023608768971332	0.0	0.7345605700712589	1.4105828202260113	0.7416267942583732	300.3	295.9	500.0	18.63188638647333	500.0	300.1287499999999	0.7117474230582284	18.93933649289099	0.0	1.113491066735978	14.501834119528274	0.7064220183486238	8.079475196051617E-4	0.9991920524803948	0.9979763912310285	0.1938534278959811	3.26620370370369	1.0	3.316235294117634	0.6843023255813954	0.8000000000000007	
435.0	381.0	0.8727688787185353	14.694158878504664	381.0	1.0912232799068295	435.0	1.4615873093932377	18.148081264108352	1.295912755477041	450.0	3.2669291003914913	428.0	1.0290489429676197	14.149661399548537	0.15132199574111357	0.22374999999999995	0.0	0.39380022962112515	0.4435737007477642	304.55	1.0670560747663553	0.8471038873910057	435.0	381.0	1.212544637447933	436.25	0.0	0.5	0.21833710633978923	0.18303887679127034	1.172076395723637	0.9211845102505695	0.14534553055382415	1.0051116167416088	0.0	304.44124999999997	0.0	508.0	0.0	304.5	0.5177129675399572	0.0	2530.0	0.10454545454545454	0.7264225153954187	0.0016498927569707968	0.0	0.7471198156682027	1.3871834175377515	0.741822429906542	307.0	302.55	508.0	18.602911062493657	508.0	304.51874999999995	0.720949446593188	18.842056074766358	0.0	1.113491066735978	14.488878074711144	0.7027777777777777	7.33855021091769E-4	0.9992661449789082	0.9983501072430292	0.19158878504672897	3.1808126410835067	1.0	3.3025345622119673	0.6855555555555556	0.8176072234762981	
440.0	385.0	0.8617848970251727	14.712354312354318	385.0	1.0849721365920766	440.0	1.4615873093932377	18.380542986425343	1.2884725637209677	443.0	3.2974577506951457	427.0	1.0153112015714614	14.27873303167422	0.15308477274308124	0.20125	0.0	0.3890696161353286	0.44800940248404925	307.85	1.034246575342466	0.8424874967317881	440.0	385.0	1.193608827108099	436.45	0.0	0.8	0.2234630852292729	0.18178026596360336	1.1454047448950553	0.8521640091116166	0.1211665254102449	0.9559176929698451	0.0	307.50875	0.0	513.0	0.0	307.75	0.5242276422764227	0.0	2540.0	0.083710407239819	0.7127242264922067	0.002608412129116401	0.0	0.7453596287703016	1.3909739138383115	0.7295081967213115	309.25	305.7	513.0	18.652071551265767	513.0	307.80125	0.7094599060180513	18.855011655011648	0.0	1.113491066735978	14.51212630383883	0.698645598194131	6.53907571765355E-4	0.9993460924282346	0.9973915878708836	0.18055555555555555	3.2613122171945594	1.0	3.3243119266054917	0.6892045454545455	0.8168202764976958	
433.0	379.0	0.8656612529002315	14.668663594470045	379.0	1.0928811300153045	433.0	1.4615873093932377	18.274272930648767	1.2899833048715235	447.0	3.2878488234781322	429.0	1.0255788586805417	14.171461187214602	0.14816363558021584	0.22749999999999998	0.0	0.3692104829404978	0.43357869946188965	303.1	1.0134259259259257	0.8340775770936169	433.0	379.0	1.1944109634775375	435.225	0.0	0.75	0.21882444634343898	0.1756077783545483	1.1515101865036481	0.8079908675799088	0.11853467004650611	0.938518430437204	0.0	303.93249999999995	0.0	505.0	0.0	303.05	0.5059132720105125	0.0	2550.0	0.08447488584474885	0.7147432217110634	0.0024764735017335313	0.0	0.7302784222737819	1.361485585258332	0.7267981438515081	305.45	302.1	505.0	18.569464544881676	505.0	303.07250000000005	0.7085127029800727	18.844470046082947	0.0	1.113491066735978	14.447538144309908	0.6957494407158836	7.483527431551373E-4	0.999251647256845	0.9975235264982665	0.1651376146788991	3.254545454545441	1.0	3.320737327188928	0.678082191780822	0.8025287356321852	
423.65	371.0	0.8546728971962612	14.65835294117647	370.0	1.0977174242325236	423.0	1.4615873093932377	18.36359338061466	1.2890987968226546	440.0	3.3109322847872322	419.0	1.013059953579898	14.2501182033097	0.14419672385610513	0.2325	0.0	0.3577535624476111	0.4153041712931188	296.55	0.9650234741784044	0.8310188592564165	424.0	370.65	1.1783448518564323	428.4	0.0	0.7	0.20199145076402156	0.17015548772912065	1.1518842640079514	0.8080378250591017	0.09635145321094524	0.8896533519390687	0.0	298.1025000000001	0.0	494.0	0.0	296.35	0.47312008038854464	0.0	2560.0	0.08665105386416862	0.6595479496548282	0.0023462376403552876	0.0	0.684085510688836	1.3663598866048616	0.6724343675417661	299.95	296.1	494.0	18.59357054412437	494.0	296.47124999999994	0.663361122587254	18.82611764705883	0.0	1.113491066735978	14.451619400080693	0.6432648401826484	7.787773459035916E-4	0.9992212226540964	0.9976537623596448	0.11316397228637413	3.287990762124698	1.0	3.3341176470588105	0.6299076212471132	0.7997690531177832	
422.0	369.0	0.851184834123223	14.708212560386489	369.0	1.0986632360528275	422.0	1.4615873093932377	18.26380510440835	1.2902075473958006	440.0	3.288268662452482	414.0	1.0055617480187367	14.215081206496532	0.1478848261444954	0.22000000000000003	0.0	0.3619402985074627	0.41172119155755815	295.5	1.0502415458937204	0.8261040778877142	422.0	369.0	1.1743065606700245	423.275	0.0	0.65	0.19585539981306732	0.17037090926349133	1.1553798633727592	0.8906818181818181	0.12099159074208636	0.9634588738448342	0.0	295.41499999999996	0.0	492.0	0.0	295.4	0.45968426413172636	0.0	2570.0	0.0880952380952381	0.7323620131166464	0.0021911343333895165	0.0	0.75	1.3617624627223779	0.751207729468599	297.7	293.2	492.65	18.619941104392797	493.0	295.4800000000001	0.7227715837705772	18.84407582938389	0.0	1.113491066735978	14.505568364052587	0.7068181818181818	7.434677618044268E-4	0.9992565322381954	0.9978088656666105	0.1686746987951807	3.2408352668213336	1.0	3.3233890214797004	0.6892361111111112	0.7966426858513196	
426.0	373.0	0.8672853828306258	14.736754176610978	372.0	1.09908678521948	426.0	1.4615873093932377	18.422610722610724	1.2943448212572168	437.0	3.2914486789994752	418.0	1.0521883857962078	14.314685314685324	0.14985815048499712	0.20500000000000002	0.0	0.3721709974853311	0.4194069048610058	298.05	1.0135198135198134	0.8472416108320491	426.0	372.575	1.2226037918621708	427.05	0.0	0.65	0.20072168734050402	0.17398468682941096	1.1486759886824562	0.8687356321839083	0.09574865033187899	0.9323398138603878	0.0	297.5275	0.0	497.0	0.0	297.9	0.4637096774193548	0.0	2580.0	0.06451612903225806	0.6853662801024469	0.002185976122414663	0.0	0.7135167464114832	1.3713022809666675	0.7004773269689738	299.0	295.95	497.0	18.602312274889016	497.0	297.97875000000005	0.6898196349721387	18.9107398568019	0.0	1.113491066735978	14.463621985057475	0.6664746543778802	6.882084530812769E-4	0.9993117915469186	0.9978140238775854	0.1276595744680851	3.2549295774647806	1.0	3.32720763723149	0.6633949191685913	0.8174528301886802	


==> disruptive_heavy.dat <==
OPTIMAL_NUMBER_AT_DESIRED_LOAD_Avg	OPTIMAL_NUMBER_AT_MAX_LOAD_Max	PEER_MESSAGES_DNS_PERSEC_Max	PEER_MESSAGES_BALANCING_PERSEC_Max	OPTIMAL_NUMBER_AT_MAX_LOAD_Min	OPTIMAL_RESPONSE_TIME_Avg	OPTIMAL_NUMBER_AT_DESIRED_LOAD_Min	CLIENT_RESPONSE_TIME_overtime	PEER_MESSAGES_PERSEC_Min	CLIENT_RESPONSE_TIME_Avg	PEER_NB_OF_ACTIVE_WORKERS_Max	PEER_MESSAGES_TOPOLOGY_PERSEC_Avg	PEER_NB_OF_ACTIVE_WORKERS_Min	OPTIMAL_RESPONSE_TIME_Min	PEER_MESSAGES_BALANCING_PERSEC_Min	REQUEST_PENDING_TIME_Min	CLIENT_NB_OF_REJECTED_REQ_Avg	CLIENT_PERC_OF_LOST_REQ_Avg	REQUEST_NB_OF_HOPS_Min	REQUEST_NB_OF_HOPS_Avg	CLIENT_NB_OF_ISSUED_REQ_Max	PEER_REQUESTS_BALANCING_PERSEC_Max	PEER_MESSAGES_DNS_PERSEC_Avg	OPTIMAL_NUMBER_AT_DESIRED_LOAD_Max	OPTIMAL_NUMBER_AT_MAX_LOAD_Avg	CLIENT_RESPONSE_TIME_Min	PEER_NB_OF_ACTIVE_WORKERS_Avg	CLIENT_NB_OF_REJECTED_REQ_Min	CLIENT_NB_OF_REJECTED_REQ_Max	REQUEST_PENDING_TIME_Max	REQUEST_PENDING_TIME_Avg	OPTIMAL_RESPONSE_TIME_Max	PEER_REQUESTS_BALANCING_PERSEC_Min	PEER_NB_OF_PENDING_REQUESTS_Avg	PEER_REQUESTS_BALANCING_PERSEC_Avg	CLIENT_PERC_OF_LOST_REQ_Max	CLIENT_NB_OF_COMPLETED_REQ_Avg	CLIENT_PERC_OF_LOST_REQ_Min	OPTIMAL_NUMBER_AT_MIN_LOAD_Min	CLIENT_PERC_OF_REJECTED_REQ_Min	CLIENT_NB_OF_ISSUED_REQ_Min	REQUEST_NB_OF_HOPS_Max	CLIENT_NB_OF_LOST_REQ_Avg	Time	PEER_NB_OF_PENDING_REQUESTS_Min	PEER_LOAD_Avg	CLIENT_PERC_OF_REJECTED_REQ_Max	CLIENT_NB_OF_LOST_REQ_Max	PEER_THROUGHPUT_Max	CLIENT_RESPONSE_TIME_Max	PEER_LOAD_Max	CLIENT_NB_OF_COMPLETED_REQ_Max	CLIENT_NB_OF_COMPLETED_REQ_Min	OPTIMAL_NUMBER_AT_MIN_LOAD_Avg	PEER_MESSAGES_PERSEC_Avg	OPTIMAL_NUMBER_AT_MIN_LOAD_Max	CLIENT_NB_OF_ISSUED_REQ_Avg	PEER_THROUGHPUT_Avg	PEER_MESSAGES_PERSEC_Max	CLIENT_NB_OF_LOST_REQ_Min	OPTIMAL_RESPONSE_TIME_overtime	PEER_MESSAGES_BALANCING_PERSEC_Avg	PEER_LOAD_Min	CLIENT_PERC_OF_REJECTED_REQ_Avg	CLIENT_PERC_OF_COMPLETED_REQ_Avg	CLIENT_PERC_OF_COMPLETED_REQ_Min	PEER_NB_OF_PENDING_REQUESTS_Max	PEER_MESSAGES_TOPOLOGY_PERSEC_Min	CLIENT_PERC_OF_COMPLETED_REQ_Max	PEER_MESSAGES_TOPOLOGY_PERSEC_Max	PEER_THROUGHPUT_Min	PEER_MESSAGES_DNS_PERSEC_Min	
10242.878048780487	8963.0	0.6735138834571684	15.367240192704736	8962.0	1.2481223187711235	10242.0	1.3796170037851812	19.22999120492518	1.6288885537772804	10248.0	3.289525226593967	10156.0	1.17782354434172	15.273761360304901	0.2690125703903377	13.969512195121949	0.0	1.2004365663417305	1.2413276423464676	7170.1	1.69325533379216	0.6705982896118672	10243.0	8962.170731707318	1.4798361741318045	10202.292682926829	11.0	19.25	0.40877035335209794	0.3471459949811583	1.302627990663428	1.6429004202091275	0.3001332570199514	1.6641690866156607	0.0	7025.490243902437	0.0	11949.0	0.0015622448037607493	7169.6	1.2778646558557014	0.0	0.0	0.22989407610827775	0.6978593856017172	0.0027355795876024954	0.0	0.7015986661435857	1.7454961011461696	0.7007874015748031	7046.3	6997.55	11949.926829268292	19.27909707302829	11950.0	7169.842682926829	0.6844248968585337	19.33171762855171	0.0	1.1248317841368685	15.318973556822371	0.6950814872645652	0.19845634533790205	0.9980154365466212	0.9972644204123975	0.4061547537115328	3.2786864448130335	0.9984377551962392	3.2962225274724632	0.6683628318584071	0.6680687030350249	
10251.268292682927	8970.0	0.678586765567041	15.35590074247754	8969.0	1.3352843189502506	10251.0	1.3796170037851812	19.236776456831027	1.8042746025187704	10275.0	3.288899532747971	10199.0	1.3099722082007645	15.27612551159626	0.3477405816657627	16.897560975609757	0.0	1.2550814869071598	1.2920490036148666	7176.3	1.6871852430216674	0.6744026141354842	10252.0	8969.951219512195	1.691522297334034	10244.170731707318	10.5	25.1	0.4839213732038078	0.43460891231135246	1.3428991168805602	1.6364055299539235	0.24216645745595802	1.6702793675535061	0.0	7201.360975609756	0.0	11959.0	0.0014625992478061011	7175.55	1.3144582470669428	0.0	10.0	0.15113325517780382	0.6943541572791616	0.0034975022817370464	0.0	0.7557793601248537	1.8551490319813646	0.6971026571232474	7296.75	7099.3	11959.853658536585	19.27358112699231	11961.0	7175.908536585366	0.7287551849592699	19.323954669792894	0.0	1.1248317841368685	15.310278980108805	0.6921427178787288	0.2340359986521808	0.9976596400134782	0.9965024977182629	0.31303074670571013	3.281439172036648	0.9985374007521939	3.296704801016852	0.6792577703696441	0.6708130239812754	
10295.853658536585	9009.0	0.6766319680902697	15.248681778383101	9008.0	1.1694578624728837	10295.0	1.3796170037851812	19.055223297175843	1.56756722680366	10281.0	3.2861024274858943	10222.0	1.1266964321138229	15.100899052086344	0.3455734196862884	13.42073170731707	0.0	1.2331268674024858	1.2494810894680963	7207.25	1.6281447611635362	0.6717659620390829	10296.0	9008.926829268292	1.5058261416119676	10245.756097560976	9.2	23.95	0.38009248611451973	0.36436700984216963	1.2050462144559069	1.518508746213237	0.11117119450150112	1.5564938572395692	0.0	7353.406097560976	0.0	12011.0	0.001254824938281708	7206.65	1.2682590313304691	0.0	20.0	0.10254907705830647	0.6955742837794073	0.003258215259874977	0.0	0.7276972468138924	1.6093979026392269	0.6978188575899843	7419.25	7270.0	12011.731707317073	19.123763470783807	12012.0	7207.019512195125	0.7039174458926913	19.209067029866805	0.0	1.1248317841368685	15.165895081258746	0.6939432361260119	0.1821668303426699	0.9981783316965733	0.9967417847401251	0.13532444790349255	3.2799338585739988	0.9987451750617183	3.293055962496275	0.6927728469716181	0.6678972555913585	
10314.975609756097	9026.0	0.6715971138845446	15.099373286329852	9025.0	1.0587163327812847	10314.0	1.3796170037851812	18.9663580547705	1.303205578977423	10270.0	3.2843468522522166	10210.0	1.045709146095203	15.015222687847169	0.18229690708957547	11.392682926829268	0.0	1.1389143862797197	1.1604977930349012	7220.5	1.5051651885781165	0.6696967628982565	10315.0	9025.121951219513	1.2649054493999043	10243.219512195123	7.7	15.35	0.2783695408328149	0.21208313044318192	1.0912701116709964	1.463492836955467	0.10243580658981316	1.4888868255063814	0.0	7337.7353658536595	0.0	12034.0	0.0010517387616624258	7220.1	1.2008790019946585	0.0	30.0	0.09502439024390244	0.6974249039186702	0.0020845781954478785	0.0	0.7057628280454368	1.4026538725073834	0.7002938295788442	7394.9	7244.75	12034.0	19.013616814785674	12034.0	7220.298780487803	0.6995504812949963	19.06042890716797	0.0	1.1248317841368685	15.059573199635114	0.6942549459117046	0.15502777685480226	0.9984497222314521	0.9979154218045521	0.11735941320293398	3.2783841730824634	0.9989482612383376	3.2951537105932425	0.6935633417919188	0.6675636007827705	
10324.048780487805	9034.0	0.6770308395758249	15.155514347062248	9033.0	1.0681394295474105	10324.0	1.3796170037851812	19.00201911822089	1.268658654982374	10300.0	3.285177919316048	10220.0	1.055180643875982	15.042850175575468	0.16246519125265235	11.950000000000001	0.0	1.1154609692779698	1.1318688699060395	7227.2	1.5309781021897828	0.6714682142280441	10325.0	9033.926829268292	1.251565176508274	10263.0	8.85	15.2	0.17792114965432626	0.16854096311086603	1.085031247102441	1.4755267264923968	0.12206713321293021	1.5048957646263028	0.0	7198.14756097561	0.0	12045.0	0.0012269598430600516	7226.75	1.1474703908135246	0.0	40.0	0.10651580179477176	0.6949329774896621	0.002108036890645586	0.0	0.694531021720074	1.2942802265968358	0.697643723113023	7257.55	7177.6	12045.0	19.044059724050783	12045.0	7226.918292682926	0.6901973511074884	19.11969549092327	0.0	1.1248317841368685	15.08741359050662	0.6921545781143801	0.16574683883392197	0.9983425316116605	0.9978919631093545	0.1371266835838376	3.2785067653070525	0.9987730401569399	3.2923872730821033	0.6861189525941789	0.6689066614649287	
10293.09756097561	9007.0	0.6739571150097357	15.183199687072108	9006.0	1.0101600023890382	10293.0	1.3796170037851812	19.054115689537067	1.2289720858113131	10283.0	3.2877237343604864	10173.0	0.9756111594705615	15.09398062053437	0.16586988003533407	11.009756097560976	0.0	1.1266846738415461	1.1442211987134683	7205.55	1.5572921754420255	0.6700178387117942	10294.0	9006.560975609756	1.1733811309218718	10237.0	6.85	17.35	0.20101504369074785	0.18664938962861138	1.0341291608044074	1.5042673974747964	0.12674099302785935	1.536332748174446	0.0	7144.059756097561	0.0	12008.0	9.572788126947746E-4	7204.8	1.1599432394080682	0.0	50.0	0.11265537829108349	0.6907568181813526	0.0024233366622203913	0.0	0.7014506202989157	1.2662587484772463	0.694067630000983	7160.5	7127.9	12008.756097560976	19.101501187354152	12009.0	7205.18414634146	0.6942386851318196	19.147545472325415	0.0	1.1248317841368685	15.143759614281793	0.6869891008174387	0.15386482684241878	0.9984613517315758	0.9975766633377796	0.13738363547280744	3.2802286942923264	0.9990427211873052	3.29436757923651	0.6850184896847022	0.6669821445994673	
10237.926829268292	8959.0	0.6724407907613958	15.150792712949245	8958.0	1.1404715491563384	10237.0	1.3796170037851812	19.036803850309383	1.3710202978041097	10243.0	3.286666339271204	10139.0	1.0986214921898894	15.091552892643149	0.18248622098332218	13.784146341463412	0.0	1.1334903780957506	1.1529043079910415	7166.8	1.5388872476612558	0.6692106893043825	10238.0	8958.09756097561	1.3132410212120447	10187.19512195122	9.2	22.8	0.20847689104290099	0.1982586960698407	1.1628660482744788	1.5104676188612827	0.12033148189148996	1.5271350114286857	0.0	7153.187804878049	0.0	11944.0	0.0012827841994450563	7166.2	1.1670096332931075	0.0	60.0	0.11338891613536047	0.6919545161915281	0.0031816913201228023	0.0	0.7009567018443633	1.4014847423925707	0.697085511391656	7167.85	7140.3	11944.243902439024	19.080000519272396	11945.0	7166.513414634146	0.6946347990472497	19.10949286065971	0.0	1.1248317841368685	15.1241234906967	0.6875427120960657	0.19232746314522386	0.998076725368548	0.9968183086798772	0.13146233382570163	3.277173165700713	0.998717215800555	3.2933451292636455	0.6847783444488035	0.6656817512515878	
10271.09756097561	8988.0	0.6732298075983894	15.184714873603786	8987.0	1.2129893013751538	10271.0	1.3796170037851812	19.03761862831425	1.4467045405024657	10273.0	3.2778114484877836	10178.0	1.1808345806914753	15.090382545739155	0.18518828188223682	15.467073170731707	0.0	1.1328728528583114	1.1551346652145922	7190.05	1.5819079268888703	0.669918079481115	10272.0	8987.09756097561	1.3981466751106215	10224.926829268292	10.4	22.55	0.21718337074620125	0.201389100817874	1.2389768025012664	1.5243531948255655	0.14774020722254855	1.5552989448170027	0.0	7156.286585365855	0.0	11982.0	0.001450619651711801	7189.4	1.1764767585787312	0.0	70.0	0.11750294002352019	0.6948706523517258	0.0031407997548644094	0.0	0.7001468428781205	1.4879025853945338	0.6975387330849186	7182.1	7137.0	11982.90243902439	19.085240577149346	11983.0	7189.745121951222	0.693179043215573	19.13695865177343	0.0	1.1248317841368685	15.137511049180375	0.6898937725367897	0.21566919164851886	0.9978433080835148	0.9968592002451355	0.16787109375	3.271550039092952	0.9985493803482882	3.2830969382763513	0.6873964727662477	0.6665363565285285	
10297.439024390244	9011.0	0.6743722520762016	15.215619794218512	9010.0	1.233541942046636	10297.0	1.3796170037851812	19.065244973648213	1.4812967565271076	10287.0	3.2877029476275514	10183.0	1.193512064260338	15.113393381633031	0.18827482235694282	16.15243902439024	0.0	1.1445751306862417	1.166846661719988	7208.65	1.5709926650366803	0.6711572175407935	10298.0	9010.292682926829	1.4139487997854208	10228.707317073171	11.6	21.9	0.2330330320149826	0.21525261238972873	1.2528076417750367	1.5150871353044861	0.12369558215024473	1.5543082942132505	0.0	7201.563414634145	0.0	12013.0	0.0016068373700504905	7207.7	1.1878380627444454	0.0	80.0	0.10672014085884769	0.6910776939107812	0.0030317503166725503	0.0	0.7102840352595494	1.518503315426808	0.6937298249046269	7236.4	7181.4	12013.512195121952	19.127823781118952	12014.0	7208.1463414634145	0.704058232448775	19.182439980401725	0.0	1.1248317841368685	15.168963615950544	0.6855254204335569	0.22377165220825807	0.9977622834779177	0.9969682496833275	0.13610975012248896	3.2776888541869234	0.9983931626299495	3.297217050465385	0.6963920537540169	0.6682674475353765	
10273.853658536585	8990.0	0.6762519561815287	15.113679152775033	8989.0	1.2217468805959912	10273.0	1.3796170037851812	18.99188530186283	1.4544988310317395	10290.0	3.28709464819074	10160.0	1.206712403931061	15.038525309665385	0.19309404297798516	15.484146341463415	0.0	1.1416997902175112	1.1549704661180145	7192.1	1.5159737203373236	0.6715351744013941	10274.0	8989.707317073171	1.4341312111405011	10224.756097560976	11.0	22.8	0.20530214186901508	0.20042660917934926	1.2318627324767877	1.4766826687567378	0.10052415481732108	1.4928822823091839	0.0	7250.276829268292	0.0	11985.0	0.0015171576740593622	7191.15	1.1722254407018124	0.0	90.0	0.09440046907065376	0.6907934560891236	0.0031342360299676953	0.0	0.7060698176112963	1.4682120432047452	0.6943159448818897	7270.45	7212.35	11986.121951219513	19.031107826326124	11987.0	7191.670731707317	0.6969309130037251	19.07410276524801	0.0	1.1248317841368685	15.072478003733908	0.6872990353697749	0.2130950676128807	0.997869049323871	0.9968657639700322	0.10667449598747308	3.2814822057097253	0.9984828423259406	3.2930239403452832	0.6907420046801872	0.668097142299808	
10266.121951219513	8983.0	0.6751590486444075	15.117681074193868	8982.0	1.0989906717786595	10266.0	1.3796170037851812	18.985368472425623	1.3015028938196742	10254.0	3.289338443156608	10153.0	1.0886580278901719	15.029770619814576	0.16689291350889343	12.7890243902439	0.0	1.116765343562375	1.1310803166704197	7186.65	1.501260711119873	0.6714295829483148	10267.0	8982.90243902439	1.2874705062563983	10199.878048780487	8.15	20.5	0.1763353900062528	0.17054416132697503	1.1110984450021348	1.4658273733712166	0.10540605592992199	1.4847442906191826	0.0	7198.184146341465	0.0	11977.0	0.0011298495151351314	7185.95	1.146422028534947	0.0	100.0	0.09798921039725356	0.696748692729898	0.0028451081488060953	0.0	0.6992022062444597	1.3149079255793252	0.7000147739584359	7221.6	7171.7	11977.292682926829	19.03131259308486	11978.0	7186.339024390244	0.6950563406133526	19.082857982946226	0.0	1.1248317841368685	15.07054456697985	0.6925346206358495	0.17735936461536017	0.9982264063538465	0.9971548918511939	0.11359404096834265	3.281867428346208	0.9988701504848649	3.2967795942484854	0.6878779013068071	0.6677476241794779	
10287.317073170732	9002.0	0.6744310967867865	15.117295443410018	9001.0	1.050605857529984	10287.0	1.3796170037851812	19.002683906357202	1.2478794347484343	10255.0	3.285593169043724	10146.0	1.0293051990181978	15.047177379904081	0.1572514450955368	11.71463414634146	0.0	1.1107688233121222	1.1271631077909519	7201.35	1.5102125147579735	0.6711084904424254	10288.0	9001.439024390244	1.2183124979741395	10210.268292682927	7.9	21.6	0.1711479606925269	0.165366199742678	1.0589568185882883	1.4734859602778652	0.10177840657134912	1.499151625696788	0.0	7176.614634146343	0.0	12001.0	0.0010991610201327342	7200.7	1.140700575681967	0.0	110.0	0.09490265140397221	0.7042418275674398	0.0030026272988865257	0.0	0.7093256885229834	1.260587585720489	0.7089986201458703	7183.7	7166.7	12001.80487804878	19.038278188820126	12002.0	7201.0865853658515	0.7047502090208413	19.080564539841156	0.0	1.1248317841368685	15.081576529333885	0.7017578125	0.1629624753710123	0.9983703752462896	0.9969973727011134	0.10595308495958998	3.2772847487510175	0.9989008389798674	3.291972949132523	0.6999559082892416	0.6683195592286442	
10312.0	9023.0	0.6803766588602551	15.091102362204742	9023.0	1.032247237199245	10312.0	1.3796170037851812	18.975787937743284	1.2282932310961696	10280.0	3.283420916871357	10160.0	1.015556743563645	15.024007782101187	0.15804040867740154	11.810975609756095	0.0	1.111742660836977	1.1274024854527598	7218.6	1.506032459913963	0.6714374253179323	10312.0	9023.0	1.205383360022901	10246.121951219513	6.0	19.35	0.1685254508309782	0.16413383334940834	1.043342391665961	1.4738425473725374	0.09605049135778379	1.4892841754537627	0.0	7208.230487804878	0.0	12030.0	8.316008316008316E-4	7218.05	1.1408029425032098	0.0	120.0	0.08895405669599218	0.6937354257064896	0.002680148204577721	0.0	0.7004548566956862	1.2413542893360674	0.6999507874015748	7216.7	7193.65	12030.609756097561	19.01151077794247	12031.0	7218.304878048782	0.694942993782625	19.049329942287034	0.0	1.1248317841368685	15.056652435753088	0.6915830980430338	0.1635818007480721	0.998364181992519	0.9973198517954223	0.10228933268387726	3.277458056964406	0.9991683991683992	3.2910900751438854	0.6913257834618765	0.6676163528149011	
10312.048780487805	9023.0	0.6717694030577351	15.103310870202195	9023.0	1.0596131430268974	10312.0	1.3796170037851812	18.96648110167009	1.251879124607663	10269.0	3.2830752119515014	10194.0	1.0354393106510944	15.021105576716423	0.15470351899980214	12.745121951219511	0.0	1.112115958110826	1.1261817056470014	7218.75	1.5092294169352531	0.6688261133782707	10313.0	9023.0	1.2219444090061196	10227.975609756097	9.3	17.85	0.16698087094937716	0.16037163000459878	1.075605189979358	1.4757228266196238	0.10408135595133358	1.4936474423007775	0.0	7201.220731707317	0.0	12031.0	0.0012875001730510986	7218.35	1.1384180987419066	0.0	130.0	0.09428599431539743	0.7026734217222219	0.0024760028852022415	0.0	0.7057079862812347	1.2746610265856027	0.7057337649597802	7217.3	7182.1	12031.0	19.012677136769614	12031.0	7218.508536585369	0.7013614478920107	19.062037308330954	0.0	1.1248317841368685	15.060775811439742	0.6989721356196414	0.176675517420163	0.9982332448257984	0.9975239971147977	0.11237816764132554	3.277172111165222	0.9987124998269489	3.2914159725624055	0.6976325019485581	0.6657333072253674	
10276.609756097561	8992.0	0.6737653411880146	15.114786450662722	8991.0	1.1175726030954065	10276.0	1.3796170037851812	18.98936232735822	1.3114917105045663	10264.0	3.289526086271353	10165.0	1.0722268119407363	15.032010970712072	0.1500602283910169	13.980487804878047	0.0	1.1124391076792273	1.1280629763111807	7193.75	1.507666731859966	0.6705845101608041	10277.0	8991.780487804877	1.254063717178652	10208.487804878048	9.45	20.0	0.17208989897631066	0.16199800458133062	1.1468556753662866	1.469556273875995	0.10753672187939654	1.4908417424408291	0.0	7170.196341463413	0.0	11988.0	0.0013164768571727091	7193.0	1.1431133879590725	0.0	140.0	0.09628758938191792	0.6950414547163116	0.0027842356577060683	0.0	0.697305006393233	1.351081601791253	0.6987217305801376	7181.45	7160.5	11988.951219512195	19.03909948863119	11990.0	7193.454878048781	0.6909050752945936	19.08259204712817	0.0	1.1248317841368685	15.078988892198941	0.6910074045206547	0.19459888614337817	0.9980540111385662	0.997215764342294	0.12171534629285924	3.2823752922836382	0.9986835231428273	3.2946598606065804	0.6857950116913484	0.667236495066908	
10264.707317073171	8982.0	0.6735403605015591	15.150044001173322	8981.0	1.1083992058475038	10264.0	1.3796170037851812	18.99034246575339	1.3100086886314837	10252.0	3.286410033907091	10155.0	1.0815306608264375	15.035499021526437	0.15231900413195193	13.779268292682925	0.0	1.1134890615058695	1.1329303481770727	7185.55	1.5396108340666903	0.67060330223346	10265.0	8981.682926829268	1.2656553709138418	10201.90243902439	9.15	18.85	0.18657112944867277	0.1696179790942977	1.1310267645470211	1.4743933463796517	0.12493132923377082	1.5128889343181433	0.0	7145.584146341466	0.0	11974.0	0.001278638354958392	7184.65	1.150696650328516	0.0	150.0	0.10097847358121331	0.6986384597538758	0.00263658488824237	0.0	0.6976926853215513	1.349861037145652	0.7019685039370078	7163.05	7129.1	11975.439024390244	19.060966942904603	11976.0	7185.180487804877	0.6918021970157613	19.112770118314234	0.0	1.1248317841368685	15.10395360676396	0.6954496683573936	0.19245798194390842	0.9980754201805608	0.9973634151117576	0.1458883348000391	3.279832096837087	0.9987213616450417	3.294244958189786	0.6856205309041042	0.6671404764238709	
10275.90243902439	8992.0	0.6753501126236298	15.197283197165135	8991.0	1.0280933995281814	10275.0	1.3796170037851812	19.04587003327459	1.2491689455368171	10248.0	3.2854758528725494	10141.0	1.003790840947839	15.092571931884871	0.16157335168643328	11.51219512195122	0.0	1.1241074059005907	1.1468152778872727	7193.2	1.5707949872723799	0.6705517726932746	10276.0	8991.048780487805	1.197289834394669	10198.90243902439	6.45	15.1	0.2102100031366883	0.1888733290523388	1.0455606804523976	1.4956372884671858	0.1435777731729754	1.546505134756129	0.0	7126.57195121951	0.0	11988.0	9.03874046202678E-4	7192.65	1.1655562794672945	0.0	160.0	0.12540350190746355	0.7003851961865465	0.002118346847731545	0.0	0.7011093657961909	1.2860850588546817	0.703037175820925	7142.75	7113.1	11988.170731707318	19.107457636647407	11989.0	7192.970731707318	0.6949655692936836	19.159562949109233	0.0	1.1248317841368685	15.151430011081494	0.6970993934650753	0.16127447641855536	0.9983872552358144	0.9978816531522684	0.15347509352234692	3.2800644028102206	0.9990961259537974	3.2937910096953456	0.6867193598750976	0.6672843137254844	
10230.121951219513	8952.0	0.673639673324799	15.17131912385818	8951.0	0.9674749607726199	10230.0	1.3796170037851812	19.05199804113613	1.203355489472936	10232.0	3.2856295646851232	10143.0	0.934825443179581	15.101116552399565	0.1808821229106723	10.60121951219512	0.0	1.140728534866599	1.1587805178209005	7161.75	1.5517369970559396	0.6700598247750249	10231.0	8951.512195121952	1.1478971014194344	10190.048780487805	7.65	16.4	0.2107693563405442	0.20349624837420469	0.9789885491939135	1.5112102785406092	0.11763279320884383	1.538627507543617	0.0	7144.267073170732	0.0	11935.0	0.0010707911957168353	7160.8	1.1713397166051454	0.0	170.0	0.10706596202779409	0.6885060517506827	0.002293818578531816	0.0	0.7021166879481386	1.2194060660904489	0.6918896321070234	7175.85	7102.95	11935.365853658537	19.096662351875388	11936.0	7161.190243902437	0.6958270772336144	19.12990865337393	0.0	1.1248317841368685	15.140972962415146	0.6843860337387211	0.1481722013777079	0.9985182779862227	0.9977061814214683	0.12599430423254443	3.279229038254486	0.9989292088042833	3.291456692913287	0.689314437034131	0.666862514688592	
10261.951219512195	8980.0	0.6726099706744815	15.13209900795595	8979.0	1.0800776788244366	10261.0	1.3796170037851812	18.95566488066245	1.3016573050753504	10265.0	3.2766660688613047	10162.0	1.0440186329954841	15.023956301209513	0.1833939409847494	14.331707317073171	0.0	1.1374554513684647	1.1502374892246163	7183.6	1.5346828742280232	0.6691685481704313	10262.0	8979.048780487805	1.268422016089321	10210.658536585366	9.95	20.25	0.19499194036334103	0.18932411820159276	1.1096740470157804	1.501989855637928	0.10179506893879099	1.5176585444082527	0.0	7225.164634146343	0.0	11972.0	0.0013762578235761954	7183.0	1.1645772039735558	0.0	180.0	0.09588638589618022	0.7017098045409946	0.002798198098607119	0.0	0.7164413090339016	1.3254566847219755	0.7047506870828426	7236.4	7194.3	11972.317073170732	19.022507283211926	11973.0	7183.3634146341465	0.7098821786282772	19.08546311757196	0.0	1.1248317841368685	15.076672666180086	0.6980814294083187	0.19795737261250929	0.9980204262738752	0.9972018019013928	0.10657106374619389	3.263789576229819	0.9986237421764238	3.285092864125055	0.704634432808065	0.6661385554024745	
10277.536585365853	8993.0	0.6737759498628989	15.072624545543903	8992.0	1.215467445771397	10277.0	1.3796170037851812	18.95096313679477	1.4121119015126926	10253.0	3.287213441127057	10158.0	1.1956901031846072	14.999599100420442	0.16213779286312052	16.889024390243904	0.0	1.116608384359148	1.1306697976258038	7194.45	1.4857521863024488	0.6712311528006052	10278.0	8992.975609756097	1.3918449920417866	10210.536585365853	13.0	21.7	0.1734478091605508	0.1646814973629344	1.2354852723708778	1.4462261380323107	0.09363939424868958	1.4680476863439365	0.0	7223.923170731707	0.0	11990.0	0.0017936229804495097	7193.95	1.1462271325654392	0.0	190.0	0.08621700879765395	0.6908345237806572	0.0029998271988940727	0.0	0.6967767218575487	1.4319724602641923	0.6944280370151604	7245.9	7199.9	11990.463414634147	18.991428904294903	11991.0	7194.229268292684	0.6915790245798406	19.034723721660686	0.0	1.1248317841368685	15.032984310367155	0.6865121951219513	0.23324759189725291	0.9976675240810274	0.997000172801106	0.1095823575331772	3.28043775649786	0.9982063770195505	3.293042452830096	0.6834016393442623	0.6670656332777312	
10274.951219512195	8991.0	0.6767706067198224	15.361681784751175	8990.0	1.1766799239459889	10274.0	1.3796170037851812	18.55589880807589	1.3660062917417812	4197.0	3.279719509130824	3981.0	1.163129507116269	14.600632449525689	0.15105826112513196	15.241463414634149	0.0	1.1055010096789917	1.1226913305997406	7192.55	1.7974748712919844	0.6698163333238742	10275.0	8990.292682926829	1.3484158584740262	4092.0	10.3	20.25	0.168583157756243	0.15748327970383139	1.1918093289786007	1.030114327414252	0.10911382935718754	1.452293906415199	0.0	7173.125609756095	0.0	11987.0	0.0014348201599197615	7192.1	1.1356126151269885	0.0	200.0	0.09534534534534535	0.6983269204607594	0.0028107237787231678	0.0	0.715598609041232	1.3918411154474681	0.7129674599320058	7208.65	7148.95	11987.219512195123	18.953135072672733	11988.0	7192.36707317073	0.6950465592854471	19.316155920568782	0.0	1.1248317841368685	15.003599230217798	0.675629430457101	0.21202370611630078	0.9978797629388371	0.9971892762212768	0.1264423076923077	3.269136708241421	0.9985651798400802	3.286305732483871	0.6752016621852848	0.6661186561829614	
10289.292682926829	9004.0	0.655668174021538	14.823006037495999	9003.0	1.0484498897836567	10289.0	1.3796170037851812	17.487705048574565	1.5391515146091697	6413.0	2.4326730617352417	6117.0	0.9939749291077918	14.440165631469975	0.4078840512852638	366.8878048780487	3.9953877597069427	1.35826233212426	1.3770140482283209	7202.8	3.6311884334286675	0.6431295846958778	10290.0	9003.024390243903	1.4394630247645555	6244.756097560976	273.0	453.75	0.4928700874140736	0.45504699991214054	1.081573774605057	3.3663632082875528	2.1580505886243504	3.511142591271638	0.04296601631893442	5917.751219512195	0.03718940511857384	12004.0	0.04176641096435209	7202.3	1.399255240277684	261.4841463414633	210.0	1.6029155442877516	1.1476275929650805	0.06902400438102771	279.35	0.9461654254476312	1.5994949877445641	1.1712160836874796	6136.25	5785.5	12004.170731707318	17.72222569143208	12005.0	7202.545121951221	0.8623031729922643	17.913263979193765	248.3	1.1248317841368685	14.646423045000818	1.1187431779198502	5.604448065586522	0.9040016417470653	0.8898510378134781	2.415237787123908	2.39692431561981	0.9187769118400624	2.46232119635874	0.8255014558395342	0.6328142741281553	
10278.024390243903	8994.0	0.8289321533923141	16.754032545432985	8993.0	0.9085150903653438	10278.0	1.3796170037851812	19.56306158357767	2.265209790280195	8583.0	2.972486889605846	8385.0	0.8563828182575824	15.750381231671557	0.9140441523422923	503.96829268292686	3.7953158282115576	1.857502505885918	2.040846204086843	7194.95	3.42158213564556	0.819112643624268	10279.0	8993.219512195123	1.813269429165567	8474.243902439024	395.2	616.5	1.4704747283031192	1.3110865291710454	0.9369302366974686	2.6756129032258147	0.7694311565746909	3.230745371384051	0.041061559266227655	6125.857317073169	0.035242352974412215	11991.0	0.055822757096143115	7194.3	2.0980018172739254	261.4841463414633	220.0	0.34146627565982407	0.8514505393316537	0.09061912041392285	279.35	0.9737373737373738	2.4466642444392144	0.8606141920095408	6434.85	5907.35	11991.146341463415	20.27518409202965	11992.0	7194.535365853656	0.954949961271563	20.549447677871505	248.3	1.1248317841368685	16.48358455879939	0.8406151695211465	7.317812856856168	0.8888687131493229	0.8683193203198495	1.0523815179950113	2.9555146622342146	0.9089348899294447	2.9911330049259646	0.9307815655065922	0.8022290364429686	
10280.682926829268	8996.0	0.8427508090614706	15.638163990949227	8995.0	0.9506035539702756	10280.0	1.3796170037851812	19.293633724056345	2.0449073704893155	9337.0	3.2009093574901475	9191.0	0.9262472147514398	15.285052156145833	0.6646447609663757	162.23780487804876	0.0	1.5948346027355562	1.8237032928810046	7196.75	2.1019071220773706	0.8113331742954782	10281.0	8995.560975609756	1.6298067309793973	9270.414634146342	87.55	222.8	1.2514662973431414	1.0519506340474114	0.9660549857071347	1.785191956124321	0.21507296581359495	1.936913425218369	0.0	7624.293902439025	0.0	11993.0	0.011454026898320162	7195.95	1.9399605522682446	0.0	230.0	0.171308742875578	0.7716962152678482	0.028348219965900704	0.0	0.8144596487447473	2.258283181910445	0.7784789467957784	7658.3	7556.05	11994.048780487805	19.46177981941162	11995.0	7196.434146341463	0.7910118906301563	19.646245016700824	0.0	1.1248317841368685	15.449537287625853	0.7663095875736475	2.0814699188194017	0.9791853008118061	0.9716517800340992	0.2568688718888051	3.1894719827584743	0.9885459731016798	3.2140980075389014	0.7707240012852093	0.7819247311827998	
10287.975609756097	9003.0	0.7745201238390109	15.380859616573911	9001.0	1.0144780404553844	10287.0	1.3796170037851812	19.287245422752594	1.4740300136584876	9750.0	3.253686391052649	9647.0	0.9916332936959215	15.296379345813618	0.2745655554208148	20.770731707317072	0.0	1.2266163949369187	1.3434093463924426	7202.2	1.7573505154639224	0.7420538922549339	10289.0	9002.0	1.2995999048590725	9700.658536585366	14.4	32.3	0.5496292114678408	0.4243992161162631	1.0304099532990303	1.6917268413451712	0.18360383314468173	1.7304103073266943	0.0	7434.076829268291	0.0	12002.0	0.001984824363719065	7201.1	1.4518254368056844	0.0	240.0	0.17031153290695275	0.7397125643631778	0.004282484901920488	0.0	0.7470752665907444	1.6167958148841568	0.7437616483744046	7543.4	7240.65	12002.463414634147	19.33500305905149	12004.0	7201.498780487804	0.7411617677078478	19.39512471655324	0.0	1.1248317841368685	15.339262775743746	0.7348049281314168	0.2782714217741468	0.9972172857822582	0.9957175150980795	0.19496336051192073	3.2437358568194457	0.998015175636281	3.2625591929173052	0.7312196883706532	0.7129480840543821	
10331.390243902439	9040.0	0.7158238664923975	15.327003326277524	9040.0	1.0778581433026162	10331.0	1.3796170037851812	19.211618340523668	1.3795647430680562	10023.0	3.272596289140931	9921.0	1.05006122838182	15.241334800880507	0.2402421219734679	3.9878048780487814	0.0	1.1893962504853293	1.2227000273856943	7232.3	1.6740852736619383	0.6996716863984593	10332.0	9040.0	1.3231390170577826	9971.463414634147	1.55	10.15	0.2882664004056149	0.26836470602682305	1.0963112438516507	1.6349309585751512	0.15973277618131915	1.6533858025261012	0.0	7230.8963414634145	0.0	12053.0	2.1458633292723448E-4	7231.85	1.2525841797858182	0.0	250.0	0.15005005005005004	0.7257857289794921	0.001401962747846986	0.0	0.7330308802887507	1.4169107895145145	0.7292651050568011	7250.85	7209.6	12053.317073170732	19.25525005168167	12054.0	7232.02682926829	0.7259657982682011	19.31156133454291	0.0	1.1248317841368685	15.282982076142122	0.7223136785393595	0.05511378322893208	0.9994488621677105	0.998598037252153	0.17583190911832713	3.265645711990214	0.9997854136670727	3.2815755142999183	0.7173251521500549	0.6852330827067554	
10301.512195121952	9014.0	0.6943282102131862	15.253260007927054	9013.0	1.1609439864887354	10301.0	1.3796170037851812	19.13445278546036	1.4280903041901927	10204.0	3.2847123237001385	10071.0	1.1349836815889656	15.16741406558673	0.22057843643204997	4.110975609756097	0.0	1.166893860237896	1.1918005361280346	7211.4	1.6023851939825868	0.6844226523158228	10302.0	9013.80487804878	1.3880658801399497	10115.560975609756	2.15	12.1	0.24638126507098002	0.23426891265989502	1.1795326803083899	1.5595021730541432	0.14136322114616653	1.582233281797948	0.0	7219.323170731707	0.0	12018.0	2.9767261550389743E-4	7210.65	1.2153592095585684	0.0	260.0	0.12771203155818542	0.7048344522968927	0.0016768641255015	0.0	0.7084943998414115	1.4551486316675726	0.7081018059138718	7240.5	7203.3	12018.365853658537	19.179086880617355	12019.0	7211.023170731708	0.7038962889706444	19.226407055093155	0.0	1.1248317841368685	15.209951904601278	0.699578596628773	0.05691890520311824	0.9994308109479688	0.9983231358744985	0.16033254156769597	3.278038024304108	0.9997023273844962	3.291591739946559	0.6988361771377848	0.6796367584641085	
10258.09756097561	8977.0	0.6801102253715083	15.240186915887833	8975.0	1.1815436410544315	10258.0	1.3796170037851812	19.11731240804311	1.434014064681739	10197.0	3.287827492599359	10104.0	1.1415045324801398	15.15455615497796	0.19730179310912563	7.186585365853657	0.0	1.147736442305017	1.1753396106425562	7181.25	1.6045923886321198	0.6748932225017182	10259.0	8976.024390243903	1.3710294687975384	10160.219512195123	5.2	15.55	0.24285020765147744	0.21984014025330134	1.2020029427949157	1.5332971800433983	0.15550794063805107	1.5739297840488786	0.0	7164.332926829269	0.0	11967.0	7.248700112912445E-4	7180.4	1.203157364384482	0.0	270.0	0.12315125221849733	0.7063977754697377	0.0021692125270279697	0.0	0.7044108940201302	1.4771605368403395	0.7109560570071259	7187.8	7142.4	11967.951219512195	19.166910909902175	11969.0	7180.73292682927	0.6993417093847609	19.200029536280436	0.0	1.1248317841368685	15.204190194801008	0.7030744336569579	0.10021487441710271	0.998997851255829	0.997830787472972	0.19284098731438687	3.280877589084033	0.9992751299887088	3.2963224477786857	0.692909715407262	0.6706062099556354	
10298.926829268292	9012.0	0.6757755518817358	15.255075593952457	9011.0	1.2072066643155153	10298.0	1.3796170037851812	19.063175840233765	1.4736415551171227	10283.0	3.279405030794841	10178.0	1.1609456644364182	15.110024354602979	0.19126083825286014	10.528048780487802	0.0	1.143991434213088	1.182711743596433	7209.35	1.6326327109199346	0.6726154140502635	10299.0	9011.268292682927	1.3843676184548852	10236.585365853658	6.75	17.2	0.2723589735892917	0.23369368994663883	1.2419305123090767	1.5315148563078462	0.18147519984680496	1.596729565356328	0.0	7153.5439024390225	0.0	12015.0	9.416195856873823E-4	7208.8	1.2203051445864157	0.0	280.0	0.13268387725280079	0.6993118842864438	0.0024039805445295465	0.0	0.697478167010107	1.547591320023697	0.7035637149028078	7191.4	7128.4	12015.09756097561	19.155105772866307	12016.0	7209.091463414633	0.693042531248209	19.212638493969923	0.0	1.1248317841368685	15.20308532802112	0.6963060944542426	0.14696381210045892	0.9985303618789954	0.9975960194554705	0.2126307556945938	3.2702928870292074	0.9990583804143126	3.287175213256104	0.6858486887003997	0.6699834324139865	
10309.268292682927	9021.0	0.6722400544693997	15.283309002433175	9020.0	1.2208659026203497	10309.0	1.3796170037851812	19.121786131671275	1.5198435972600348	10283.0	3.281298692733072	10184.0	1.1629579023868517	15.177571094663039	0.20378261906349587	12.674390243902439	0.0	1.1554102109975317	1.2026923400048917	7216.8	1.6552140612725874	0.6693685342931173	10310.0	9020.560975609756	1.3990789817302813	10247.146341463415	8.45	20.45	0.3096759049376385	0.2659373870156491	1.2519945817713458	1.5545854087313222	0.19799327725263424	1.615197666601988	0.0	7156.5963414634125	0.0	12027.0	0.001178234043294872	7216.0	1.2434037860174223	0.0	290.0	0.15362828401211057	0.6970635744709311	0.002846742254981799	0.0	0.7034564021995287	1.5953128570563218	0.7007315396700707	7170.7	7141.25	12027.463414634147	19.183538325179352	12028.0	7216.393902439025	0.694560777832491	19.239669099756693	0.0	1.1248317841368685	15.232871098153085	0.694647201946472	0.17677469725205905	0.9982322530274795	0.9971532577450182	0.2173016496465043	3.2751899473991	0.9988217659567051	3.2917863072564897	0.6885454367602465	0.6657403770620554	
10271.878048780487	8988.0	0.6724440972561178	15.27358121330732	8987.0	1.2166052191289607	10271.0	1.3796170037851812	19.119986324118443	1.5401795486160126	10266.0	3.284058367276108	10177.0	1.1552099009772636	15.182348344241515	0.23087977803461898	14.264634146341464	0.0	1.1702479454646086	1.2159407792104469	7190.7	1.628964574997558	0.6688975568541726	10272.0	8987.975609756097	1.4186419276438629	10231.658536585366	10.2	19.45	0.3187386988340128	0.29033263042390717	1.2414558690774793	1.5731270198805307	0.18771276853213464	1.6136128158669807	0.0	7165.512195121952	0.0	11983.0	0.0014241831890533369	7189.95	1.2490404374629933	0.0	300.0	0.16962099696405836	0.6926517215238288	0.002711160362696106	0.0	0.6998335128782686	1.591361641320051	0.695177590266876	7187.95	7136.65	11983.878048780487	19.19089420954293	11985.0	7190.334146341463	0.692150371500391	19.229510763209372	0.0	1.1248317841368685	15.237938285412575	0.690020455873758	0.19865604543854337	0.9980134395456146	0.997288839637304	0.200625122094159	3.2703526423756233	0.9985758168109466	3.2899422191753276	0.6864962788875832	0.6665203822898316	
10254.707317073171	8974.0	0.6709816612729157	15.266325324931135	8972.0	1.2416568427830552	10254.0	1.3796170037851812	19.1296775458198	1.562297727682554	10231.0	3.2849241438894965	10135.0	1.2076160346252842	15.184759384494722	0.2510646625458615	16.091463414634145	0.0	1.1803788185665796	1.2124124513394616	7178.85	1.621908231587247	0.6680147239872593	10256.0	8973.0	1.491372885471023	10186.853658536585	11.0	20.75	0.3046749610838972	0.2874510179213299	1.2640387125629506	1.5810885155712797	0.1803205963601656	1.600270999812	0.0	7182.334146341463	0.0	11963.0	0.0015341487566421666	7177.8	1.2348041735554414	0.0	310.0	0.16215158924205378	0.7007871823426346	0.002879245152114337	0.0	0.7086281446540881	1.6020344201118093	0.7034214924786156	7197.7	7159.1	11963.756097560976	19.176481114708515	11965.0	7178.303658536584	0.7001314260697157	19.218609688853896	0.0	1.1248317841368685	15.22354224683165	0.6978484107579462	0.22352118788589764	0.9977647881211408	0.9971207548478856	0.19498278406296113	3.2775706436419774	0.9984658512433578	3.2927476415093446	0.6927961945861122	0.6655671524222069	
10259.756097560976	8978.0	0.6736075825678995	15.22793252255783	8977.0	1.2377545212890146	10259.0	1.3796170037851812	19.101348709929646	1.5433244235467876	10271.0	3.279938623942627	10170.0	1.2214892791437144	15.157017200938228	0.2533040522218324	17.098780487804877	0.0	1.1810628799855145	1.2030643033738002	7182.05	1.6135347194978495	0.6698423449788596	10260.0	8977.09756097561	1.5074954933426252	10223.609756097561	12.15	23.0	0.28428776015824075	0.27252580143832605	1.2596219776521524	1.56982767013923	0.1664177897871935	1.591558713707605	0.0	7188.974390243903	0.0	11969.0	0.0016870079560128298	7181.5	1.2240153458017973	0.0	320.0	0.1530752603654942	0.6948385040898444	0.0031955762110191803	0.0	0.703085085478483	1.5758049945622064	0.6985164079386913	7203.25	7174.45	11969.634146341463	19.143664861243174	11970.0	7181.749999999998	0.6957538256343054	19.185464888191444	0.0	1.1248317841368685	15.193883892321615	0.6913282695491284	0.23728420427864305	0.9976271579572138	0.9968044237889808	0.185119748723989	3.273230110039862	0.9983129920439873	3.2875343811394098	0.6907997272550166	0.6672705905396056	
10274.80487804878	8990.0	0.6730207004807144	15.256381514257637	8990.0	1.233973699629487	10274.0	1.3796170037851812	19.103005544207765	1.5288126167794542	10281.0	3.284429439234982	10169.0	1.2092552965514392	15.155004377006136	0.2449084296790744	16.62073170731707	0.0	1.172842086198129	1.1963868558076878	7192.35	1.6065564145219726	0.6695808653674399	10275.0	8990.0	1.4868217947012259	10213.853658536585	12.1	20.9	0.28053237708785067	0.2618932339103443	1.2548229470547616	1.5674155108419663	0.1704439857163078	1.5835931585832141	0.0	7190.3475609756115	0.0	11987.0	0.0016786088355865072	7192.0	1.220549109195002	0.0	330.0	0.14834787724286694	0.6962384833381556	0.002901427807894938	0.0	0.7022011961957054	1.5645639189755638	0.6990827038163445	7205.6	7173.6	11987.0	19.15051003893671	11987.0	7192.220731707315	0.6964996119347884	19.214985250737566	0.0	1.1248317841368685	15.196499734334191	0.6916642349965957	0.23061175824172428	0.9976938824175823	0.9970985721921051	0.19459193706981318	3.277434101741014	0.9983213911644134	3.290766669930411	0.6866149037991991	0.6673813020068465	
10291.560975609756	9006.0	0.6741982649380971	15.235942991019096	9005.0	1.2357387662861257	10291.0	1.3796170037851812	19.12049156344494	1.5278589763205603	10301.0	3.2830768513567	10194.0	1.2121346288457957	15.166575689638309	0.23237439714174038	15.48658536585366	0.0	1.1690306918675222	1.1944461272837548	7204.75	1.6109039437719663	0.6709770242551804	10293.0	9005.09756097561	1.4770511998898797	10242.0	12.05	19.95	0.2859886189906229	0.2592015440461257	1.2567396627973426	1.5605294117647157	0.16979752449440996	1.5852053478587231	0.0	7190.50487804878	0.0	12006.0	0.0016721479816271874	7203.65	1.2197617954390505	0.0	340.0	0.14245098039215687	0.693590320732601	0.0027682765223786365	0.0	0.6998972502201781	1.5757927236486562	0.6962183637433784	7211.15	7179.7	12006.780487804877	19.149041324821788	12008.0	7204.08780487805	0.6938702320035817	19.19269558405956	0.0	1.1248317841368685	15.194987449209817	0.68898650616445	0.2149102213923089	0.997850897786077	0.9972317234776213	0.18976462545170428	3.2773524254820914	0.9983278520183728	3.2914716537745266	0.688671875	0.6682414698162635	
10267.121951219513	8984.0	0.6743812970752127	15.241082771425798	8984.0	1.208955748421014	10267.0	1.3796170037851812	19.114883448746742	1.5051414369627028	10253.0	3.2897048233174653	10153.0	1.1816057289737376	15.162771871647333	0.22837878262868944	14.34268292682927	0.0	1.1661303354507968	1.1963706682547246	7187.35	1.5974001765917878	0.6707679161194979	10268.0	8984.0	1.442452967279458	10212.0	10.65	18.65	0.2866564189814647	0.2632399151965929	1.2270336916711262	1.5499266360168307	0.1685679485165448	1.5780675171670966	0.0	7174.362195121952	0.0	11978.0	0.001483689860059487	7186.8	1.218950108580656	0.0	350.0	0.14927125110045975	0.691201444610189	0.002589468568850012	0.0	0.6971248040752351	1.5447032015435695	0.6943678613627412	7194.75	7164.95	11978.512195121952	19.166336857554647	11979.0	7187.058536585365	0.6922863646974902	19.21064204045734	0.0	1.1248317841368685	15.20586411811759	0.6883107383204916	0.19950336418914444	0.9980049663581086	0.99741053143115	0.18435972629521016	3.2825754606036015	0.9985163101399406	3.298827932630666	0.6851417399804497	0.6681074193864467	
10295.80487804878	9010.0	0.6741206274968227	15.241125329686469	9008.0	1.1852121522213213	10295.0	1.3796170037851812	19.102598793069916	1.4866514105218438	10302.0	3.2790834418908874	10198.0	1.1564206039759946	15.157124781000626	0.24132775969182743	14.036585365853655	0.0	1.1729987568617044	1.199480633886647	7207.6	1.6232001562957923	0.670104999102358	10297.0	9008.80487804878	1.430337893120014	10250.90243902439	10.5	21.05	0.2887179160788095	0.26844479253847664	1.2030223314802937	1.5787130163070082	0.18205563973784533	1.6013409419833953	0.0	7181.163414634145	0.0	12011.0	0.0014593771934091745	7206.4	1.2182454233130544	0.0	360.0	0.1625194401244168	0.6994102742632057	0.002925236242356865	0.0	0.7059883154819864	1.5202335704955259	0.7026279729861995	7194.05	7159.3	12011.731707317073	19.154497749206516	12013.0	7206.993902439026	0.6995910617150266	19.190358503467834	0.0	1.1248317841368685	15.205309308213199	0.6957471599184387	0.19507583636625597	0.9980492416363373	0.9970747637576431	0.19869102276057438	3.2738964470978824	0.9985406228065908	3.2875500439409513	0.694255277750754	0.6671230197535587	
10361.682926829268	9067.0	0.6756785679540704	15.242711171662126	9066.0	1.1778750841560681	10361.0	1.3796170037851812	19.120823244552007	1.4831901929077382	10346.0	3.2807987378190706	10260.0	1.153520300201061	15.170508474576254	0.25312361714032616	14.056097560975608	0.0	1.1804280710498263	1.2035369174632902	7253.6	1.6175230694512004	0.6709562331186139	10362.0	9066.536585365853	1.4393508186648585	10293.268292682927	10.85	18.05	0.2942362679917778	0.2722608056010049	1.1953257839468805	1.5774212312166793	0.17693058325482908	1.5987368099589936	0.0	7225.945121951219	0.0	12088.0	0.0014994161259785934	7252.85	1.2228617681446172	0.0	370.0	0.15897834320675924	0.6960077962036013	0.002492302169200392	0.0	0.7018022406234778	1.5228868529737876	0.6987335606429615	7239.9	7211.7	12088.585365853658	19.158268259559684	12089.0	7253.187804878049	0.6958373821595539	19.197868820552756	0.0	1.1248317841368685	15.206513288621924	0.6926896618544715	0.1941436065654969	0.998058563934345	0.9975076978307996	0.19513613021993992	3.2748958434259428	0.9985005838740214	3.287621832358624	0.689636803874092	0.6666601695741077	
10304.0	9016.0	0.6734092235843482	15.240443050382344	9016.0	1.1907113831642828	10304.0	1.3796170037851812	19.122303277891216	1.4912492062101435	10281.0	3.2901474481126938	10179.0	1.167459394318391	15.164604610446453	0.24354275092706454	14.296341463414631	0.0	1.1758860526881496	1.1997316089460475	7212.95	1.5908513962116857	0.6693126508090786	10304.0	9016.0	1.4436472041591393	10236.756097560976	10.05	21.0	0.28646299464480796	0.26754146409912993	1.2043143260156077	1.5453944168855258	0.17549293898764431	1.5749024648422891	0.0	7202.250000000002	0.0	12021.0	0.001395135765450608	7212.55	1.2186356580552167	0.0	380.0	0.1578640210096294	0.693939819270276	0.0029141168144540194	0.0	0.699002054593484	1.523870099204781	0.6986688279791728	7215.95	7185.3	12021.09756097561	19.162153960443543	12022.0	7212.729268292684	0.6926160332371816	19.205508723779634	0.0	1.1248317841368685	15.2026938615217	0.6914210679894952	0.19810149505529984	0.9980189850494473	0.997085883185546	0.18599198984077367	3.2848508481184715	0.9986048642345494	3.296384713626003	0.6873660105242643	0.6666178480765386	
10254.853658536585	8973.0	0.6735884137391053	15.249280047017294	8973.0	1.1812780242425167	10254.0	1.3796170037851812	19.122635069241216	1.4771943078931686	10254.0	3.2868603315762157	10157.0	1.1691575071828433	15.1722644821533	0.23875431159618066	14.675609756097563	0.0	1.1702343122533785	1.1948779054207157	7178.75	1.602540551104163	0.6697411968691795	10255.0	8973.0	1.4427661556486586	10210.243902439024	10.5	19.75	0.2766458649773959	0.2629912622016695	1.19930519808836	1.5616097560975684	0.18291073059179308	1.5858858948628138	0.0	7157.084146341463	0.0	11963.0	0.001464486209421528	7178.05	1.2155617502602474	0.0	390.0	0.164	0.6950840468518962	0.00275414865430205	0.0	0.6961693152835001	1.5081715345577587	0.6982030636292224	7171.2	7144.3	11964.146341463415	19.164967059207548	11965.0	7178.397560975611	0.6915323977680724	19.212263688902038	0.0	1.1248317841368685	15.208365530762066	0.691041197768862	0.2046282323544484	0.9979537176764554	0.997245851345698	0.1994683469528404	3.278881926767103	0.9985355137905785	3.2925039093040773	0.6848790715818217	0.6672738013192796	
10261.292682926829	8979.0	0.6743926332288325	15.26460508174121	8978.0	1.1586401465221823	10261.0	1.3796170037851812	19.122571819425392	1.4584143284451905	10267.0	3.2855961395400306	10154.0	1.142293613388152	15.172513191323064	0.24151584631631215	14.053658536585367	0.0	1.1730089328675133	1.1988015879035936	7183.3	1.6191301792536026	0.6704812023384443	10262.0	8978.731707317073	1.4181860248020495	10211.19512195122	10.4	18.55	0.28094671314619574	0.2667906361894849	1.175598254727493	1.567486767300539	0.1768204024475967	1.595600984241524	0.0	7163.467073170732	0.0	11971.0	0.0014483570200054315	7182.45	1.223282922874794	0.0	400.0	0.15977259360909626	0.6952915855259626	0.0025848434811083475	0.0	0.7032046256370051	1.4885567205823595	0.6982606132075472	7177.3	7150.4	11971.658536585366	19.17698249645857	11972.0	7182.907317073171	0.6931126508865393	19.22208981682092	0.0	1.1248317841368685	15.220905154580004	0.6916820882438882	0.19580316463313108	0.9980419683536688	0.9974151565188917	0.19010773751224289	3.2773562768869002	0.9985516429799947	3.2918359336668854	0.6871043147949741	0.6676930596285311	
10271.19512195122	8988.0	0.6745555772611737	15.250288904122991	8987.0	1.1639911700083971	10271.0	1.3796170037851812	19.10855109204365	1.4666020211999227	10294.0	3.2812650259838714	10186.0	1.1295336114094177	15.16191497659905	0.24142356596066109	14.180487804878052	0.0	1.1772356477579085	1.2018878006711093	7190.15	1.61025364802665	0.6705911713095756	10272.0	8987.390243902439	1.4036436927942335	10240.292682926829	10.5	21.45	0.2836394518763018	0.26958279302013144	1.1865827514738219	1.5671868903628627	0.16938063172409754	1.594578008186657	0.0	7186.319512195121	0.0	11982.0	0.001459417761809122	7189.45	1.2239136932691037	0.0	410.0	0.15655481857198594	0.6878530206597864	0.0029716343989194057	0.0	0.7042892156862746	1.5033772384494875	0.6915196078431373	7202.45	7176.25	11983.048780487805	19.15537642944307	11984.0	7189.841463414634	0.6943089985461934	19.204818333170152	0.0	1.1248317841368685	15.203520232149542	0.6840900233826968	0.19692681015737734	0.9980307318984261	0.9970283656010807	0.18102774521297382	3.2729197151496665	0.9985405822381909	3.2887478023050662	0.6865987918939984	0.6680745220444745	
10293.09756097561	9007.0	0.6741926012918292	15.251602501465753	9006.0	1.1902565535649707	10293.0	1.3796170037851812	19.123291139240482	1.4876187769602698	10275.0	3.28463266207103	10186.0	1.1603088250917097	15.176175182481797	0.2430748808309485	14.847560975609756	0.0	1.1761932576769025	1.198742087857412	7205.55	1.6105915657946148	0.6702231070373856	10294.0	9006.560975609756	1.4360348972675663	10229.19512195122	10.55	21.2	0.2759667862137561	0.2643799348659232	1.2102776009707084	1.5690722656250113	0.17504923622421392	1.5920559368681668	0.0	7192.0768292682915	0.0	12008.0	0.0014659191173916365	7204.9	1.215368574705453	0.0	420.0	0.160546875	0.6997550500377311	0.002937081344684506	0.0	0.7033673669742784	1.5162106499247074	0.7030253996273413	7204.85	7183.0	12008.756097560976	19.1679299318739	12009.0	7205.220731707315	0.6981316603274591	19.212448700410448	0.0	1.1248317841368685	15.21307416276541	0.6965433300876339	0.20600971535414148	0.9979399028464585	0.9970629186553155	0.18553274682306942	3.2747809152871588	0.9985340808826083	3.290478515624933	0.6920657368575052	0.6671353251318005	
10280.243902439024	8996.0	0.6737560975609685	15.236554827350151	8995.0	1.2101301937406843	10280.0	1.3796170037851812	19.108251243538476	1.4997124757109033	10266.0	3.2860721180707366	10180.0	1.1912658241588248	15.157144250463277	0.23971557040751115	15.026829268292683	0.0	1.1727404690961876	1.193904912274831	7196.55	1.5966937298249098	0.6701565290208806	10281.0	8995.09756097561	1.4728092562021005	10222.926829268292	10.45	17.9	0.26804782882984735	0.256671090005676	1.226273982610452	1.5615512357136005	0.1567478411255068	1.5798335322674062	0.0	7192.586585365853	0.0	11993.0	0.0014528518299676758	7196.05	1.2100813460335118	0.0	430.0	0.14457360554850054	0.6952558739557041	0.0024846444806884823	0.0	0.7055072322126661	1.5209342866770876	0.6987966601178782	7207.6	7177.55	11993.90243902439	19.155700005982933	11994.0	7196.243902439024	0.6995416028999984	19.196087254230637	0.0	1.1248317841368685	15.199471358891229	0.6928989751098097	0.2084795030002074	0.9979152049699977	0.9975153555193116	0.16697570020493804	3.2794829268291847	0.9985471481700323	3.2933574289341743	0.6935475980823794	0.6670355498971615	
10274.926829268292	8991.0	0.6750780944943289	15.231725490196087	8990.0	1.213465943679854	10274.0	1.3796170037851812	19.106216957117667	1.4952442606711063	10257.0	3.2853016241837887	10197.0	1.1985012920079758	15.151341296260062	0.23390126837458286	15.115853658536588	0.0	1.1684635181192182	1.1879551369294075	7192.8	1.5964338055691383	0.6706965457336143	10275.0	8990.390243902439	1.4672344162581699	10221.414634146342	11.45	19.5	0.25624746442841695	0.2489575706111179	1.2264233978338792	1.5492363422753141	0.15805339492671572	1.576121080781748	0.0	7195.157317073171	0.0	11987.0	0.0015902888214501488	7192.1	1.2085357125485536	0.0	440.0	0.1471336333398552	0.6949986755238134	0.0027052523514885826	0.0	0.7011348072784191	1.5133878228745403	0.6978584729981379	7208.45	7183.65	11987.341463414634	19.14970273187345	11988.0	7192.395121951217	0.6963459890077868	19.188529411764762	0.0	1.1248317841368685	15.193704561955961	0.6923809058961343	0.20964042502695035	0.9979035957497303	0.9972947476485114	0.16448652869972666	3.2793356130922486	0.9984097111785499	3.2916552399607584	0.6905389572349151	0.6667253348978108	


==> disruptive_soft.dat <==
OPTIMAL_NUMBER_AT_DESIRED_LOAD_Avg	OPTIMAL_NUMBER_AT_MAX_LOAD_Max	PEER_MESSAGES_DNS_PERSEC_Max	PEER_MESSAGES_BALANCING_PERSEC_Max	OPTIMAL_NUMBER_AT_MAX_LOAD_Min	OPTIMAL_RESPONSE_TIME_Avg	OPTIMAL_NUMBER_AT_DESIRED_LOAD_Min	CLIENT_RESPONSE_TIME_overtime	PEER_MESSAGES_PERSEC_Min	CLIENT_RESPONSE_TIME_Avg	PEER_NB_OF_ACTIVE_WORKERS_Max	PEER_MESSAGES_TOPOLOGY_PERSEC_Avg	PEER_NB_OF_ACTIVE_WORKERS_Min	OPTIMAL_RESPONSE_TIME_Min	PEER_MESSAGES_BALANCING_PERSEC_Min	REQUEST_PENDING_TIME_Min	CLIENT_NB_OF_REJECTED_REQ_Avg	CLIENT_PERC_OF_LOST_REQ_Avg	REQUEST_NB_OF_HOPS_Min	REQUEST_NB_OF_HOPS_Avg	CLIENT_NB_OF_ISSUED_REQ_Max	PEER_REQUESTS_BALANCING_PERSEC_Max	PEER_MESSAGES_DNS_PERSEC_Avg	OPTIMAL_NUMBER_AT_DESIRED_LOAD_Max	OPTIMAL_NUMBER_AT_MAX_LOAD_Avg	CLIENT_RESPONSE_TIME_Min	PEER_NB_OF_ACTIVE_WORKERS_Avg	CLIENT_NB_OF_REJECTED_REQ_Min	CLIENT_NB_OF_REJECTED_REQ_Max	REQUEST_PENDING_TIME_Max	REQUEST_PENDING_TIME_Avg	OPTIMAL_RESPONSE_TIME_Max	PEER_REQUESTS_BALANCING_PERSEC_Min	PEER_NB_OF_PENDING_REQUESTS_Avg	PEER_REQUESTS_BALANCING_PERSEC_Avg	CLIENT_PERC_OF_LOST_REQ_Max	CLIENT_NB_OF_COMPLETED_REQ_Avg	CLIENT_PERC_OF_LOST_REQ_Min	OPTIMAL_NUMBER_AT_MIN_LOAD_Min	CLIENT_PERC_OF_REJECTED_REQ_Min	CLIENT_NB_OF_ISSUED_REQ_Min	REQUEST_NB_OF_HOPS_Max	CLIENT_NB_OF_LOST_REQ_Avg	Time	PEER_NB_OF_PENDING_REQUESTS_Min	PEER_LOAD_Avg	CLIENT_PERC_OF_REJECTED_REQ_Max	CLIENT_NB_OF_LOST_REQ_Max	PEER_THROUGHPUT_Max	CLIENT_RESPONSE_TIME_Max	PEER_LOAD_Max	CLIENT_NB_OF_COMPLETED_REQ_Max	CLIENT_NB_OF_COMPLETED_REQ_Min	OPTIMAL_NUMBER_AT_MIN_LOAD_Avg	PEER_MESSAGES_PERSEC_Avg	OPTIMAL_NUMBER_AT_MIN_LOAD_Max	CLIENT_NB_OF_ISSUED_REQ_Avg	PEER_THROUGHPUT_Avg	PEER_MESSAGES_PERSEC_Max	CLIENT_NB_OF_LOST_REQ_Min	OPTIMAL_RESPONSE_TIME_overtime	PEER_MESSAGES_BALANCING_PERSEC_Avg	PEER_LOAD_Min	CLIENT_PERC_OF_REJECTED_REQ_Avg	CLIENT_PERC_OF_COMPLETED_REQ_Avg	CLIENT_PERC_OF_COMPLETED_REQ_Min	PEER_NB_OF_PENDING_REQUESTS_Max	PEER_MESSAGES_TOPOLOGY_PERSEC_Min	CLIENT_PERC_OF_COMPLETED_REQ_Max	PEER_MESSAGES_TOPOLOGY_PERSEC_Max	PEER_THROUGHPUT_Min	PEER_MESSAGES_DNS_PERSEC_Min	
10242.975	8963.0	0.6766220998820174	15.366676470588239	8962.0	1.2520404434536236	10242.0	1.3514978391702253	19.248943868570336	1.637959285272664	10260.0	3.2895981541325723	10165.0	1.1968610812152376	15.291091335810757	0.29133920974165334	13.591249999999999	0.0	1.201919795221843	1.2438672831297197	7170.15	1.692696078431374	0.6706027401555709	10243.0	8962.2	1.529449382139203	10203.7	10.2	18.05	0.42498916142625864	0.35226019599357444	1.3114996806068562	1.6432120500782506	0.3080560695209212	1.666392491484062	0.0	7023.8775000000005	0.0	11950.0	0.0014484110079236601	7169.7	1.2934100455836786	0.0	0.0	0.23813725490196078	0.6980594063872048	0.0025759402895613767	0.0	0.7079166666666666	1.7709148281662281	0.7014264633546483	7043.0	6987.15	11950.0	19.282361694031504	11950.0	7169.8875	0.6834507266225396	19.329382352941167	0.0	1.131441177075673	15.322160799743282	0.6938730746734256	0.19314290485835628	0.9980685709514161	0.9974240597104386	0.438487034509651	3.2846259034967016	0.9985515889920764	3.295190892138503	0.6581448625463053	0.6676161477261509	
10251.25	8970.0	0.6806871118012354	15.362963324229417	8969.0	1.3340709165576032	10251.0	1.3514978391702253	19.22295545374792	1.8054606661294652	10304.0	3.2892636207749346	10192.0	1.3227712751320244	15.263651428014422	0.37199745652163446	16.457500000000003	0.0	1.2514616591502326	1.2927755045260825	7176.3	1.699151385095593	0.6749532660413556	10252.0	8969.95	1.7360404440602002	10245.65	13.0	21.25	0.48601445640784247	0.4369990106707192	1.341586603113265	1.643543982835967	0.23292733730136322	1.6717843031995703	0.0	7207.911249999999	0.0	11959.0	0.0018021128219291584	7175.55	1.3269228135997042	0.0	10.0	0.13949873712842434	0.694098116333185	0.0029548567415925635	0.0	0.7567574160811865	1.8459754097150853	0.6978921568627451	7303.1	7100.4	11959.925	19.280872812914573	11961.0	7175.904999999997	0.7304935371512322	19.332910651580224	0.0	1.131441177075673	15.316655926098203	0.6901446040372671	0.22777926484121142	0.9977222073515879	0.9970451432584074	0.31538911644236395	3.283094472067782	0.9981978871780708	3.294950088079795	0.6864881997269359	0.6699941394803562	
10295.8	9009.0	0.6752542041454757	15.281088461913672	9008.0	1.1662573459676993	10295.0	1.3514978391702253	19.03492957746484	1.5618750619674704	10295.0	3.2853928534881915	10210.0	1.1303470163240286	15.08239922292372	0.34784499070534847	13.443749999999998	0.0	1.2320350292472626	1.2472346247978163	7207.25	1.6164342143762822	0.6712806679882644	10296.0	9008.95	1.5138682140221966	10249.775	10.25	17.2	0.37868166812375115	0.3619079395333024	1.2007121567410184	1.5141816415735811	0.10896864652275366	1.5523055572819664	0.0	7359.177500000001	0.0	12011.0	0.0013962865588688037	7206.75	1.2647351693470283	0.0	20.0	0.10171306209850108	0.695195592306187	0.0023403748681838283	0.0	0.7242252972130189	1.6062311628051413	0.698097055082673	7444.5	7292.7	12011.775	19.113939593703993	12012.0	7207.008749999996	0.7025849033340438	19.24664000780257	0.0	1.131441177075673	15.157266072227452	0.6916455942423653	0.18236216469934596	0.9981763783530064	0.9976596251318162	0.12396371793621379	3.2791646383019413	0.9986037134411312	3.292294938066828	0.690577950461389	0.667984731330127	
10314.975	9026.0	0.6731915719972735	15.091500000000012	9025.0	1.0582050855789389	10314.0	1.3514978391702253	18.98165645960922	1.2993992253599878	10299.0	3.2842561895604847	10200.0	1.0426765881457054	15.031240249609995	0.18115283622291434	11.864999999999998	0.0	1.1384711521294275	1.1575932774235942	7220.6	1.506561705456684	0.6700136801252616	10315.0	9025.1	1.2664025827694112	10248.9	8.75	16.55	0.2586181401458822	0.20882683406090666	1.0792075723045733	1.4753027343750038	0.10373592804174607	1.4884455900445115	0.0	7329.52875	0.0	12034.0	0.001198252605343522	7220.1	1.1791441493365158	0.0	30.0	0.09279656886636124	0.6971577632891134	0.002266797241492662	0.0	0.7045077568543272	1.3705016624556077	0.7019306154449235	7399.05	7240.15	12034.0	19.013505838196632	12034.0	7220.28875	0.6992094813521105	19.04854901960794	0.0	1.131441177075673	15.0592359685108	0.6937081270026216	0.161615780612978	0.9983838421938703	0.9977332027585073	0.11595900439238653	3.278307497318831	0.9988017473946564	3.2902587220696984	0.691183610059229	0.6672321341522792	
10324.075	9034.0	0.6746303501945448	15.137853162577002	9033.0	1.0681416397787356	10324.0	1.3514978391702253	18.990230164125492	1.268840956443722	10314.0	3.2843493769078504	10229.0	1.0520510038852222	15.041341865425562	0.1607205935802405	12.63125	0.0	1.1126438216507502	1.1308869155893913	7227.2	1.5395042451449237	0.6713166841114261	10325.0	9033.85	1.2466909266750263	10272.4	7.5	17.3	0.18187385059419792	0.16873408754606556	1.085666007320534	1.469964939618235	0.12133699532033967	1.5030646036489776	0.0	7197.671250000001	0.0	12045.0	0.0010428181116649633	7226.7	1.1478883052099154	0.0	40.0	0.11026911493247839	0.6941215046669353	0.00240169367993614	0.0	0.6936870907847161	1.2997258422593094	0.6977425974787452	7225.65	7172.6	12045.0	19.036714309511442	12045.0	7226.91875	0.689317644775483	19.094251976188197	0.0	1.131441177075673	15.081048248492086	0.6909540430482839	0.1751838407225968	0.9982481615927737	0.9975983063200639	0.14238313652776421	3.2756995724834215	0.998957181888335	3.2906670567582688	0.6847149250827009	0.667272549594442	
10293.125	9007.0	0.6746256972306428	15.17806262230923	9006.0	1.011371675875362	10293.0	1.3514978391702253	19.061555772994158	1.2307744905003555	10273.0	3.288088873286818	10209.0	0.9863072230381109	15.104579704472075	0.1716209227292115	10.9025	0.0	1.1226179975077357	1.1436444756713495	7205.55	1.5617040007825556	0.6700419098726436	10294.0	9006.55	1.194760003100574	10239.1	7.55	16.8	0.20670784198768752	0.18724980174110561	1.0399364685105674	1.5058812016831482	0.12590802463482412	1.5373631037616577	0.0	7145.2325	0.0	12008.0	0.0010552430203710822	7204.8	1.1654487461351088	0.0	50.0	0.11818093100419635	0.6901136229526941	0.002347352242559732	0.0	0.7031693240731683	1.2749909524983916	0.6925632756767321	7163.85	7132.9	12008.75	19.105052026882625	12009.0	7205.200000000002	0.6941721153346587	19.14048432770232	0.0	1.131441177075673	15.1469212437231	0.6875121713729309	0.15234837083758596	0.9984765162916241	0.9976526477574402	0.13429913860610806	3.2807478277847624	0.9989447569796289	3.2945440297775708	0.689312567132116	0.6669045059133929	
10237.9	8959.0	0.6727094561489383	15.15354547240225	8958.0	1.1415459035220568	10237.0	1.3514978391702253	19.030809962737866	1.3725831464879714	10240.0	3.2861307913327913	10137.0	1.1155193251007889	15.078172190625642	0.1880475692992098	13.591250000000002	0.0	1.1363579088847198	1.1521678931496466	7166.8	1.5426412872841462	0.6692112877938962	10238.0	8958.025	1.337621032039363	10190.35	8.8	21.3	0.21074352836432494	0.19875725483779744	1.1766268623812721	1.5006962149441108	0.12039344682366326	1.526131523680098	0.0	7151.9975	0.0	11944.0	0.0012280383482884216	7166.15	1.1683938547486032	0.0	60.0	0.11264300381343502	0.6915995337512248	0.002975068091347161	0.0	0.7007371007371007	1.4198933687771906	0.694906905723574	7163.75	7138.2	11944.175	19.078488411371726	11945.0	7166.495	0.6943984019993746	19.11356315065794	0.0	1.131441177075673	15.123146332244934	0.68818359375	0.18967325499346688	0.9981032674500654	0.9970249319086528	0.14158163265306123	3.2809738857254076	0.9987719616517116	3.2926078836134	0.6824224882260597	0.6665778830028524	
10271.125	8988.0	0.6723260593012911	15.201164041866434	8987.0	1.2149207737029404	10271.0	1.3514978391702253	19.005690818421847	1.4500419027330937	10264.0	3.277928951450736	10165.0	1.1879381887711504	15.071888139239215	0.19079292722853883	15.9525	0.0	1.1386137923338726	1.154996547401592	7190.1	1.6001956372884714	0.6692988717976915	10272.0	8987.125	1.4108610800717736	10219.0	10.75	22.35	0.2242391107318043	0.20279438196111407	1.2428986962065907	1.5330928237129526	0.14898001886296836	1.557512195080837	0.0	7155.050000000001	0.0	11982.0	0.0014974438980902367	7189.35	1.1776773686573867	0.0	70.0	0.12648182619770745	0.6954129942756219	0.003120614907742895	0.0	0.7014910731803021	1.4998234138812438	0.6984391871993717	7175.25	7126.4	11982.925	19.088447039713877	11984.0	7189.746249999998	0.6942174793358202	19.147862662623552	0.0	1.131441177075673	15.141219216465359	0.6925329428989752	0.2224624776978137	0.9977753752230214	0.996879385092257	0.17275487219665067	3.2674097975945138	0.9985025561019097	3.28525986101588	0.6885481669266771	0.6663928815879451	
10297.45	9011.0	0.6741139612296764	15.204463232402684	9010.0	1.2353282645048964	10297.0	1.3514978391702253	19.08565717628705	1.4842323308927097	10277.0	3.2872508070627005	10172.0	1.2088582974941346	15.131269500780002	0.19900795079662123	15.808749999999998	0.0	1.1481388749791355	1.1663118114326458	7208.7	1.5674443681992039	0.6714643896822257	10298.0	9010.35	1.4404927821286972	10228.7	11.1	20.75	0.23406014775553596	0.2164074359606519	1.255095459822875	1.5429129246388182	0.12365246214775676	1.5543068081719504	0.0	7203.819999999998	0.0	12013.0	0.0015403082004065856	7207.7	1.1864132464622152	0.0	80.0	0.10725429017160687	0.6911199305015001	0.0028572805574106843	0.0	0.709638731153319	1.5219354260703128	0.6945399194736325	7241.4	7183.05	12013.6	19.12700089613154	12015.0	7208.18125	0.7049323799419347	19.16860990955569	0.0	1.131441177075673	15.168285699386516	0.6881147141883338	0.21894881099295913	0.9978105118900702	0.9971427194425894	0.14261925751787638	3.2816136919314642	0.9984596917995934	3.2937237676914983	0.6983162518301611	0.6690376160234429	
10273.75	8990.0	0.6756658832745701	15.128091543070369	8989.0	1.2215929977774425	10273.0	1.3514978391702253	18.9990917968751	1.4542065010778995	10259.0	3.288223687504079	10181.0	1.2098221999843282	15.047607421875004	0.19401468674215633	14.245000000000001	0.0	1.1420951303159739	1.1541718361426123	7192.1	1.5144032115930715	0.6717701324367065	10274.0	8989.725	1.4374446598977522	10223.675	9.3	19.7	0.2051923383289829	0.20030068019225317	1.233956104412583	1.4824408833300795	0.10094130195027055	1.4960162874936853	0.0	7252.143749999998	0.0	11985.0	0.0012843618585959026	7191.1	1.1672679363458898	0.0	90.0	0.09482421875	0.6909249718142907	0.002705022141361436	0.0	0.7050633533051763	1.4713489897051548	0.694256425348244	7269.1	7224.4	11986.1	19.04384110483268	11987.0	7191.677499999998	0.6971315264398561	19.09044298202537	0.0	1.131441177075673	15.0838472848918	0.6875670666276461	0.1960326110103609	0.9980396738898965	0.9972949778586386	0.10694037145650048	3.2816503906249315	0.9987156381414041	3.2953615813679624	0.6907458024209293	0.6684014869888393	
10266.15	8983.0	0.6746432062561017	15.10442956983959	8982.0	1.0995090449492249	10266.0	1.3514978391702253	18.98742403450304	1.3021515145843139	10238.0	3.288242727350955	10159.0	1.0919623427088478	15.03610076455595	0.16644361569790941	11.6725	0.0	1.1166748770181854	1.1305930451988049	7186.6	1.5022678185745195	0.6712651461574022	10267.0	8982.85	1.2915410871881918	10208.275	7.8	17.3	0.17433693738579512	0.17068284946285864	1.1108054753649534	1.4713894324853298	0.10444595627422681	1.4841569364305138	0.0	7198.96625	0.0	11977.0	0.0010792188116140547	7185.9	1.141269067353904	0.0	100.0	0.09536864780182121	0.6962984924480144	0.0024049321962035437	0.0	0.7016493225996465	1.313754547108308	0.700118005703609	7221.65	7172.85	11977.2	19.025053777598803	11978.0	7186.297500000001	0.6954880731434245	19.062978639629957	0.0	1.131441177075673	15.065545904090357	0.6937879976465974	0.16188481183030315	0.998381151881697	0.9975950678037965	0.11384976525821597	3.282777832078904	0.9989207811883859	3.2944422700586364	0.6892857142857143	0.6680050925472432	
10287.35	9002.0	0.6753397868387507	15.111491994892432	9001.0	1.0508143417830542	10287.0	1.3514978391702253	18.98613580850012	1.2482696000747893	10268.0	3.2846317666650213	10164.0	1.03462353794139	15.039189057156818	0.15932851503923115	10.8625	0.0	1.1124410414329806	1.12639247439144	7201.5	1.5076839826839863	0.6706783181497368	10288.0	9001.45	1.227038215151896	10217.725	6.65	14.8	0.1711540270993114	0.16555823537264208	1.0632584735440072	1.4852062310179335	0.1017925754974717	1.498128937233829	0.0	7177.387499999999	0.0	12001.0	9.247606399621753E-4	7200.7	1.140151752680755	0.0	110.0	0.09532673655334574	0.7040550415388982	0.002058528986313564	0.0	0.7097580092093662	1.2649964940304153	0.7072264856355766	7188.9	7169.35	12001.775	19.030261236708505	12003.0	7201.08375	0.7046235436294668	19.0728513898439	0.0	1.131441177075673	15.074951151893666	0.7014958097836679	0.1511134158656052	0.9984888658413441	0.9979414710136865	0.10852941176470589	3.276472887151844	0.9990752393600378	3.2922978555970084	0.6996129727611209	0.667924713263401	
10312.0	9023.0	0.675887631681617	15.088452881886719	9023.0	1.0323504923796734	10312.0	1.3514978391702253	18.96742424242424	1.2283442357727952	10299.0	3.284734727218794	10192.0	1.0179650705383207	15.019761002623138	0.15981789471377983	11.1025	0.0	1.114272239253166	1.1264232667668193	7218.65	1.5068958761876812	0.671358926859295	10312.0	9023.0	1.2095566590338602	10243.975	7.55	15.45	0.16798999685048746	0.16409704782406687	1.043766179865343	1.4784027980180738	0.0960405868514088	1.4884602419119857	0.0	7207.807500000001	0.0	12030.0	0.0010461120656210165	7218.15	1.1378889735948436	0.0	120.0	0.08822099017605291	0.6939485737194249	0.0021391781125387685	0.0	0.702002153906403	1.2431429910392087	0.6983908948194663	7223.75	7196.2	12030.575	19.01542277537107	12031.0	7218.316249999999	0.6950694188639951	19.053146100401253	0.0	1.131441177075673	15.059329121292896	0.6884648995048063	0.1537902460231952	0.9984620975397679	0.9978608218874613	0.10575701299970677	3.276466588966522	0.998953887934379	3.2937952632608307	0.6875910282551704	0.6675398299286411	
10312.05	9023.0	0.6731759866810242	15.097835031347952	9023.0	1.0609281745784729	10312.0	1.3514978391702253	18.94933320354328	1.25326717265181	10300.0	3.283304749601213	10172.0	1.0369944145625043	15.008507738732597	0.15523154514018025	12.69125	0.0	1.1123406853392352	1.1247793024618855	7218.75	1.5120308835027398	0.6695313775337766	10313.0	9023.0	1.2239809084114386	10235.925	8.35	17.7	0.16919646370918628	0.16046988191109376	1.0889676879379218	1.47290184228483	0.1046591642031887	1.4925766603751982	0.0	7201.112500000001	0.0	12031.0	0.001155861324326382	7218.35	1.1377487864921627	0.0	130.0	0.0956564177647633	0.7023618265635478	0.002452678546684034	0.0	0.7064047362755651	1.2902433753680447	0.7066456940621313	7215.7	7182.95	12031.0	19.0148989436805	12031.0	7218.501250000003	0.70127845451727	19.055583855799334	0.0	1.131441177075673	15.06206281654541	0.6992718446601942	0.17593526868370676	0.9982406473131628	0.997547321453316	0.1163979551710578	3.274447581037599	0.9988441386756736	3.2883853247007213	0.697946072228171	0.6663778837729881	
10276.6	8992.0	0.673513248282623	15.113495966948651	8991.0	1.1194661062987314	10276.0	1.3514978391702253	18.99795718893553	1.313552755845523	10251.0	3.2899482799599453	10166.0	1.0920761547222873	15.039839702863908	0.15185591879225258	14.333749999999998	0.0	1.1102399520514052	1.1272807570390477	7193.7	1.5185446700009855	0.6707931998197653	10277.0	8991.775	1.275645148749806	10210.175	9.7	18.9	0.17424163720326286	0.1621788545497547	1.1467123126903704	1.4670511191476934	0.10819953167681258	1.4915371260517312	0.0	7170.8512500000015	0.0	11988.0	0.0013484958015903908	7192.95	1.1430434934254123	0.0	140.0	0.09707979294853013	0.6949910323235042	0.0026303703394430296	0.0	0.6976681394207167	1.3524047226355975	0.6978275828172614	7183.5	7158.7	11988.85	19.044293224014957	11990.0	7193.451249999998	0.6907749515120101	19.07564278704608	0.0	1.131441177075673	15.08355174423516	0.6921481553777084	0.19949042088678376	0.9980050957911322	0.997369629660557	0.11656502065709227	3.2846417384494058	0.9986515041984096	3.2949901960783574	0.6844626967830253	0.6671289465919061	
10264.75	8982.0	0.6764798426745238	15.176316048410865	8981.0	1.108858212332607	10264.0	1.3514978391702253	19.02055708120835	1.3107559449763155	10245.0	3.286823181318696	10162.0	1.085112858854371	15.066300510003902	0.15631817886209917	13.13625	0.0	1.1081481585035964	1.1323387992555491	7185.55	1.551476087384376	0.6708298308895282	10265.0	8981.725	1.2736906334078948	10204.2	9.4	18.7	0.18899688397667708	0.1699099855586633	1.1316107507911437	1.4862856582688033	0.12557104699268223	1.512990870013941	0.0	7146.167499999999	0.0	11974.0	0.0013119330076762038	7184.65	1.1534843291062928	0.0	150.0	0.10577394373100676	0.6986035498770006	0.002615000594318317	0.0	0.6970937071162517	1.351483681381562	0.7012201121716028	7160.5	7126.4	11975.475	19.064564729028028	11976.0	7185.191250000001	0.6923648643055295	19.13711502509097	0.0	1.131441177075673	15.10691171681972	0.69404296875	0.18348282794407028	0.9981651717205595	0.9973849994056817	0.14662468018106672	3.2800156586415263	0.9986880669923238	3.294434611602679	0.6853309218887477	0.6676954732510211	
10276.0	8992.0	0.6741372549019494	15.190151366227603	8991.0	1.0281918212870587	10276.0	1.3514978391702253	19.066966643842292	1.2496318932607313	10254.0	3.285729653706808	10151.0	1.0104770000229693	15.110358994424328	0.16991131300349951	10.867500000000001	0.0	1.1213307515294382	1.1457766849593884	7193.2	1.575024572439554	0.6703283479307912	10276.0	8991.025	1.212232741147809	10196.775	7.4	15.4	0.21143449942956508	0.18925036894525857	1.042440413662495	1.514967121405442	0.1418674130601042	1.545656708841745	0.0	7127.68125	0.0	11988.0	0.0010378681626928472	7192.85	1.1693310645687596	0.0	160.0	0.12638168834979946	0.7002489667836098	0.0021549914639948506	0.0	0.7048094909914345	1.2811165091715646	0.7035267461333858	7141.35	7117.75	11988.2	19.107850689848057	11989.0	7192.996249999999	0.6957498473818635	19.150783174071563	0.0	1.131441177075673	15.151792688210364	0.6969231519407061	0.1522271163928904	0.9984777288360711	0.9978450085360052	0.14875465777603453	3.2782978307601356	0.9989621318373072	3.293068627450901	0.6887046277272283	0.6668307571133112	
10230.25	8952.0	0.6726907630521989	15.188834138168858	8951.0	0.9660730085198045	10230.0	1.3514978391702253	19.033064833005923	1.2018127513481904	10225.0	3.285600838939068	10130.0	0.9481345673234809	15.085569744597262	0.1901313414635698	10.44125	0.0	1.138810616334877	1.156860878628796	7161.8	1.552381420980124	0.6696055588364581	10231.0	8951.425	1.1721982068519867	10173.275	7.55	14.2	0.21075024826283675	0.20338741008056777	0.9787107316852743	1.5207662082514795	0.11791225670485687	1.5396241329147027	0.0	7144.872499999998	0.0	11935.0	0.0010574896176929918	7160.8	1.1725699848549354	0.0	170.0	0.10383104125736739	0.6893585297979364	0.0019872925238615053	0.0	0.700088556528584	1.221102662100521	0.6928183613030602	7179.1	7111.15	11935.25	19.097016932768692	11936.0	7161.1775000000025	0.6965726452762058	19.15307972799836	0.0	1.131441177075673	15.141810534993073	0.6857701711491443	0.14590970485336863	0.998540902951466	0.9980127074761386	0.12828074314361546	3.278229828850772	0.998942510382307	3.293199960579392	0.6918952007835455	0.6673513513513418	
10261.875	8980.0	0.6771899054857154	15.142460902921256	8979.0	1.0789504064509807	10261.0	1.3514978391702253	18.95869926650366	1.30035588335651	10278.0	3.2759846796795222	10167.0	1.0516985167679858	15.02157457212712	0.18029782787358062	14.346250000000001	0.0	1.1348093549102194	1.1486691591444582	7183.6	1.5347890233107129	0.6692627759588083	10262.0	8979.025	1.2749853076424413	10207.15	9.3	18.1	0.19653161864296623	0.18917697780207413	1.1040826161980082	1.5026687445212863	0.1026322593729474	1.5191555922325872	0.0	7224.844999999999	0.0	11972.0	0.0012877319302132375	7182.95	1.163840947780715	0.0	180.0	0.09527543618898256	0.7024333274675685	0.002499068027116959	0.0	0.7155037240297922	1.3188531135674615	0.7054730527143981	7237.2	7196.3	11972.475	19.022748562159627	11973.0	7183.372499999998	0.7100239232184387	19.09830825218849	0.0	1.131441177075673	15.077501106521197	0.698141661801907	0.1981663966856419	0.9980183360331434	0.997500931972883	0.11133899794901846	3.2672248335290868	0.9987122680697867	3.285541457657044	0.7032496594668224	0.666647081864466	
10277.5	8993.0	0.6755177803829524	15.070739138981688	8992.0	1.2158965009785796	10277.0	1.3514978391702253	18.942454216041433	1.4127477248975175	10244.0	3.2858364952375148	10174.0	1.1953417641450317	14.998619136225592	0.16125783216535208	16.570000000000004	0.0	1.1175291091628177	1.129669864230586	7194.5	1.4859246171967067	0.6707929803623374	10278.0	8992.95	1.3917293398865616	10212.4	10.6	21.0	0.16931780463349028	0.16490605075416828	1.2338818319149398	1.4587745098039226	0.09403520232020807	1.4686776208915107	0.0	7223.808749999999	0.0	11990.0	0.0014633304572907679	7193.9	1.144364760475522	0.0	190.0	0.0886410331670091	0.6907172855914722	0.002902837869593464	0.0	0.6952536904878287	1.4311939262638511	0.6934833890308629	7238.9	7199.65	11990.425	18.986952337109848	11991.0	7194.217499999999	0.691393002203109	19.03086298407703	0.0	1.131441177075673	15.03032286150991	0.6884769441187965	0.22885904095748255	0.9977114095904254	0.9970971621304066	0.10615565575377377	3.2749289981391616	0.9985366695427091	3.290897536175121	0.6878798274848069	0.6673273155415929	
10274.95	8991.0	0.6732813804619726	15.287176602924635	8990.0	1.1785825060631556	10274.0	1.3514978391702253	18.760464790704162	1.3684531296733602	7290.0	3.282173632451523	7083.0	1.1574642032116689	14.814713705725925	0.15117730067298432	14.814999999999998	0.0	1.106039418668559	1.121941358348392	7192.5	1.6974128233970769	0.6701330469418487	10275.0	8990.2	1.3406416895840072	7160.0	9.35	17.75	0.17401643210467224	0.15804355650537769	1.2010841255897162	1.273540529189417	0.10950940047787971	1.4770445488880717	0.0	7171.926249999999	0.0	11987.0	0.0013037173373490615	7192.05	1.138013986013986	0.0	200.0	0.08957274350872373	0.6983994034116499	0.002478392605314232	0.0	0.7078109592900409	1.4028019783455195	0.7057552954292085	7203.95	7138.2	11987.05	18.99395353090805	11988.0	7192.35125	0.6953963411013171	19.246231721034896	0.0	1.131441177075673	15.041646851514438	0.6880344875928782	0.20614298076869247	0.9979385701923131	0.9975216073946858	0.13276172037062647	3.271225031428782	0.9986962826626509	3.2877109111359166	0.6805691854759568	0.6661963961446763	
10289.3	9004.0	0.7240366541353419	14.431350463451775	9003.0	1.0611328516766627	10289.0	1.3514978391702253	17.828514198185452	1.3425394832089417	8667.0	2.9231544507803853	8432.0	1.0380298984422556	14.20417108518908	0.21086202451614505	94.57625	1.850970395182059	1.1599203233592137	1.19024209043452	7202.8	1.984465905075968	0.7110211929674239	10290.0	9003.025	1.285178556047617	8539.35	58.45	153.35	0.2948242565098604	0.248553076948487	1.1007409714323664	1.8364911040414804	0.3048910165007803	1.9054547420838854	0.019711073628940628	6860.175	0.01723312589755864	12004.0	0.008230191920471986	7202.35	1.233738157778237	131.14749999999998	210.0	0.222196261682243	0.8432624972288192	0.021683646415870703	139.65	0.850035578747628	1.421985706634521	0.8538009962049335	6932.95	6776.6	12004.175	17.953979347545435	12005.0	7202.5575	0.8390385610974087	18.08363252375915	122.4	1.131441177075673	14.319803703797476	0.8313141802238375	1.3347659625178834	0.9681426364230008	0.9592344619387315	0.3846425627134613	2.904098455822429	0.9734718878046721	2.950327102803585	0.826497057805469	0.6960977903149952	
10278.05	8994.0	0.7944398167430152	15.085885885885933	8993.0	1.0081776163445462	10278.0	1.3514978391702253	18.9086394205897	1.363359848724132	9715.0	3.168200624314571	9604.0	0.9794670443114466	14.980393171236459	0.2625882871246824	116.37625	1.8318389892768887	1.2049383606084636	1.2470413215384473	7194.95	1.7620753742901463	0.7626383843386054	10279.0	8993.275	1.2807756610133214	9664.7	81.45	178.2	0.38339495825445535	0.3214736771357265	1.0316357750749516	1.6936218678815476	0.16806637950471462	1.732597663630837	0.019466534705911052	6911.6275000000005	0.017111701384034672	11991.0	0.011384682046587043	7194.3	1.298985945820118	131.14749999999998	220.0	0.1510664733899358	0.7444725736871165	0.024907400936473548	139.65	0.756323514104299	1.4466740955795643	0.7489587671803415	6951.75	6841.35	11991.2	18.95711184772835	11992.0	7194.547499999999	0.7486063619827824	19.022997416020647	122.4	1.131441177075673	15.026272839075043	0.7409362447213925	1.6255815874167183	0.965425794233064	0.9562303445384025	0.18976369827675163	3.1581724315951125	0.9705724014011144	3.1833160729079033	0.7387794056954189	0.7312933623278397	
10280.725	8996.0	0.7056249375561908	15.248542522287929	8995.0	1.053438424265927	10280.0	1.3514978391702253	19.075672971079744	1.3566814135009113	10044.0	3.260361958759405	9948.0	1.0300999873560566	15.137286100270218	0.23403425427274893	36.0375	0.0	1.18111714518159	1.2113172475765643	7196.8	1.6464921047371623	0.6903654286095539	10281.0	8995.55	1.2968484417765695	9997.6	28.1	43.3	0.30475679988056054	0.2700743045875261	1.0747134647532524	1.5947747027675185	0.15095415867291315	1.6191849616729495	0.0	7220.27875	0.0	11994.0	0.0038890311330090164	7196.15	1.240270680845187	0.0	230.0	0.1343988741455569	0.7131298148006817	0.005960738966438148	0.0	0.7247337753666867	1.4115879939879672	0.7171793325291516	7244.95	7190.65	11994.15	19.133483376420468	11995.0	7196.461250000002	0.7159546339216136	19.2065511369328	0.0	1.131441177075673	15.182755989051369	0.710200119474313	0.49658471802640125	0.995034152819736	0.9940392610335618	0.17757569701209153	3.2525067547281683	0.9961109688669909	3.2675147751175606	0.7082337714058144	0.6793124125524544	
10287.975	9003.0	0.6840985553136656	15.276399604352125	9001.0	1.0809779870972285	10287.0	1.3514978391702253	19.140600019737494	1.3509863301979614	10182.0	3.279315470561561	10102.0	1.0589681230357693	15.189916214884212	0.2153734992146145	10.998750000000003	0.0	1.1654995706296734	1.1878620181973447	7202.2	1.6254995054401624	0.6777457881620466	10289.0	9002.125	1.3069202033809828	10137.025	6.75	16.55	0.25910819769019533	0.23719256819301798	1.0983521106547545	1.584817374136235	0.15821195380041284	1.6069718060890534	0.0	7167.878750000001	0.0	12002.0	9.407534389764602E-4	7201.15	1.2114480783135881	0.0	240.0	0.1448634845806325	0.704775564266652	0.0023021922991319833	0.0	0.7108710698042318	1.3898631650735582	0.7078346028291621	7191.6	7159.35	12002.55	19.184147149623783	12004.0	7201.514999999998	0.7015298190597576	19.24147378832834	0.0	1.131441177075673	15.227085890900065	0.7015075623649578	0.15319285948608613	0.9984680714051392	0.997697807700868	0.16913946587537093	3.2713567839194875	0.9990592465610235	3.2856155592851124	0.6943871538008249	0.67444543034604	
10331.45	9040.0	0.6806284259984268	15.253893683797555	9040.0	1.1323396395391228	10331.0	1.3514978391702253	19.111054737047557	1.3964522006344295	10257.0	3.2828547617466497	10171.0	1.1074670349616451	15.161098643770192	0.2175300001013006	8.84625	0.0	1.1645376284365454	1.183768279467152	7232.35	1.6023104906105596	0.6730577865144916	10332.0	9040.0	1.3584332396516448	10212.9	5.35	14.0	0.24240674172423374	0.23135582744877775	1.1546542237755035	1.5604746959592082	0.1434898547921681	1.5866103839301893	0.0	7212.979999999999	0.0	12053.0	7.416649338046718E-4	7231.75	1.2002968285121818	0.0	250.0	0.13478643338872057	0.7065529767145822	0.001936912008854455	0.0	0.7113835118404245	1.4253240410186772	0.7093605736175228	7233.8	7195.1	12053.325	19.16226841350743	12054.0	7232.036249999997	0.7063251696431362	19.217143978030578	0.0	1.131441177075673	15.206355865246213	0.7025075617133378	0.12248332500208431	0.9987751667499791	0.9980630879911455	0.1528337098516845	3.277688854186927	0.9992583350661953	3.290525696351426	0.7000584966364434	0.6678872136283486	
10301.5	9014.0	0.6770652067650739	15.192355310995428	9013.0	1.1992164219268122	10301.0	1.3514978391702253	19.081536059334404	1.4478750075177838	10271.0	3.2900683060079325	10176.0	1.1836285199548024	15.125119547184552	0.21184442309970491	11.322500000000002	0.0	1.1540008708814564	1.1712208886923638	7211.4	1.5626213116361216	0.6728928576558408	10302.0	9013.825	1.4305017746467295	10224.15	8.05	18.25	0.22147847789215633	0.2160922895560422	1.2171304991340537	1.522468508934678	0.1278260073588476	1.542701595533439	0.0	7225.710000000001	0.0	12018.0	0.0011133316276078584	7210.65	1.1861403654255467	0.0	260.0	0.11964809384164223	0.6956601269093524	0.0025220071030775397	0.0	0.7043578657757689	1.4697498312540267	0.7004716981132075	7235.4	7211.9	12018.375	19.125622387427075	12019.0	7211.016249999999	0.6964993607785832	19.160113403069612	0.0	1.131441177075673	15.16266122376322	0.6927937158469946	0.156449882349855	0.9984355011765016	0.9974779928969224	0.13913639479095272	3.282572290916107	0.9988866683723922	3.2958553791886382	0.6918701171875	0.6705669245079732	
10258.05	8976.0	0.6725457570715379	15.211387447371072	8975.0	1.2024958574775897	10258.0	1.3514978391702253	19.077902768267556	1.4386138756873728	10238.0	3.288036547874873	10155.0	1.182689559357425	15.118614887997635	0.19466073864275876	13.385000000000002	0.0	1.1408255507037448	1.1601099541254076	7180.95	1.5762949182414638	0.6701364124081939	10259.0	8975.925	1.4106454018073389	10195.275	9.35	18.85	0.22374763593204838	0.20371877394611645	1.2251210312310863	1.5239949134305057	0.14038518352315826	1.5449072661004624	0.0	7172.5425000000005	0.0	11967.0	0.0013004534201229519	7180.4	1.1814000879329476	0.0	270.0	0.12452313410936125	0.7031026440612718	0.002617110487879377	0.0	0.7004323049715072	1.4776547492506593	0.7059952746603663	7190.05	7139.3	11967.825	19.116167830691527	11968.0	7180.682500000003	0.69602715664657	19.17032245418013	0.0	1.131441177075673	15.15799487040837	0.6992027000586969	0.18626769950527225	0.9981373230049474	0.9973828895121206	0.1811416821697836	3.2831539816082214	0.998699546579877	3.2931784769184724	0.6869488536155203	0.6676110185275868	
10298.875	9012.0	0.6741995314330206	15.276586797066056	9011.0	1.1964131773234605	10298.0	1.3514978391702253	19.0790706755174	1.4439861183383442	10289.0	3.280265864556874	10190.0	1.160828731107986	15.125780944943353	0.18920569952434999	13.875	0.0	1.1421625907687172	1.1682940647211382	7209.4	1.6319902200488978	0.6705356020819754	10299.0	9011.25	1.3823306819448982	10244.6	10.0	18.05	0.2687484511919623	0.21504883690120152	1.2435841229018572	1.5369404437524419	0.16845613537685952	1.5759177714059716	0.0	7155.638750000001	0.0	12015.0	0.0013913140265323586	7208.85	1.2017099786252672	0.0	280.0	0.13468275593616194	0.6984564457870752	0.0025199290790043137	0.0	0.7012738853503184	1.5453266639986936	0.7026702596766291	7188.6	7111.2	12015.125	19.126796713359266	12016.0	7209.082500000001	0.6909975837583603	19.23166748166254	0.0	1.131441177075673	15.175995246720325	0.6949897949266206	0.19353608532089567	0.9980646391467911	0.9974800709209957	0.22818791946308725	3.2702283372364427	0.9986086859734676	3.285860655737638	0.6845707882685375	0.6680531146260447	
10309.275	9021.0	0.6740910867865426	15.282253026161655	9020.0	1.1986606186072772	10309.0	1.3514978391702253	19.097927209030633	1.4825126983808343	10290.0	3.2813240394100687	10193.0	1.1504363159852582	15.144083300895245	0.20133319027314908	13.95	0.0	1.155475622301378	1.1918125643460655	7216.8	1.6505943102104486	0.6690915891122454	10310.0	9020.525	1.386229475436328	10243.825	8.3	21.75	0.32058991727384806	0.25097571946027275	1.2548828883866536	1.5460879719735345	0.20290221341248177	1.6077599787152042	0.0	7139.410000000001	0.0	12027.0	0.0011591612141864573	7216.05	1.2351651114711963	0.0	290.0	0.1510447178285491	0.6968674311740158	0.003046517165548443	0.0	0.6978707782672541	1.6089762470431135	0.7001320680884368	7173.2	7117.55	12027.475	19.1731696758166	12028.0	7216.407499999998	0.6904910678316805	19.23990628660679	0.0	1.131441177075673	15.222754047294213	0.6943148688046648	0.19502043403949668	0.998049795659605	0.9969534828344515	0.23499610288386594	3.2745555772610975	0.9988408387858135	3.2891968658177464	0.6826707590373186	0.6662685982772071	
10271.925	8988.0	0.6720386077800444	15.305031384856736	8987.0	1.22006652501517	10271.0	1.3514978391702253	19.146961864820103	1.54484598793143	10268.0	3.283309070111629	10190.0	1.1767295118684218	15.203618453135663	0.23530693630570101	15.387499999999998	0.0	1.1798915100290148	1.2160337800853065	7190.7	1.6460768928991774	0.6688043462319877	10272.0	8987.925	1.445912829946392	10230.325	11.65	24.95	0.33057740175165207	0.2915348890089391	1.2576398617693532	1.5928746207301643	0.19411106874273304	1.6222429350853211	0.0	7150.606249999999	0.0	11983.0	0.0016334943458661377	7189.95	1.243407609224482	0.0	300.0	0.180025383188519	0.6927569384945045	0.0034742529311833346	0.0	0.70395253040408	1.6209130518606412	0.6961727183513249	7206.45	7120.3	11983.85	19.19891971725101	11985.0	7190.328750000001	0.69444508048002	19.26061200470769	0.0	1.131441177075673	15.24680630090731	0.6892366188944136	0.21469521131730046	0.9978530478868268	0.9965257470688167	0.20946409326932497	3.276865307714741	0.9983665056541339	3.2906705824766647	0.684483767183387	0.6658101216163134	
10254.725	8974.0	0.6715382344257363	15.266893558251986	8972.0	1.2535779556976079	10254.0	1.3514978391702253	19.149592618042682	1.5820306911077548	10232.0	3.2873320735321636	10137.0	1.2277023621857963	15.19876312947873	0.2659951622484213	17.2525	0.0	1.1937508271168968	1.2174727994113432	7178.8	1.622017716535435	0.6691558421640257	10255.0	8972.95	1.5278377383209416	10184.375	13.4	23.1	0.3093697499955126	0.29518745609681607	1.2665327060314182	1.5761960669210482	0.18621990337328764	1.5994444082177923	0.0	7182.65375	0.0	11963.0	0.001872776950867557	7177.85	1.234138026993182	0.0	310.0	0.17520109868550127	0.7010709902853856	0.003210897591826806	0.0	0.7054915854738707	1.6081535807751153	0.7046463450725067	7207.2	7141.75	11963.825	19.186816819136325	11965.0	7178.2925000000005	0.6984458291191891	19.228578474893958	0.0	1.131441177075673	15.230328903440064	0.6951863809803346	0.2396056302873264	0.9976039436971265	0.9967891024081731	0.20019685039370078	3.279400528944953	0.9981272230491325	3.292998627181729	0.6935838545738858	0.6664021941424187	
10259.775	8978.0	0.6740700966513632	15.239329148685783	8977.0	1.2475349437528518	10259.0	1.3514978391702253	19.105057873747715	1.55737750883279	10281.0	3.27937154796093	10180.0	1.2347386907780706	15.156327205524795	0.26778195548043854	17.402499999999996	0.0	1.1832368977411818	1.2061637232401652	7182.05	1.6075510604870464	0.6700550431877315	10260.0	8977.05	1.5364734679473269	10226.25	13.75	24.0	0.28534952559617616	0.276751020410226	1.2567501307583397	1.557938063504519	0.16629738189087911	1.593531033647041	0.0	7193.811249999997	0.0	11969.0	0.0019041947679652122	7181.5	1.2217391304347827	0.0	320.0	0.15565302144249513	0.6945945638345686	0.0033337500520898445	0.0	0.7038984543142243	1.574457268212876	0.6973813260102001	7207.15	7175.05	11969.675	19.143936731357734	11970.0	7181.732500000001	0.6965608353459463	19.198420949391902	0.0	1.131441177075673	15.194510140208987	0.6914940180916254	0.24132688882785364	0.9975867311117217	0.9966662499479102	0.17865883504650024	3.2748066190149023	0.9980958052320348	3.288770105923819	0.6892361111111112	0.6670070699135822	
10274.9	8990.0	0.6727370373986806	15.240398195370776	8990.0	1.2312166543242093	10274.0	1.3514978391702253	19.125722656250055	1.5291630803511789	10268.0	3.2853131213596027	10167.0	1.216836365010047	15.17659179687505	0.25408535950681294	15.851250000000002	0.0	1.1754462704909496	1.1996543939988265	7192.4	1.6140913983755805	0.6699412451773703	10275.0	8990.0	1.50966065247848	10215.675	11.65	21.45	0.28286036800694164	0.264952516527101	1.2496736173329923	1.568591246580702	0.17202159061375943	1.5861071769574173	0.0	7193.301250000001	0.0	11987.0	0.0016152065107380039	7192.0	1.2157685034644934	0.0	330.0	0.1579461147989067	0.6965896535341016	0.0029784220611513788	0.0	0.7054566790533933	1.5657857570740223	0.701120613388381	7210.45	7165.55	11987.0	19.16027534996046	11987.0	7192.241250000001	0.696338699990702	19.198322871714364	0.0	1.131441177075673	15.205020983423404	0.69306640625	0.2198776105001056	0.997801223894999	0.9970215779388486	0.2098052647030042	3.279154846913739	0.998384793489262	3.2920196078430606	0.6910656620021528	0.6672939331569063	
10291.6	9006.0	0.6759556463378991	15.24607565242891	9004.0	1.2275996371736646	10291.0	1.3514978391702253	19.070165853658633	1.5198904302874727	10304.0	3.2830278199162364	10204.0	1.2054337321751634	15.133473170731708	0.24388944146391447	14.298750000000002	0.0	1.172564742177783	1.1962514483196425	7204.85	1.6152810304449632	0.6710467374333856	10293.0	9005.15	1.4847251780043014	10247.125	10.05	18.65	0.2934951914337999	0.2593494224306454	1.2538270387701642	1.564387021565968	0.16880146589456962	1.5834791583352943	0.0	7193.053750000002	0.0	12006.0	0.0013931727603534918	7203.55	1.2249779119678872	0.0	340.0	0.14503594326792307	0.6932519486091511	0.0025927625085151048	0.0	0.7035742225699199	1.5807119818276003	0.6957584050039093	7218.6	7174.2	12006.8	19.145323021521726	12008.0	7204.108749999999	0.6939984518019133	19.20667578926791	0.0	1.131441177075673	15.191248464172025	0.6898777173913043	0.1983973545163738	0.9980160264548363	0.997407237491485	0.18944493220173642	3.271268292682851	0.9986068272396464	3.2892874596812827	0.6867211838006231	0.6654243902438962	
10267.1	8984.0	0.674745397571475	15.256727272727257	8984.0	1.2098587226178807	10267.0	1.3514978391702253	19.135622862725864	1.5065603323120103	10265.0	3.2901641443075187	10155.0	1.1891621910132344	15.177713727405939	0.236710070925258	13.126249999999999	0.0	1.172820312608932	1.1980819851813282	7187.35	1.604432432432441	0.6708953801447082	10268.0	8984.0	1.4586319573461142	10214.6	9.1	18.25	0.29132519530800427	0.26373426939268574	1.2287455027949734	1.548543026995431	0.17143746323710815	1.5794374595222178	0.0	7175.7612500000005	0.0	11978.0	0.001268142450023342	7186.8	1.2240375508384869	0.0	350.0	0.15226538800274	0.6913157707450847	0.0025407742052249455	0.0	0.6984684421032095	1.5484816703436397	0.6949877149877149	7203.2	7163.35	11978.375	19.170160966760218	11979.0	7187.014999999999	0.6927867563045871	19.219950859950846	0.0	1.131441177075673	15.209101442307892	0.6885293831010623	0.18258404963646946	0.9981741595036352	0.9974592257947751	0.18735317149569303	3.2842950916037155	0.9987318575499766	3.2975698187162434	0.6859955170061397	0.6675712746154531	
10295.8	9010.0	0.6745226032735666	15.238781082398814	9008.0	1.1837320041233554	10295.0	1.3514978391702253	19.11040892193315	1.4878512537862627	10328.0	3.278827919482798	10211.0	1.1644322846248574	15.168235179025626	0.24394631955619336	12.839999999999998	0.0	1.1796456846565566	1.2023969670446264	7207.65	1.618684545365571	0.6707463546842615	10297.0	9008.8	1.4442019290217898	10252.625	8.8	21.25	0.2872672069216485	0.27108690138788444	1.2008737829740392	1.5817269272000833	0.18401544580492385	1.603567782396075	0.0	7177.347499999999	0.0	12011.0	0.0012253792757729986	7206.35	1.2252138061676463	0.0	360.0	0.16928174641847774	0.6995440202487946	0.0029608265234323293	0.0	0.706411506582155	1.5159961783693379	0.7027013800528531	7199.25	7155.8	12011.75	19.156560049487435	12013.0	7206.9825	0.6993839337872207	19.19600195026823	0.0	1.131441177075673	15.206985775320277	0.6944229279628196	0.17858333351798522	0.9982141666648197	0.9970391734765677	0.19781931464174454	3.26920826833065	0.998774620724227	3.291336127083064	0.692371395167576	0.6678047348855358	
10361.725	9067.0	0.674085958770895	15.245976452272028	9066.0	1.1780750134675442	10361.0	1.3514978391702253	19.083647252004226	1.4851050478456018	10353.0	3.280809715162917	10242.0	1.1620783743584424	15.13702308509608	0.2546748100929667	13.246250000000003	0.0	1.1840731702258571	1.205691662397313	7253.75	1.617765905779505	0.6707749970966873	10363.0	9066.575	1.4533387800888402	10297.075	8.7	16.8	0.2898122386392853	0.27394464943927244	1.2026632817237957	1.571370617212409	0.1769942375386681	1.5968240678235657	0.0	7229.126249999999	0.0	12088.0	0.0012028952444158698	7252.9	1.2248984590687988	0.0	370.0	0.16138412329165455	0.6958290249251377	0.002323651452282158	0.0	0.7008872297100747	1.52573903177042	0.7000341730130833	7244.65	7211.75	12088.65	19.154102907301198	12090.0	7253.2424999999985	0.6953123610332941	19.206139924102434	0.0	1.131441177075673	15.20251819504152	0.6920307365165281	0.18289730847400346	0.9981710269152602	0.9976763485477178	0.19031444099378883	3.27367912682308	0.9987971047555841	3.290765787681183	0.689999031852067	0.6679638975155205	
10304.0	9016.0	0.6719499070540969	15.247304041491384	9016.0	1.1973202894381536	10304.0	1.3514978391702253	19.117833463338464	1.4984864137209761	10282.0	3.2905134187556393	10200.0	1.175618867626673	15.158083073322889	0.24988787281033478	13.412499999999998	0.0	1.177751871821027	1.2011453617057906	7212.95	1.5946099013768296	0.6697164472542885	10304.0	9016.0	1.459801736498404	10241.925	9.0	19.45	0.2842448998497439	0.2681487829458517	1.2189799913173751	1.5491517160686485	0.17781538895936747	1.5763528951650359	0.0	7203.36875	0.0	12021.0	0.0012468568816109392	7212.6	1.220675336939389	0.0	380.0	0.15885111371629543	0.6934733799173664	0.0026912592879578257	0.0	0.6982472414803241	1.5363034708239562	0.6970343137254902	7215.2	7190.5	12021.025	19.166106591302825	12022.0	7212.731250000002	0.6920912317450577	19.21131226147372	0.0	1.131441177075673	15.205876725292828	0.6903083057770861	0.18584588381229833	0.9981415411618769	0.9973087407120422	0.19542924113682977	3.2838587273787976	0.998753143118389	3.2964243845251247	0.6837869476148668	0.6669465872473317	
10254.85	8973.0	0.6722835106902177	15.244529411764722	8973.0	1.1863228642754904	10254.0	1.3514978391702253	19.121934471257614	1.484173078079165	10256.0	3.287068012698242	10173.0	1.1716888744103962	15.17303315675887	0.24777809093162814	14.479999999999999	0.0	1.170409982174688	1.1975843311602157	7178.75	1.6120908286641136	0.6695567839199426	10255.0	8973.0	1.452745639081104	10212.625	9.4	21.6	0.27745960029351735	0.2648882272242892	1.197703566296219	1.551395827211292	0.18087673431327997	1.5880827030684248	0.0	7158.3550000000005	0.0	11963.0	0.0013113656338499743	7178.05	1.2150619491276837	0.0	390.0	0.17114554727344056	0.6949724026436128	0.0030068907913969514	0.0	0.7004024737410425	1.5075006907442399	0.6990272182372015	7168.55	7146.45	11964.025	19.170055885325535	11965.0	7178.368749999999	0.6933121869128896	19.207676470588247	0.0	1.131441177075673	15.213431088707285	0.6921070592823713	0.20186570530461592	0.9979813429469535	0.996993109208603	0.19761765280218707	3.2805674726988427	0.9986886343661501	3.2928592447277176	0.688671875	0.6672369964802425	
10261.375	8979.0	0.6748135792778545	15.253077679449365	8978.0	1.1483921999263127	10261.0	1.3514978391702253	19.121791743925055	1.4490336645726463	10276.0	3.2859353395471578	10170.0	1.136745550076073	15.17145506001751	0.2511218145722668	14.6	0.0	1.1750499923088755	1.200334144858243	7183.3	1.6105082417582492	0.6704612512912005	10262.0	8978.7	1.421406021821701	10215.5	9.9	23.2	0.28294060730087567	0.26763660145115853	1.162650289226323	1.5769200741680556	0.17687063459677574	1.5939425387124209	0.0	7164.473750000002	0.0	11971.0	0.0013773529780040903	7182.45	1.2180549163982206	0.0	400.0	0.16523269456394213	0.6951994426449282	0.003233764966616952	0.0	0.6990531789638933	1.4773592464531211	0.6982107843137255	7177.8	7151.1	11971.6	19.175441633157224	11972.0	7182.915000000001	0.6931868647394726	19.211854759568133	0.0	1.131441177075673	15.2190450423188	0.6919312426957538	0.20336177660403532	0.9979663822339594	0.996766235033383	0.1917794781243869	3.2790341463413903	0.998622647021996	3.292694153363944	0.685536745278403	0.6680919765166293	
10271.275	8988.0	0.6733645772309982	15.236084284460027	8987.0	1.150526877845734	10271.0	1.3514978391702253	19.11403046280029	1.4527845443570622	10310.0	3.281134406588754	10202.0	1.1230257895969948	15.163073618433915	0.251099026955518	14.258749999999997	0.0	1.1803562851116263	1.2023783291604317	7190.2	1.612908895615667	0.6707088007729423	10272.0	8987.45	1.4069768316411302	10242.2	10.65	20.2	0.28341978058398315	0.26922065205636975	1.1820148112587179	1.5758250341730178	0.1699158615481307	1.5944389511561925	0.0	7183.323750000001	0.0	11983.0	0.0014808531939152925	7189.55	1.225251695375489	0.0	410.0	0.15495847581827063	0.6876775608785185	0.0028050880408820754	0.0	0.7017496569300137	1.4936268590394999	0.6911389923544403	7192.55	7174.15	11983.125	19.15391422709528	11984.0	7189.8825000000015	0.6937029996961932	19.19339447751005	0.0	1.131441177075673	15.202071019733499	0.6833656644034918	0.19809926520629328	0.9980190073479372	0.9971949119591179	0.18060985144644254	3.2724784988271214	0.9985191468060848	3.287866394001297	0.6883962540239976	0.6678340833496336	
10293.175	9007.0	0.672989851678369	15.243721338667203	9006.0	1.1992297582449414	10293.0	1.3514978391702253	19.124799608993065	1.4964413634868292	10268.0	3.284794219591648	10183.0	1.165582866718277	15.176441837732144	0.24517191128806468	14.803749999999997	0.0	1.1789809226837416	1.2000049485091853	7205.55	1.6120270535189254	0.6697391833814134	10294.0	9006.575	1.443503715847324	10227.85	9.05	19.2	0.2767616028999103	0.26421238510297196	1.2287275468867065	1.573998044965793	0.1734488075225396	1.5932032203495925	0.0	7194.54125	0.0	12008.0	0.0012558891487014384	7204.9	1.2201472835903848	0.0	420.0	0.1638318670576735	0.6997865927006041	0.0026616760241214388	0.0	0.7046433114786183	1.538644736849555	0.7039615610904099	7204.85	7183.25	12008.8	19.168946748745704	12009.0	7205.2425	0.6986594588402424	19.20624451165974	0.0	1.131441177075673	15.214413345772575	0.6966790027269186	0.20533402566620063	0.997946659743338	0.9973383239758786	0.18506175259752988	3.275376344085945	0.9987441108512985	3.292408916822076	0.6940921065469802	0.6672777178707877	
10280.25	8996.0	0.6747511223892162	15.232186492034057	8995.0	1.2264052089544693	10280.0	1.3514978391702253	19.105016559516827	1.5153443423025312	10279.0	3.285895603395698	10188.0	1.2070309012920692	15.152357295928265	0.2390541999120569	15.01625	0.0	1.1725183618962831	1.1937686229995763	7196.55	1.5911727246007668	0.6710296733457872	10281.0	8995.15	1.4826529774350143	10231.525	11.25	19.6	0.2653896825940551	0.25603516896237166	1.2421067440543694	1.5566377715009283	0.15687344747954662	1.5767047385867292	0.0	7194.047499999998	0.0	11993.0	0.0015602138533121607	7196.0	1.211267507732944	0.0	430.0	0.1442825002445466	0.6947469908627798	0.0027178057878170193	0.0	0.702573996287975	1.537549459582249	0.6986896348645465	7208.45	7179.9	11993.85	19.1497687798789	11994.0	7196.2300000000005	0.6985130951116224	19.196735411983152	0.0	1.131441177075673	15.19284350313734	0.6918145475819033	0.20829598500126265	0.9979170401499875	0.9972821942121829	0.165625	3.27760187628252	0.9984397861466878	3.2932505135478114	0.68955078125	0.6674289064790323	
10274.925	8991.0	0.6747419668938569	15.226073349633223	8990.0	1.2136721058013464	10274.0	1.3514978391702253	19.119712103407686	1.4957541276772663	10281.0	3.2859697575651636	10192.0	1.199029440352182	15.16255965715391	0.23648377092673217	14.7925	0.0	1.1672798336451329	1.187833709747775	7192.65	1.5859241845430505	0.6707090489556693	10275.0	8990.225	1.4789401548150622	10229.425	11.2	19.7	0.255063789960523	0.2492621695951943	1.2295274968938088	1.5534026279662776	0.15950427582063373	1.575140832051493	0.0	7191.8324999999995	0.0	11987.0	0.001554346619296103	7192.05	1.2039730129723947	0.0	440.0	0.14732839313572543	0.6944819979767076	0.0027342882522762603	0.0	0.7019051817024194	1.5133181084124414	0.6976687236751885	7200.75	7177.5	11987.2	19.148384277506302	11988.0	7192.344999999999	0.6956960045069382	19.186278728606325	0.0	1.131441177075673	15.19170547098538	0.690989847715736	0.20525820103484024	0.9979474179896511	0.9972657117477237	0.166504001561585	3.2815707011358337	0.9984456533807039	3.2904645476771797	0.6913583252190847	0.6676252680834388	


==> equal_capacity.dat <==
OPTIMAL_NUMBER_AT_DESIRED_LOAD_Avg	OPTIMAL_NUMBER_AT_MAX_LOAD_Max	PEER_MESSAGES_DNS_PERSEC_Max	PEER_MESSAGES_BALANCING_PERSEC_Max	OPTIMAL_NUMBER_AT_MAX_LOAD_Min	OPTIMAL_RESPONSE_TIME_Avg	OPTIMAL_NUMBER_AT_DESIRED_LOAD_Min	CLIENT_RESPONSE_TIME_overtime	PEER_MESSAGES_PERSEC_Min	CLIENT_RESPONSE_TIME_Avg	PEER_NB_OF_ACTIVE_WORKERS_Max	PEER_MESSAGES_TOPOLOGY_PERSEC_Avg	PEER_NB_OF_ACTIVE_WORKERS_Min	OPTIMAL_RESPONSE_TIME_Min	PEER_MESSAGES_BALANCING_PERSEC_Min	REQUEST_PENDING_TIME_Min	CLIENT_NB_OF_REJECTED_REQ_Avg	CLIENT_PERC_OF_LOST_REQ_Avg	REQUEST_NB_OF_HOPS_Min	REQUEST_NB_OF_HOPS_Avg	CLIENT_NB_OF_ISSUED_REQ_Max	PEER_REQUESTS_BALANCING_PERSEC_Max	PEER_MESSAGES_DNS_PERSEC_Avg	OPTIMAL_NUMBER_AT_DESIRED_LOAD_Max	OPTIMAL_NUMBER_AT_MAX_LOAD_Avg	CLIENT_RESPONSE_TIME_Min	PEER_NB_OF_ACTIVE_WORKERS_Avg	CLIENT_NB_OF_REJECTED_REQ_Min	CLIENT_NB_OF_REJECTED_REQ_Max	REQUEST_PENDING_TIME_Max	REQUEST_PENDING_TIME_Avg	OPTIMAL_RESPONSE_TIME_Max	PEER_REQUESTS_BALANCING_PERSEC_Min	PEER_NB_OF_PENDING_REQUESTS_Avg	PEER_REQUESTS_BALANCING_PERSEC_Avg	CLIENT_PERC_OF_LOST_REQ_Max	CLIENT_NB_OF_COMPLETED_REQ_Avg	CLIENT_PERC_OF_LOST_REQ_Min	OPTIMAL_NUMBER_AT_MIN_LOAD_Min	CLIENT_PERC_OF_REJECTED_REQ_Min	CLIENT_NB_OF_ISSUED_REQ_Min	REQUEST_NB_OF_HOPS_Max	CLIENT_NB_OF_LOST_REQ_Avg	Time	PEER_NB_OF_PENDING_REQUESTS_Min	PEER_LOAD_Avg	CLIENT_PERC_OF_REJECTED_REQ_Max	CLIENT_NB_OF_LOST_REQ_Max	PEER_THROUGHPUT_Max	CLIENT_RESPONSE_TIME_Max	PEER_LOAD_Max	CLIENT_NB_OF_COMPLETED_REQ_Max	CLIENT_NB_OF_COMPLETED_REQ_Min	OPTIMAL_NUMBER_AT_MIN_LOAD_Avg	PEER_MESSAGES_PERSEC_Avg	OPTIMAL_NUMBER_AT_MIN_LOAD_Max	CLIENT_NB_OF_ISSUED_REQ_Avg	PEER_THROUGHPUT_Avg	PEER_MESSAGES_PERSEC_Max	CLIENT_NB_OF_LOST_REQ_Min	OPTIMAL_RESPONSE_TIME_overtime	PEER_MESSAGES_BALANCING_PERSEC_Avg	PEER_LOAD_Min	CLIENT_PERC_OF_REJECTED_REQ_Avg	CLIENT_PERC_OF_COMPLETED_REQ_Avg	CLIENT_PERC_OF_COMPLETED_REQ_Min	PEER_NB_OF_PENDING_REQUESTS_Max	PEER_MESSAGES_TOPOLOGY_PERSEC_Min	CLIENT_PERC_OF_COMPLETED_REQ_Max	PEER_MESSAGES_TOPOLOGY_PERSEC_Max	PEER_THROUGHPUT_Min	PEER_MESSAGES_DNS_PERSEC_Min	
217.0	190.0	0.8966346153846163	14.595566502463061	190.0	0.966891124036934	217.0	1.2323238931443388	18.39182692307692	1.1215666936610198	208.0	3.310110831488785	203.0	0.9627748258580904	14.242307692307694	0.12274301180085603	0.0	0.0	0.3999329534026148	0.43526518463196084	151.85	0.949261083743842	0.8822799303112386	217.0	190.0	1.110158410317667	205.90625	0.0	0.0	0.1424271833621324	0.1331322760990889	0.9712499732421908	0.8749999999999999	0.0947609320839938	0.9092703696759479	0.0	149.56562500000004	0.0	253.0	0.0	151.7	0.463496316141996	0.0	0.0	0.06310679611650485	0.7188589430381277	0.0	0.0	0.7389705882352942	1.1321722314595182	0.7315270935960592	150.4	148.8	253.0	18.61971327471926	253.0	151.775	0.7067852609330215	18.804926108374392	0.0	1.029328483722521	14.427322512919243	0.7079326923076923	0.0	1.0	1.0	0.12745098039215685	3.2701923076923	1.0	3.3330049261083663	0.6896135265700483	0.869756097560977	
214.0	187.0	0.8899038461538475	14.37450980392157	187.0	1.0126454339097926	214.0	1.2323238931443388	18.157142857142837	1.1711595790343436	211.0	3.3128642729172557	203.0	1.0061962750435673	14.011904761904756	0.12647552389605782	0.0	0.0	0.4175895765472313	0.4394984008646965	149.8	0.8132352941176471	0.8746238643409223	214.0	187.0	1.1589712169339759	207.4375	0.0	0.0	0.14775849773073038	0.13692205918589853	1.0223167406818332	0.7175355450236959	0.08119925774452103	0.7670131946784655	0.0	152.9234375	0.0	250.0	0.0	149.75	0.4699346405228758	0.0	10.0	0.057692307692307696	0.7152503256125369	0.0	0.0	0.7011904761904761	1.188546800671693	0.7267156862745098	154.25	151.75	250.0	18.389153007768016	250.0	149.76406250000002	0.6749533982178343	18.583333333333343	0.0	1.029328483722521	14.20166487050983	0.7037914691943128	0.0	1.0	1.0	0.10784313725490197	3.2685714285714216	1.0	3.3367647058823455	0.6398104265402843	0.8611650485436901	
211.71875	185.0	0.8971563981042676	14.61176470588235	185.0	1.0743335068277147	211.0	1.2323238931443388	18.65192307692308	1.2487778760977861	211.0	3.330979069550099	203.0	1.0622714177104258	14.45096153846155	0.1404728787310968	0.0	0.0	0.43221476510067114	0.4644266263367865	148.2	1.0446078431372547	0.8847877079253129	212.0	185.0	1.2364605566837918	207.6875	0.0	0.0	0.17421139035249805	0.15249379578192443	1.0836568851285897	0.9325358851674641	0.08006828745319215	0.9675923363773776	0.0	149.4421875	0.0	247.0	0.0	148.0	0.5195717631314821	0.0	20.0	0.05238095238095238	0.7610895952392123	0.0	0.0	0.824390243902439	1.2651458494544587	0.7783251231527094	150.35	148.4	247.0	18.740403036408924	247.0	148.10468749999998	0.7895663307828917	18.83480392156863	0.0	1.029328483722521	14.524636258933503	0.7488151658767772	0.0	1.0	1.0	0.10144927536231885	3.3140096618357404	1.0	3.3393203883495057	0.7560679611650486	0.859708737864079	
213.0	187.0	0.8957345971563998	14.315492957746477	186.0	0.9233340579055358	213.0	1.2323238931443388	18.12957746478872	1.0702497585927	215.0	3.308178886900961	208.0	0.913757914583702	14.004225352112678	0.1173199753260442	0.0	0.0	0.3605220228384992	0.39114979620292695	149.25	0.7061904761904747	0.8772619777098553	213.0	186.5625	1.0608751252905524	211.59375	0.0	0.0	0.14465987364422	0.1260655345604731	0.9325985885099973	0.6646511627906969	0.023323306945818998	0.6865653679750576	0.0	152.3265625	0.0	249.0	0.0	149.15	0.4272577996715928	0.0	30.0	0.004739336492890996	0.6989200149012128	0.0	0.0	0.7524038461538461	1.0810305929708597	0.7091346153846154	153.4	151.1	249.0	18.351013960955207	249.0	149.2078125	0.721968360578996	18.532863849765263	0.0	1.029328483722521	14.16557309634438	0.6848837209302325	0.0	1.0	1.0	0.05188679245283019	3.263380281690133	1.0	3.33222748815165	0.6988372093023256	0.8609523809523819	
211.0	185.0	0.8943127962085325	14.33798076923077	185.0	0.8368016904135827	211.0	1.2323238931443388	18.36487804878049	0.9299318902729748	216.0	3.3303628257978213	205.0	0.8151225315413139	14.178536585365858	0.06967012319132958	0.0	0.0	0.23145912383580544	0.26063117501957983	148.0	0.803846153846153	0.8791258207944996	211.0	185.0	0.9039425811846841	211.125	0.0	0.0	0.08148968201564319	0.07423155167502618	0.8631904737676582	0.6902325581395348	0.2541345582313723	0.7418897267334926	0.0	143.41562499999998	0.0	247.0	0.0	148.0	0.28877945831867746	0.0	40.0	0.1588785046728972	0.7240395850801701	0.0	0.0	0.6321428571428571	0.9637928243749553	0.7365853658536585	145.2	141.65	247.0	18.441934912724008	247.0	148.0	0.5980151368355641	18.547115384615378	0.0	1.029328483722521	14.232446266131678	0.7083333333333334	0.0	1.0	1.0	0.3804878048780488	3.3190476190476095	1.0	3.3362790697674334	0.5677570093457944	0.8551219512195132	
512.0	448.0	0.5990588235294132	21.439192399049897	448.0	1.0603388146476864	512.0	1.2323238931443388	21.801914893617003	1.7682621163562402	470.0	1.8463423934564482	421.0	1.0289554341571157	19.499148936170208	0.6096821599004025	3.4359375000000005	0.0	2.4646403851941017	2.6260271659804832	358.55	12.027078384798097	0.5786813343759578	512.0	448.0	1.7083837823018135	443.28125	2.6	4.85	0.6965851008716037	0.6535897734847346	1.079932290290578	10.848172043010758	7.312900061327251	11.43971729562413	0.0	166.67968750000003	0.0	597.0	0.015253740099735994	358.2	2.7706855791962175	0.0	50.0	6.743589743589744	2.2395113640118076	0.028912071535022354	0.0	0.655373831775701	1.8174269996237555	2.3533254156769594	170.65	162.9	597.375	22.94115854763373	598.0	358.37812499999984	0.6127501234798765	23.949406175771966	0.0	1.029328483722521	20.516134819801323	2.1132978723404254	0.02020806885299902	0.9797919311470009	0.9710879284649777	7.767058823529411	1.7399999999999953	0.984746259900264	1.9207058823529353	0.5728699551569507	0.5618942731277539	
1125.0	985.0	0.8022485207100573	25.780072463768132	984.0	0.9126648424138196	1125.0	1.2323238931443388	28.44511627906971	3.156443061638731	862.0	2.690674283880668	828.0	0.9039083492199501	25.012441860465167	2.0716756544342196	135.52031250000002	0.0	7.943881208397338	7.987337589042261	787.65	13.121954161640527	0.7892030060380497	1125.0	984.125	3.1105147726438163	844.75	128.2	143.35	2.1595872377883265	2.1089905821596764	0.9195315077305335	12.559976798143838	2.882562432248365	12.820900619600886	0.0	490.5625	0.0	1312.0	0.20502158963697426	787.2	8.019423368740515	0.0	60.0	2.7465116279069766	1.1850838435596511	0.2303551341796561	0.0	1.0424080664294186	3.2023897095049083	1.2077804583835947	500.25	478.95	1312.40625	28.893328573214895	1313.0	787.4031249999998	1.009931926904291	29.280797101449245	0.0	1.029328483722521	25.413451283296173	1.1632830626450117	0.21646457143644804	0.7835354285635521	0.769644865820344	3.0301568154402894	2.632902467685077	0.7949784103630259	2.730760095011877	0.969988344988345	0.7729857819905177	
1425.0	1247.0	0.8456435643564287	22.7632796780684	1247.0	0.8781273740930021	1425.0	1.2323238931443388	25.361067961165055	2.9869626386852492	1030.0	3.0769619577538427	993.0	0.8745757076197879	21.473883495145614	1.9109194657757038	169.54062499999998	0.0	8.643420188307422	8.736995419187679	997.5	9.415492957746482	0.8341289798690089	1425.0	1247.0	2.9342341508715517	1013.375	159.45	181.95	2.0356066626598173	1.9627864863211593	0.8839014716457594	8.424563106796127	1.1010368038624736	8.862719432700604	0.0	907.8953124999998	0.0	1662.0	0.14791280148423006	997.35	8.833063570910308	0.0	70.0	0.9563106796116505	0.9901447798146947	0.16946074322436433	0.0	1.0511420059582919	3.0657966938129917	1.0085599194360524	922.75	891.35	1662.375	25.947007031102817	1663.0	997.4312500000001	1.034443615091024	26.70150905432594	0.0	1.029328483722521	22.035916093479994	0.9742468415937804	0.15736865572397604	0.8426313442760239	0.8305392567756357	1.2887323943661972	3.0579203109815767	0.8520871985157699	3.1043259557344474	1.0046161321671525	0.8227405247813339	
1421.0	1243.0	0.8561278863232599	16.569011576135335	1243.0	0.9269146912673626	1421.0	1.2323238931443388	19.465689655172387	2.1828407392805285	1160.0	3.1475250489326507	1112.0	0.9247253032923619	15.470603448275872	1.0676708085971927	41.52812500000001	0.0	5.738970588235294	6.137074146786191	994.7	3.6642920747996364	0.8432297678579233	1421.0	1243.0	2.0969798814035197	1136.125	37.25	47.4	1.2449766562755693	1.148880487381882	0.9292441947638956	2.5546551724137934	0.26977729587518356	3.05327141092352	0.0	1057.8187500000001	0.0	1657.0	0.03388828238719068	994.45	6.600076121604263	0.0	80.0	0.21459982409850484	0.8911704930114837	0.04308503385901922	0.0	0.9531527531083481	2.2854600640875478	0.9125449640287769	1064.2	1049.8	1657.8125	19.962090509789	1658.0	994.5515624999999	0.9139842894988979	20.54973021582733	0.0	1.029328483722521	15.971335692998476	0.872198275862069	0.03777630882147684	0.962223691178523	0.9569149661409807	0.33363309352517984	3.1179261862917906	0.9661117176128093	3.2071936056838917	0.8704741379310345	0.8282073813708165	
1423.0	1246.0	0.8603682946357015	14.765808527755416	1245.0	0.9945450714359056	1423.0	1.2323238931443388	18.46569400630916	1.5119372194370337	1268.0	3.1878117102796697	1229.0	0.9906993094017565	14.455283911671936	0.3983396721396932	4.071875	0.0	2.178148416727097	2.543631905029044	996.4	1.585436893203885	0.8491831268362654	1423.0	1245.0625	1.4399935770287147	1245.6875	2.4	6.25	0.5425976253468635	0.4642458729108205	0.9984062889821865	1.4710651828298895	0.13843477335907106	1.5197486507465687	0.0	1042.5953125	0.0	1660.0	0.002300944345908633	996.05	2.984506102212052	0.0	90.0	0.10597609561752988	0.7914701838418196	0.00592782282923128	0.0	0.8214573268921095	1.5999531372091336	0.8016680227827502	1048.8	1034.25	1660.1875	18.656397183685705	1661.0	996.2203125	0.8003572714772403	18.858487530168905	0.0	1.029328483722521	14.61940234656983	0.7777996845425867	0.0038869138051749836	0.9961130861948252	0.9940721771707687	0.16733708769107	3.155914826498484	0.9976990556540912	3.233226065969495	0.7807723250201126	0.8345688960515624	
1422.0	1244.0	0.8726006191950402	14.837156323644933	1244.0	1.0040014146738507	1422.0	1.2323238931443388	18.65073020753268	1.229519779803202	1301.0	3.2749919156842173	1273.0	0.9994000493269327	14.55026902382782	0.17833502589901834	0.0	0.0	1.0527224304596567	1.0856783608604368	995.45	1.3522388059701496	0.8635347535924927	1422.0	1244.0	1.2144214685539239	1288.75	0.0	0.0	0.2192851383910081	0.19423365629645856	1.0097349079842675	1.2973745173745195	0.06338981171684106	1.3258368143761496	0.0	1014.5781249999999	0.0	1659.0	0.0	995.2	1.1429764653859382	0.0	100.0	0.04743390357698289	0.7732486916598671	0.0	0.0	0.8179517133956387	1.2508354600777367	0.7824037706205813	1020.05	1008.65	1659.0	18.864939217930658	1659.0	995.3296875	0.8008683357924765	18.998428908091153	0.0	1.029328483722521	14.726412548654002	0.765	0.0	1.0	1.0	0.07888631090487239	3.2415065334358815	1.0	3.2985328185328893	0.7824750192159877	0.8560062402496038	
1420.0	1243.0	0.8744859101294684	14.70502665651181	1243.0	0.9449288881568628	1420.0	1.2323238931443388	18.66676691729325	1.098017401450386	1336.0	3.2875227394137214	1313.0	0.9386555357470193	14.53270676691733	0.11741973846654666	0.0	0.0	0.9176329468212715	0.9329361787762023	994.25	1.22802741812643	0.865751171833119	1420.0	1243.0	1.0891596275494426	1325.09375	0.0	0.0	0.12956326275093388	0.1240942747489595	0.9493891486072432	1.1749625187406298	0.07209616278409083	1.2028455170029584	0.0	1001.6359375000001	0.0	1657.0	0.0	994.15	0.9498479485517722	0.0	110.0	0.06103993971363979	0.733350103923008	0.0	0.0	0.745049504950495	1.1062508098537798	0.7402894135567403	1004.75	996.7	1657.0	18.760688369480846	1657.0	994.1890625000004	0.7314067564439927	18.875323686214767	0.0	1.029328483722521	14.607414458234057	0.7278528528528528	0.0	1.0	1.0	0.08327024981074943	3.2739293764087782	1.0	3.3072892938497236	0.7184684684684685	0.8574548192771021	
1427.0	1249.0	0.8761338289962769	14.8406576980568	1249.0	0.9997524566410821	1427.0	1.2323238931443388	18.84881481481482	1.1481911751175478	1353.0	3.304645425686041	1335.0	0.992837631859529	14.686740740740731	0.11449639215322077	0.0	0.0	0.9022888227445346	0.9228953830846114	999.1	1.3432958801498112	0.8667687465105358	1427.0	1249.0	1.13588474283074	1345.8125	0.0	0.0	0.12784567350060558	0.11959708573959417	1.0120601262679363	1.2768319763138412	0.18114130405142373	1.3084195383955062	0.0	975.2906250000002	0.0	1665.0	0.0	998.85	0.9407102418939783	0.0	120.0	0.1619402985074627	0.7566038442004198	0.0	0.0	0.7288418708240535	1.1689637231073127	0.7634831460674157	979.2	970.65	1665.0	18.94133212656158	1665.0	998.9218749999999	0.718067894141772	19.02468401486988	0.0	1.029328483722521	14.769917954365058	0.7507390983000739	0.0	1.0	1.0	0.21833084947839046	3.290888888888956	1.0	3.3174236783321573	0.7045793000744601	0.858801775147924	
1436.5	1257.0	0.8771260997067406	14.838995568685363	1257.0	1.08127556175737	1436.0	1.2323238931443388	18.864934114202075	1.2693744083794982	1372.0	3.3118258256954567	1354.0	1.0740873825176138	14.700732064421665	0.14924097443811513	0.0	0.0	0.9770555444953215	0.9996885870383774	1005.6	1.324963181148746	0.8683903631313455	1437.0	1257.0	1.2544186478120236	1363.90625	0.0	0.0	0.1661029160419309	0.15811060455684167	1.0882551999127148	1.270571010248902	0.06754719343541606	1.2943692708911063	0.0	1005.3312499999997	0.0	1676.0	0.0	1005.45	1.0152941762566632	0.0	130.0	0.05921052631578947	0.7549581748307127	0.0	0.0	0.7793141592920354	1.282893315829318	0.7610782865583456	1009.55	1002.1	1676.0	18.96543467509958	1676.0	1005.5187499999998	0.7664290111052938	19.025775480059103	0.0	1.029328483722521	14.78521848627283	0.75054704595186	0.0	1.0	1.0	0.07771260997067449	3.295754026354385	1.0	3.3254062038405388	0.7483504398826979	0.8588621444201274	
1431.0	1252.0	0.8784582132564792	14.587662337662351	1252.0	1.01312498082105	1431.0	1.2323238931443388	18.676906474820164	1.1749725803870292	1395.0	3.3094270953378984	1380.0	1.0033860280882811	14.50762589928058	0.12731567559312368	0.0	0.0	0.9216299408804417	0.9367857283370566	1001.55	1.136594202898552	0.8676457114778068	1431.0	1252.0	1.1661407847421668	1387.96875	0.0	0.0	0.14058457783731879	0.13280326900359382	1.021554863823598	1.1010093727469348	0.050548869054013235	1.1156109396210776	0.0	1023.0734375	0.0	1669.0	0.0	1001.35	0.953381548084441	0.0	140.0	0.04020100502512563	0.7024693946210265	0.0	0.0	0.719310839913855	1.18690129869012	0.7068840579710145	1028.0	1020.1	1669.0	18.72787325125931	1669.0	1001.4359375000001	0.7109716479651859	18.780014430014432	0.0	1.029328483722521	14.550800444443672	0.6989247311827957	0.0	1.0	1.0	0.06086956521739131	3.2987725631769607	1.0	3.3192640692641304	0.6999282124910265	0.8588616714697357	
1246.0	1090.0	0.832746196957557	14.166747376916867	1090.0	0.9826868105374399	1246.0	1.2323238931443388	18.201623376623395	1.1000451866670515	1257.0	3.3315562517885344	1204.0	0.9764043676326827	14.041293929712449	0.08721594494267018	0.009375	0.0	0.8031885346072659	0.8133716720186396	872.05	0.8594179466451107	0.8235985497766883	1246.0	1090.0	1.091966287699221	1234.375	0.0	0.1	0.0927345435163881	0.09016262140903042	0.9920203263477249	0.7704563650920765	0.011974289273311112	0.8193579037300918	0.0	900.9343750000003	0.0	1453.0	0.0	871.9	0.8216072024008003	0.0	150.0	0.008928571428571428	0.35595039494463887	1.1108642523883582E-4	0.0	0.40457860615883307	1.112010938261124	0.36142397425583267	905.25	898.0	1453.0	18.25741696198275	1453.0	871.9953125000001	0.3930609133262837	18.32453591606131	0.0	1.029328483722521	14.102262160417581	0.3490415335463259	1.0412946615654264E-5	0.9999895870533844	0.9998889135747612	0.016935483870967744	3.326972624798784	1.0	3.3353413654619204	0.38212540716612375	0.8113636363636291	
893.0	782.0	0.6982526881720441	14.165612104539218	781.0	1.0048534127805873	893.0	1.2323238931443388	17.98503937007875	1.1153633869922037	762.0	3.333250457243425	706.0	0.992394772500219	13.960761154855629	0.08070886096331947	1.5578124999999998	0.0	0.6735971556654815	0.6804054791861232	625.4	0.8236588720770314	0.6845767189715972	893.0	781.65625	1.1029949861970967	737.0625	0.65	2.9	0.08980764945349763	0.08529569566552807	1.0126861880620066	0.6839895013123383	0.04543603556129239	0.7622545125614837	0.0	647.7296875000001	0.0	1042.0	0.0010026222427888323	625.1	0.6975905463474524	0.0	160.0	0.03187250996015936	0.6308212694768873	0.004454000921517431	0.0	0.634915014164306	1.124315482618237	0.6504957507082153	651.6	644.6	1042.0	18.07719748762683	1042.0	625.2359375000001	0.6124118392518847	18.179779917469045	0.0	1.029328483722521	14.05937031141183	0.6141732283464567	0.0023992858386953793	0.9976007141613048	0.9955459990784826	0.061391541609822645	3.3286493860845985	0.9989973777572112	3.337007874015773	0.5886766712141883	0.6742240215924425	
711.0	622.0	0.8585535465924838	14.448936170212779	622.0	0.9874844883323072	711.0	1.2323238931443388	18.487791495198923	1.0998896005871523	740.0	3.3308702901889946	705.0	0.9738856521834682	14.345540540540549	0.08281954344008455	1.7734375	0.0	0.5681106735332727	0.5896672604845781	497.85	0.9860992907801426	0.8280234681168059	711.0	622.0	1.0833443714936943	722.9375	0.95	3.0	0.09522442219550917	0.08855476274292119	0.9975150770250173	0.89391891891892	0.048818890734812326	0.9301220085374114	0.0	496.409375	0.0	830.0	0.001904570970328789	497.7	0.6072510603918401	0.0	170.0	0.03314917127071823	0.6699365698366763	0.006004202942059442	0.0	0.7049645390070922	1.1103631481879581	0.6875886524822695	498.95	493.45	830.0	18.56004522590243	830.0	497.7515625000001	0.679070424645412	18.63616133518776	0.0	1.029328483722521	14.40115146759664	0.6543918918918918	0.003559736504843513	0.9964402634951564	0.9939957970579406	0.06584362139917696	3.318967921896807	0.9980954290296712	3.336798905608773	0.6597972972972973	0.7705075445816189	
713.0	624.0	0.8828060522695961	14.558064516129049	624.0	1.0053787759387358	713.0	1.2323238931443388	18.61111111111111	1.1265132832961346	736.0	3.327037425272627	712.0	0.9922511880163278	14.443895747599445	0.09142172474585814	0.23593749999999994	0.0	0.6444577831132453	0.6657580924620523	499.25	1.0351955307262568	0.8670389963029176	713.0	624.0	1.1083440939943792	722.5625	0.0	0.9	0.1021983462631371	0.09615620850681804	1.016482100513724	0.977445652173914	0.058646640131731057	1.0050779880260021	0.0	499.0453125000001	0.0	832.0	0.0	499.05	0.6905861099959856	0.0	180.0	0.04874651810584958	0.6838894225487602	0.0018012608826178326	0.0	0.7026933701657458	1.1432787658729102	0.6934691011235955	501.65	496.3	832.0	18.698651780929964	832.0	499.14375	0.6853323783022225	18.767086834733885	0.0	1.029328483722521	14.504575359354424	0.6725543478260869	4.7240103623154126E-4	0.9995275989637683	0.9981987391173822	0.07489597780859916	3.3122191011236084	1.0	3.3358831710709484	0.6633425034387895	0.8456703910614486	
711.0	622.0	0.881320224719096	14.530985915492963	622.0	1.0086970558375374	711.0	1.2323238931443388	18.609491059147157	1.129741876088819	727.0	3.3330096413869477	710.0	0.9985656915546323	14.417469050894107	0.09203133441138373	0.014062499999999999	0.0	0.6614268440145102	0.6828016745781873	497.9	1.0092827004219422	0.865807273821105	711.0	622.0	1.1163175504048557	719.59375	0.0	0.1	0.10070089347182652	0.09580452849610437	1.0187688926841743	0.9409903713892728	0.0601095620119166	0.9734089962669121	0.0	497.22187499999995	0.0	830.0	0.0	497.7	0.7099497487437186	0.0	190.0	0.04722222222222222	0.6713682482139287	2.0118700331958557E-4	0.0	0.6938202247191011	1.1449813917728677	0.680379746835443	499.85	494.05	830.0	18.673493086526886	830.0	497.81875	0.6769740082684693	18.73408450704227	0.0	1.029328483722521	14.47467617131885	0.6636863823933975	2.829840469561375E-5	0.9999717015953044	0.9997988129966804	0.07252440725244072	3.3281337047353867	1.0	3.3361613351877764	0.6620689655172414	0.8450349650349608	
708.0	619.0	0.8867872044506213	14.5576652601969	619.0	1.0076563054828656	708.0	1.2323238931443388	18.648551724137956	1.1280680601579112	727.0	3.3311304523975247	711.0	0.9959345996226979	14.457793103448289	0.09168379816400801	0.0203125	0.0	0.6649761639111472	0.6792502490009479	495.55	1.0374120956399442	0.8719053528631691	708.0	619.0	1.1138939004447477	719.125	0.0	0.35	0.10049404906200282	0.09521678365934917	1.0244637104345928	0.9814661134163215	0.07005471508308429	1.0026134772624655	0.0	493.5031250000001	0.0	826.0	0.0	495.3	0.6989888776541962	0.0	200.0	0.054317548746518104	0.6904414880976633	7.102272727272726E-4	0.0	0.6968011126564673	1.1503316830753312	0.6980337078651685	495.45	490.65	826.0	18.71317832484948	826.0	495.39375	0.6786334049824206	18.77033426183844	0.0	1.029328483722521	14.510142519588792	0.6839752407152683	4.119805832631938E-5	0.9999588019416737	0.9992897727272727	0.0898876404494382	3.3170629370629507	1.0	3.3359331476323275	0.6629834254143646	0.8584144645340717	
715.6875	626.0	0.8846685082872878	14.609623430962346	626.0	1.0248953926508346	715.0	1.2323238931443388	18.70554016620499	1.153268429296646	726.0	3.3327688256690293	711.0	1.0152788614820112	14.50844875346261	0.09808560014915427	0.01875	0.0	0.689977862749044	0.7048693216960372	501.05	1.0651748251748252	0.8708749200249685	716.0	626.0	1.1410777457324346	718.40625	0.0	0.35	0.10688161726237723	0.10280142922194961	1.0338102649858985	1.0153314917127074	0.08044729153819896	1.039440239651511	0.0	497.01718750000003	0.0	835.0	0.0	500.75	0.7209045226130654	0.0	210.0	0.05702364394993046	0.7100859160376175	7.026701465569162E-4	0.0	0.7097222222222223	1.1662269933731602	0.7190576652601969	500.1	494.4	835.0	18.766377616461227	835.0	500.88281250000006	0.6964687957827602	18.817556179775277	0.0	1.029328483722521	14.562733870767241	0.7011019283746557	3.768388886251004E-5	0.9999623161111375	0.999297329853443	0.09916201117318436	3.328690807799456	1.0	3.3365034965035116	0.6814404432132964	0.8563282336578538	
711.21875	623.0	0.8835635359115975	14.609410112359559	622.0	1.0509411209136839	711.0	1.2323238931443388	18.699999999999996	1.1908893252604311	724.0	3.331096169450423	712.0	1.0417455197549965	14.499444444444448	0.10888357911516607	0.009375	0.0	0.7185185185185186	0.7417610607207769	498.1	1.0675561797752815	0.8730331785361937	712.0	622.65625	1.178850934936138	718.875	0.0	0.25	0.11844132414043212	0.1138331788690332	1.0637126657222087	1.0230662983425427	0.06024552895004913	1.0489684742617404	0.0	499.53125000000006	0.0	830.0	0.0	497.9	0.7556424917243455	0.0	220.0	0.04709141274238227	0.6682444254384531	5.002501250625312E-4	0.0	0.7142857142857143	1.208389542851618	0.6759129213483146	502.15	497.25	830.0	18.764782430621352	830.0	497.9953125	0.6945203626039053	18.82345505617979	0.0	1.029328483722521	14.560653082634744	0.6629834254143646	1.875937968984492E-5	0.9999812406203101	0.9994997498749375	0.07777777777777778	3.3207232267037656	1.0	3.335515320334276	0.6763485477178424	0.8601671309192165	
718.0	628.0	0.8890603085553951	14.624583333333327	628.0	1.0580121071197717	718.0	1.2323238931443388	18.721250000000012	1.200983454505697	725.0	3.328472167336731	713.0	1.0426097808487527	14.521805555555556	0.11111004742807104	0.0078125	0.0	0.7275797000695203	0.7471798390387188	502.75	1.0956582633053216	0.8718004632739791	718.0	628.0	1.1797398370826169	719.125	0.0	0.25	0.12141143040014273	0.11676535518408623	1.0686612906567299	1.0379694019471488	0.06906242804472887	1.0670411137734195	0.0	503.29062500000003	0.0	838.0	0.0	502.6	0.7618953014800834	0.0	230.0	0.05379310344827586	0.7159031973439066	4.975619464623346E-4	0.0	0.7391456582633054	1.2164348219116219	0.7240532959326789	505.7	501.3	838.0	18.77676872699518	838.0	502.67656249999993	0.7218399024595615	18.833888888888904	0.0	1.029328483722521	14.576496096384473	0.7093103448275863	1.5548810826947956E-5	0.9999844511891731	0.9995024380535377	0.08484005563282336	3.3182072829131797	1.0	3.334588563458873	0.7066574202496533	0.8591666666666615	
712.0	623.0	0.8785020804438236	14.538418862690698	623.0	1.0805610491576663	712.0	1.2323238931443388	18.624376731301965	1.2241910132154292	722.0	3.3319857760039975	712.0	1.067455381967004	14.435041551246531	0.10987721970644063	0.0015625	0.0	0.714213300892133	0.7385986955524583	498.3	1.0403089887640453	0.8673868010450131	712.0	623.0	1.2031082838915175	717.46875	0.0	0.05	0.12650598326248672	0.11755001566894195	1.093747546067569	0.995694444444445	0.08402978241398092	1.0146315910252421	0.0	494.34218749999997	0.0	830.0	0.0	498.2	0.7634190804132064	0.0	240.0	0.06258692628650904	0.6901126443942821	1.0122482032594392E-4	0.0	0.7023643949930459	1.2446552423246247	0.6976825842696629	497.35	491.75	830.125	18.692272147936748	831.0	498.2359375000002	0.6803219516565269	18.74202496532595	0.0	1.029328483722521	14.492899570887749	0.6838642659279779	3.1632756351857476E-6	0.9999968367243648	0.9998987751796741	0.1076923076923077	3.326177285318574	1.0	3.337202797202812	0.6613573407202216	0.8538247566063945	
594.0	520.0	0.8373493975903609	13.975752508361191	520.0	1.1483638929036257	594.0	1.2323238931443388	18.00147783251231	1.295722855443473	618.0	3.332077043623308	581.0	1.1375839090744873	13.838587848932674	0.11550445049928194	0.009375	0.0	0.689714879372042	0.7102196439454539	416.05	0.7576547231270361	0.8215612394942917	594.0	520.0	1.2786032652608232	600.1875	0.0	0.1	0.1325532109098139	0.12170162060538749	1.1672127740652751	0.6425129087779688	0.008493834426045656	0.6915580982438565	0.0	434.996875	0.0	693.0	0.0	415.9	0.7379421221864951	0.0	250.0	0.0032679738562091504	0.27511495017288434	2.2951572182694513E-4	0.0	0.3493265993265993	1.3258199561080284	0.2833614864864865	436.95	432.9	693.0	18.067806610280503	693.0	416.01093749999984	0.33170837293695793	18.135462184873983	0.0	1.029328483722521	13.91416832716289	0.26531456953642385	2.1536072506905226E-5	0.9999784639274931	0.999770484278173	0.013559322033898305	3.3257903494176264	1.0	3.3363025210083945	0.31561461794019935	0.8033500837520946	
388.0	339.0	0.7431034482758612	14.010915492957745	339.0	1.169051380794508	388.0	1.2323238931443388	17.769932432432427	1.3061352410656237	298.0	3.333524562873561	269.0	1.1561542121122157	13.710810810810807	0.10474955818468097	0.5640625	0.0	0.5337010860196518	0.5506136306401772	271.3	0.6737588652482257	0.7092824952407101	388.0	339.0	1.2883347451368228	286.375	0.15	1.1	0.12420711800060683	0.11382587812529163	1.1845758019301107	0.5020270270270261	0.07446824518713271	0.6122352212204951	0.0	290.3015625	0.0	452.0	5.122950819672131E-4	271.25	0.5716004813477737	0.0	260.0	0.04054054054054054	0.6313444668639112	0.0037677684535023116	0.0	0.625	1.3246776811802095	0.6691449814126395	292.65	287.45	452.0	17.941403804306937	452.0	271.2875000000001	0.5910842672564403	18.04893617021276	0.0	1.029328483722521	13.898596746192652	0.5853040540540541	0.0019396474243436493	0.9980603525756565	0.9962322315464976	0.1	3.330136986301353	0.9994877049180328	3.3370503597122134	0.552013422818792	0.6876288659793798	
286.3125	251.0	0.8877622377622406	14.593950177935936	251.0	1.1344930298772615	286.0	1.2323238931443388	18.524822695035457	1.2939105502491435	293.0	3.325478751121523	272.0	1.1060777818000371	14.371631205673753	0.11517242992712022	0.690625	0.0	0.4246505717916137	0.4581315895667391	200.6	1.1279411764705873	0.8676933012693446	287.0	251.0	1.2515757183543605	285.03125	0.25	1.2	0.16517306635710968	0.13757829652272346	1.1634709546194435	0.9393835616438346	0.14822998604197102	1.0070088825509913	0.0	196.259375	0.0	334.0	0.001272264631043257	200.45	0.5162196679438059	0.0	270.0	0.09655172413793103	0.7189880373308858	0.0060759493670886075	0.0	0.7570921985815603	1.3280065096725906	0.7564338235294118	198.0	194.5	334.0	18.69047887176736	334.0	200.496875	0.7098170451296623	18.80569395017793	0.0	1.029328483722521	14.497306819376474	0.6962457337883959	0.0035061447121655445	0.9964938552878344	0.9939240506329114	0.24372759856630824	3.2716845878136054	0.9987277353689568	3.3378947368420886	0.6680887372013652	0.8463667820069228	
290.0	254.0	0.8908474576271206	14.619718309859158	254.0	1.1687597317618106	290.0	1.2323238931443388	18.412068965517246	1.377998359831094	295.0	3.3160559610415485	281.0	1.1486444874221062	14.263103448275869	0.15818275242041735	0.13593750000000004	0.0	0.5775733465937345	0.6290214524888809	203.25	1.064788732394367	0.8745452216141548	290.0	254.0	1.3404854993496007	287.71875	0.0	0.55	0.22487671987108598	0.18483937724970276	1.187429819519249	0.9138983050847452	0.07228814273530929	0.9843437388530606	0.0	203.27187500000002	0.0	339.0	0.0	203.2	0.7172736220472441	0.0	280.0	0.04794520547945205	0.697183934114677	0.002702702702702703	0.0	0.7624113475177305	1.4300982890978282	0.7144128113879004	205.35	200.8	339.0	18.64225021947491	339.0	203.21562499999993	0.7280069370800617	18.830281690140843	0.0	1.029328483722521	14.451649036819196	0.6822033898305084	6.672257711249182E-4	0.999332774228875	0.9972972972972972	0.11683848797250859	3.275886524822679	1.0	3.3365517241379137	0.6860068259385665	0.8545774647887343	
285.0	250.0	0.8989436619718333	14.367957746478863	249.0	1.1057395844258426	285.0	1.2323238931443388	18.397945205479456	1.277142167916197	292.0	3.3323273588019906	281.0	1.0851505484540955	14.190753424657524	0.12592645222415147	0.003125	0.0	0.49315738025415445	0.5389667717491217	199.7	0.8450704225352107	0.8767609557325724	285.0	249.71875	1.2384139419069864	286.96875	0.0	0.05	0.17544495251695386	0.14833769852567152	1.1309128673886149	0.7455479452054787	0.0573263934699776	0.7977772085727032	0.0	203.30624999999998	0.0	333.0	0.0	199.6	0.604742116841848	0.0	290.0	0.03169014084507042	0.6536786473176814	2.4764735017335313E-4	0.0	0.6802120141342756	1.3288421320173405	0.6690391459074733	204.7	201.85	333.0	18.508449817591973	333.0	199.6515624999999	0.6584459467182318	18.602464788732398	0.0	1.029328483722521	14.299361503057396	0.6404109589041096	1.54227761030476E-5	0.999984577223897	0.9997523526498265	0.08041958041958042	3.3227272727272563	1.0	3.3370242214532704	0.627147766323024	0.8596491228070198	
283.0	248.0	0.898620689655174	14.441696113074208	248.0	1.031197890762872	283.0	1.2323238931443388	18.446416382252558	1.1587866560407758	293.0	3.32673356851224	281.0	1.0026374538686533	14.250170648464158	0.09281650358168227	0.0015625	0.0	0.38651855592022216	0.43654834608653426	198.25	0.882517482517482	0.8772417761698145	283.0	248.0	1.1161862152671251	286.53125	0.0	0.05	0.11514422963160627	0.10605945340792708	1.065433112598734	0.8051194539249141	0.0794007899515547	0.8530107551163207	0.0	198.51562499999997	0.0	330.0	0.0	198.15	0.46639717028802424	0.0	300.0	0.0657439446366782	0.6919372257537789	2.523977788995457E-4	0.0	0.7322064056939501	1.2002537950470782	0.708185053380783	200.25	196.85	330.0	18.560191040130718	330.0	198.21562499999993	0.7021767692641603	18.645583038869248	0.0	1.029328483722521	14.35621569544866	0.6774744027303754	7.887430590610803E-6	0.9999921125694093	0.9997476022211004	0.10416666666666667	3.3091549295774496	1.0	3.336551724137914	0.6753472222222222	0.8562937062937086	
284.0	248.0	0.8948096885813173	14.449466192170824	248.0	1.0513382288048427	284.0	1.2323238931443388	18.501742160278752	1.183623454942402	291.0	3.33218271042335	279.0	1.026111982010948	14.297909407665506	0.10225819058384222	0.0	0.0	0.42456676860346587	0.45226301221741244	198.55	0.9074733096085403	0.8723066322650153	284.0	248.0	1.1578083645486767	284.84375	0.0	0.0	0.11892437101209231	0.11050362578375489	1.070738968939572	0.8076124567474041	0.07961711276945045	0.852511276426669	0.0	196.9578125	0.0	331.0	0.0	198.45	0.47598475222363407	0.0	310.0	0.04609929078014184	0.6988505733382074	0.0	0.0	0.7056737588652482	1.2092470272560063	0.7109929078014184	198.25	195.3	331.0	18.575927672064985	331.0	198.50468750000002	0.6808559207346511	18.653380782918152	0.0	1.029328483722521	14.371438329376609	0.6838487972508591	0.0	1.0	1.0	0.13523131672597866	3.3216027874564293	1.0	3.336971830985899	0.6589347079037801	0.8470175438596518	
289.0	253.0	0.9003496503496525	14.545195729537365	253.0	1.032604311028103	289.0	1.2323238931443388	18.423611111111125	1.1694216786743779	291.0	3.31810633010623	281.0	1.0099461434778223	14.267013888888881	0.10585917500628336	0.0	0.0	0.43334151730910875	0.46889555500134633	202.35	0.9686832740213522	0.8786972420204342	289.0	253.0	1.1374278250305658	287.09375	0.0	0.0	0.12817465900979755	0.11477785424437437	1.0593184190494964	0.8725085910652909	0.08863632813800953	0.9046677148863198	0.0	201.75	0.0	337.0	0.0	202.3	0.5091358024691358	0.0	320.0	0.059233449477351915	0.7504256166944323	0.0	0.0	0.7832167832167832	1.2101872663046307	0.7642348754448398	203.65	199.75	337.0	18.615908565396044	337.0	202.3171875000001	0.7421863443682926	18.7644128113879	0.0	1.029328483722521	14.419104993269363	0.7345360824742269	0.0	1.0	1.0	0.11538461538461539	3.290624999999984	1.0	3.3364261168384726	0.7196180555555556	0.8628472222222237	
290.0	254.0	0.8900343642611708	14.33776223776223	253.0	0.9753745590944131	290.0	1.2323238931443388	18.296206896551734	1.1019046484132915	293.0	3.3219251470814535	284.0	0.9618007300472696	14.125517241379315	0.09829513784929587	0.0	0.0	0.41245421245421243	0.4398554770467502	202.85	0.8114583333333322	0.8746939019266222	290.0	253.25	1.087066236317018	289.28125	0.0	0.0	0.11255181741166785	0.10493708656897842	0.9889689502567198	0.7559726962457317	0.04829319361697507	0.7763704511934734	0.0	205.6421875000001	0.0	338.0	0.0	202.65	0.46530314097881664	0.0	330.0	0.030716723549488054	0.6753097179113048	0.0	0.0	0.718103448275862	1.1231691363821115	0.6883802816901409	208.1	203.85	338.0	18.452014023060716	338.0	202.74374999999992	0.6902607707099623	18.53728222996516	0.0	1.029328483722521	14.255394974052624	0.6655290102389079	0.0	1.0	1.0	0.07241379310344828	3.296551724137916	1.0	3.3341463414633985	0.662020905923345	0.8645833333333353	
280.0	245.0	0.8897526501766807	14.327874564459922	245.0	0.9473629745239647	280.0	1.2323238931443388	18.437113402061872	1.0566712326493894	291.0	3.3320927016197106	283.0	0.931623122106432	14.232646048109965	0.08322646289966136	0.004687500000000001	0.0	0.36864837398373984	0.38196007994522574	196.1	0.7975694444444432	0.8716908222800221	280.0	245.0	1.0361398175768277	287.4375	0.0	0.1	0.09502227511963778	0.08858046302588252	0.9652639912426763	0.7426116838487954	0.057960220739647704	0.7734747188633332	0.0	197.37812499999998	0.0	327.0	0.0	196.0	0.4082720121796498	0.0	340.0	0.02768166089965398	0.6748434693680663	5.07227998985544E-4	0.0	0.6879370629370629	1.0785573080564277	0.6842105263157895	199.65	195.9	327.0	18.492371762397454	327.0	196.06406250000012	0.6644327691278643	18.53484320557492	0.0	1.029328483722521	14.288588238497706	0.6675257731958762	2.3730350510406166E-5	0.9999762696494895	0.9994927720010145	0.10104529616724739	3.323076923076907	1.0	3.3379790940766387	0.6306620209059234	0.8602112676056358	
246.0	215.0	0.8581673306772932	13.954621848739505	215.0	0.981993609065981	246.0	1.2323238931443388	17.899999999999984	1.0868063749442296	259.0	3.332525785392453	233.0	0.9568305675290919	13.728278688524584	0.0800830813416175	0.00625	0.0	0.3226719501839796	0.3501388540017146	171.95	0.6373949579831923	0.8408969434705129	246.0	215.0	1.0593792709836316	247.15625	0.0	0.1	0.09020019017355643	0.08454809865423621	1.0080621647244736	0.49631147540983556	0.009253617040225905	0.5636393279555441	0.0	176.1609375	0.0	286.0	0.0	171.85	0.3789889861621011	0.0	350.0	0.0	0.3638104678554383	5.644933672029354E-4	0.0	0.4149590163934426	1.1190236473088861	0.37751004016064255	177.25	174.95	286.90625	18.026368499868386	287.0	171.90624999999991	0.39062554733651056	18.122689075630245	0.0	1.029328483722521	13.852945771005409	0.35040983606557374	3.530577808046805E-5	0.9999646942219195	0.9994355066327971	0.01984126984126984	3.323175965665225	1.0	3.336885245901626	0.35758196721311475	0.8243801652892574	
172.0	151.0	0.7595744680851062	13.94452554744525	151.0	1.027840368570183	172.0	1.2323238931443388	17.704575163398697	1.1312022519161118	153.0	3.333460025525856	128.0	0.9903874130993566	13.650980392156862	0.07418814906935207	0.09375	0.0	0.23707592891760904	0.2679721614564848	120.65	0.5695312500000006	0.7338575203224176	172.0	151.0	1.0829892292804588	138.6875	0.0	0.3	0.09377439908477546	0.08433522106766572	1.0679685583082716	0.41857142857142876	0.06305820315994455	0.5058021662935887	0.0	125.96406249999998	0.0	201.0	0.0	120.55	0.29362880886426596	0.0	360.0	0.026143790849673203	0.6629330296562675	0.0023715415019762843	0.0	0.6642857142857143	1.1725513155400804	0.720703125	128.25	123.8	201.0	17.868972461443366	201.0	120.61406249999999	0.6118274137322078	18.029927007299268	0.0	1.029328483722521	13.801654915595089	0.5915032679738562	7.426486544946647E-4	0.9992573513455052	0.9976284584980237	0.12030075187969924	3.3270676691729357	1.0	3.3432624113475193	0.5478723404255319	0.7121428571428573	
139.0	122.0	0.9040268456375854	14.422463768115938	121.0	1.0447191480231994	139.0	1.2323238931443388	17.953191489361714	1.1800443846843771	152.0	3.2896924749718752	135.0	0.9811759532436436	13.897202797202798	0.0925811500334259	0.1125	0.0	0.20430107526881722	0.2637289152386579	97.2	0.9525925925925925	0.8777704757897874	139.0	121.28125	1.1042213342620815	142.0625	0.0	0.3	0.14944395992242188	0.11638601471226862	1.0850836232305228	0.6914473684210528	0.07856050008152449	0.8105175450731016	0.0	96.5046875	0.0	162.0	0.0	97.1	0.34099216710182767	0.0	370.0	0.041666666666666664	0.6858296381243602	0.0031185031185031182	0.0	0.7463768115942029	1.2429845513723734	0.7166666666666667	97.85	94.85	162.0	18.34305507949535	162.0	97.153125	0.7033242146245968	18.62681159420289	0.0	1.029328483722521	14.175592128733687	0.6398026315789473	0.0011636333149379517	0.9988363666850618	0.996881496881497	0.15217391304347827	3.205673758865251	1.0	3.339189189189191	0.6626712328767124	0.848936170212766	
143.0	125.0	0.9056338028169015	14.36277372262774	125.0	1.1118682902411199	143.0	1.2323238931443388	18.162142857142857	1.2766706594603945	148.0	3.3256126955720164	137.0	1.0555716176634904	14.02214285714286	0.11466479747775021	0.02500000000000001	0.0	0.28542814221331997	0.3506587521506993	100.05	0.8478260869565214	0.8869161164910804	143.0	125.0	1.1960007138090394	141.875	0.0	0.3	0.18252743303563257	0.14454910374321348	1.151750289720051	0.6877551020408159	0.07317327007163313	0.7490113759666044	0.0	100.0	0.0	167.0	0.0	99.95	0.42772570300937346	0.0	380.0	0.02877697841726619	0.6832490759740049	0.002982107355864811	0.0	0.7517857142857143	1.3543808948323321	0.708029197080292	101.4	98.65	167.0	18.437465060949297	167.0	99.98906249999999	0.7064969010282739	18.582481751824815	0.0	1.029328483722521	14.224936248886207	0.6537162162162162	2.488191501644479E-4	0.9997511808498356	0.9970178926441352	0.12408759124087591	3.2664285714285732	1.0	3.338297872340428	0.6293103448275862	0.8687074829931976	
144.0	126.0	0.9107142857142861	14.452857142857141	126.0	1.1335388724362407	144.0	1.2323238931443388	18.40486111111109	1.2983958206686557	148.0	3.324679860475517	138.0	1.050291115182607	14.240972222222231	0.11613514437976631	0.004687500000000001	0.0	0.28456510809451985	0.3520770834242975	100.75	0.9574468085106381	0.8840913026476896	144.0	126.0	1.20334186621646	142.5625	0.0	0.05	0.19247143824843171	0.1445488785901777	1.206158057962207	0.7466216216216215	0.11110852968541636	0.8344813284893015	0.0	99.996875	0.0	168.0	0.0	100.7	0.44528492183560264	0.0	390.0	0.035211267605633804	0.7262607334506239	4.997501249375313E-4	0.0	0.7642857142857142	1.4205326609253928	0.7518115942028986	101.25	98.0	168.0	18.56403537821924	168.0	100.73906249999999	0.7064018985660871	18.682142857142857	0.0	1.029328483722521	14.355264215096037	0.6989795918367347	4.6797054212279305E-5	0.9999532029457877	0.9995002498750625	0.24285714285714285	3.2805555555555586	1.0	3.3434482758620705	0.6445578231292517	0.8619047619047625	
148.0	129.0	0.903571428571429	14.506338028169008	129.0	1.1406771558776294	148.0	1.2323238931443388	18.284827586206898	1.3292387643119838	148.0	3.320823837811904	140.0	1.0722750946083475	14.124137931034483	0.13234308511478987	0.0	0.0	0.3225012309207287	0.40429370418360683	103.5	0.9443661971830983	0.8846611677551828	148.0	129.0	1.2285424006917658	143.375	0.0	0.0	0.22438175916014752	0.16746548163396122	1.2270227860555079	0.7439189189189189	0.20725702535027424	0.8688326854986703	0.0	101.01875000000001	0.0	172.0	0.0	103.35	0.5310481867858917	0.0	400.0	0.11188811188811189	0.7449224720234608	0.0	0.0	0.7640845070422535	1.474615225781121	0.7625	102.4	99.75	172.5625	18.559006075863767	173.0	103.4609375	0.721368460070477	18.73802816901408	0.0	1.029328483722521	14.353521070296681	0.7179054054054054	0.0	1.0	1.0	0.3404255319148936	3.286619718309862	1.0	3.3385135135135156	0.668918918918919	0.866896551724138	
147.0	129.0	0.9013698630136996	14.535915492957749	128.0	1.201972566254171	147.0	1.2323238931443388	18.33541666666666	1.4364932687560332	148.0	3.319151558163949	141.0	1.1338599246316092	14.177777777777775	0.1688522874514324	0.0	0.0	0.39173228346456695	0.49191427386255127	102.85	1.1056338028169015	0.8840840696919963	147.0	128.875	1.326729569874426	144.21875	0.0	0.0	0.2754137029847377	0.21215052783483904	1.2676890324706747	0.8283783783783779	0.17292556377798937	0.9326378078340802	0.0	101.77656249999998	0.0	171.0	0.0	102.75	0.619188921859545	0.0	410.0	0.07746478873239436	0.7576546711756391	0.0	0.0	0.7852112676056338	1.5673509770859169	0.7764084507042254	103.3	99.7	171.0	18.596885111589774	171.0	102.79531250000004	0.7356531750426526	18.755633802816906	0.0	1.029328483722521	14.39364948373383	0.7347972972972973	0.0	1.0	1.0	0.34507042253521125	3.2881944444444455	1.0	3.338028169014087	0.6875	0.8586206896551729	
142.03125	125.0	0.908333333333334	14.436805555555557	124.0	1.2297826733382327	142.0	1.2323238931443388	18.35034013605442	1.4777231407680629	148.0	3.3310750640766624	142.0	1.166895922506699	14.144897959183679	0.16946628238664524	0.0	0.0	0.397442203639941	0.5092710516191205	99.75	0.9444444444444444	0.8852861000068271	143.0	124.9375	1.3649423685217137	144.625	0.0	0.0	0.3230168167881352	0.2253410280816189	1.2902133525044062	0.7258503401360542	0.08431731110595095	0.813827132086428	0.0	101.60000000000001	0.0	166.0	0.0	99.6	0.6888128969223254	0.0	420.0	0.05405405405405406	0.6543044599501747	0.0	0.0	0.7412587412587412	1.6227002305544596	0.6654929577464789	103.45	100.0	166.0	18.496839745317804	166.0	99.66406250000004	0.6998459818426932	18.67638888888889	0.0	1.029328483722521	14.280478581234318	0.6385135135135135	0.0	1.0	1.0	0.14084507042253522	3.3104166666666694	1.0	3.3434482758620705	0.6587837837837838	0.8527777777777787	
139.0	122.0	0.898620689655173	14.276223776223773	122.0	1.1582373149319405	139.0	1.2323238931443388	18.276551724137935	1.3500170119341282	147.0	3.3312929504294035	141.0	1.0947741676509188	14.07586206896551	0.12991350155605266	0.004687500000000001	0.0	0.3081983805668016	0.39405986891874306	97.4	0.7647887323943662	0.8835671806761772	139.0	122.0	1.2550020775289947	143.84375	0.0	0.1	0.24448336519978003	0.17089199446341002	1.2375437774631257	0.6527777777777778	0.03849710001712557	0.7085247028106159	0.0	100.06250000000003	0.0	162.0	0.0	97.3	0.5244510978043913	0.0	430.0	0.013605442176870748	0.6158605302503853	0.0010010010010010012	0.0	0.7007042253521126	1.504970418107648	0.6267605633802817	102.15	98.8	162.0	18.40136299303094	162.0	97.33437500000001	0.6623288417184934	18.510489510489514	0.0	1.029328483722521	14.186502861925359	0.5986394557823129	4.69454416822838E-5	0.9999530545583177	0.998998998998999	0.08333333333333333	3.3112676056338057	1.0	3.341666666666667	0.6302083333333334	0.8611111111111113	
140.0	122.0	0.9055555555555562	14.246043165467626	122.0	1.0667831908289565	140.0	1.2323238931443388	18.33285714285715	1.1992681676126744	145.0	3.333392747886511	138.0	1.007855575725857	14.114285714285717	0.09685057800797314	0.004687500000000001	0.0	0.23773006134969324	0.2743129451716616	97.7	0.7129496402877693	0.8781374226228801	140.0	122.0	1.123406206664682	142.0625	0.0	0.1	0.12990042767845164	0.11337245682208366	1.1227579827298815	0.6435714285714287	0.09349437157557515	0.6765568104388967	0.0	97.64531249999999	0.0	163.0	0.0	97.65	0.3147389969293756	0.0	440.0	0.06944444444444445	0.7145459414065414	0.0010245901639344263	0.0	0.7163120567375887	1.271998480695792	0.7355072463768116	98.8	96.85	163.0	18.38609773268808	163.0	97.67500000000001	0.6748710016768642	18.460431654676256	0.0	1.029328483722521	14.17456756217869	0.6931034482758621	4.782522056933423E-5	0.9999521747794308	0.9989754098360656	0.11971830985915492	3.32553191489362	1.0	3.3407142857142866	0.6423611111111112	0.839855072463768	
175.0	153.0	0.7863905325443789	14.491616766467077	153.0	0.9833965623633292	175.0	1.2323238931443388	15.80952380952381	1.2055665256158519	190.0	2.7281437853373314	167.0	0.9466323118412008	12.402645502645509	0.1770430909482901	0.0015625	0.0	0.6491615180935569	0.798358492159282	122.75	2.6263473053892215	0.7605183149215871	175.0	153.0	1.1581895814789884	180.78125	0.0	0.05	0.21968696999848886	0.19520218180818505	1.0279621380693358	1.4259259259259263	0.7054304702420752	1.9461100208004374	0.0	111.82812500000003	0.0	204.0	0.0	122.55	0.9798115746971736	0.0	450.0	0.43315508021390375	1.0367080078873916	4.5146726862302486E-4	0.0	0.9423076923076923	1.2622460919335372	1.1092814371257484	114.35	109.3	204.40625	16.66746042838592	205.0	122.65781249999998	0.8737974196073965	18.151497005988027	0.0	1.029328483722521	13.178798328127002	0.9828947368421053	1.4108352144469527E-5	0.9999858916478556	0.999548532731377	0.9772727272727273	2.6073684210526333	1.0	2.8798816568047365	0.8189189189189189	0.7354497354497362	
247.0	216.0	0.8472440944881899	14.717299578059073	216.0	0.9500450281413154	247.0	1.2323238931443388	16.81450980392157	1.367488531868664	256.0	2.944627711918333	237.0	0.8974555515467335	13.157647058823532	0.2879993224333042	0.14218749999999997	0.0	1.0475763016157988	1.6323111170462905	172.8	2.416033755274263	0.8258259808794808	247.0	216.0	1.2534839437052028	249.0	0.0	0.45	0.4800811294115542	0.377956904598388	0.9801062817258399	1.2698795180722895	0.10483726947745264	1.718461316883304	0.0	167.590625	0.0	288.0	0.0	172.7	2.3956274333632823	0.0	460.0	0.06504065040650407	0.7818061422251275	0.0026881720430107533	0.0	0.9166666666666666	1.5111448399214038	0.8217299578059072	169.5	165.65	288.0	17.603303381614282	288.0	172.77187500000005	0.8348530801553918	18.539240506329115	0.0	1.029328483722521	13.832849688816463	0.7607843137254902	8.474228294032054E-4	0.9991525771705969	0.9973118279569894	0.1950207468879668	2.8376470588235234	1.0	3.0617283950617202	0.7833333333333333	0.8095435684647315	
286.5	251.0	0.893536121673006	14.549034749034748	251.0	0.9491315126664558	286.0	1.2323238931443388	17.923420074349437	1.266223038535604	271.0	3.2485261936512626	259.0	0.921040199768421	13.910408921933083	0.21359918346199488	0.14062499999999997	0.0	0.7943558282208589	1.1917962995555278	200.6	1.0293893129770992	0.8681852798336389	287.0	251.0	1.1795594809175298	264.4375	0.0	0.45	0.3687113769813897	0.2841932617257385	0.9810744000365269	0.8907749077490773	0.07172960224146407	0.9472563033479278	0.0	205.45781250000002	0.0	334.0	0.0	200.45	1.7490412272291467	0.0	470.0	0.04580152671755725	0.7754732845481318	0.0021525950729490554	0.0	0.7891221374045801	1.3817478421798393	0.7915057915057915	208.6	203.05	334.0	18.38316671210094	334.0	200.5125	0.7617902034519408	18.73436293436294	0.0	1.029328483722521	14.266455238616027	0.7546125461254612	6.818088289378329E-4	0.9993181911710621	0.997847404927051	0.0898876404494382	3.159851301115229	1.0	3.3135135135134997	0.7359022556390977	0.8531598513011176	
290.0	254.0	0.889667896678969	14.521189591078064	254.0	0.9594384926240411	290.0	1.2323238931443388	18.262318840579713	1.1013494889850979	280.0	3.288963866348349	268.0	0.9478657496332048	14.159057971014489	0.10656047549860127	0.0	0.0	0.44898965007392805	0.4879565257741014	203.25	0.9780669144981408	0.8738379414860806	290.0	254.0	1.076763778232093	272.71875	0.0	0.0	0.14435870549087348	0.1195730201059567	0.9839763121572688	0.8924187725631764	0.06898449064263656	0.9417868276309227	0.0	203.515625	0.0	339.0	0.0	203.2	0.5327171004621747	0.0	480.0	0.05415162454873646	0.7352211298963086	0.0	0.0	0.7994402985074627	1.141965114051716	0.7472118959107806	205.55	201.65	339.0	18.539355417819408	339.0	203.22499999999994	0.7563497956136139	18.710622710622722	0.0	1.029328483722521	14.376553609984965	0.7169642857142857	0.0	1.0	1.0	0.09057971014492754	3.232246376811581	1.0	3.317216117216103	0.7235401459854015	0.8547794117647086	
285.0	250.0	0.8931407942238291	14.475464684014868	249.0	0.979780292080176	285.0	1.2323238931443388	18.519784172661872	1.113171007195888	282.0	3.3301649653725973	269.0	0.9520532141578989	14.323465703971118	0.10151064491284546	0.0	0.0	0.42756892230576443	0.458763554774539	199.7	0.8810408921933084	0.8800722274696224	285.0	249.59375	1.0748896579947604	273.84375	0.0	0.0	0.12370920908851564	0.11150917862969112	1.0033124296680935	0.8039999999999992	0.06122339439575941	0.8483397157185735	0.0	199.3734375	0.0	333.0	0.0	199.55	0.48985216737659737	0.0	490.0	0.032490974729241874	0.685201076726434	0.0	0.0	0.7305555555555555	1.147571998118986	0.6979553903345725	200.85	197.95	333.0	18.60435049443512	333.0	199.63906249999994	0.6930245203867733	18.692565055762074	0.0	1.029328483722521	14.394113301592895	0.6657801418439716	0.0	1.0	1.0	0.08550185873605948	3.320863309352502	1.0	3.3375464684014715	0.6560283687943262	0.8624087591240899	
283.0	248.0	0.8902877697841747	14.543382352941181	248.0	0.9980309608937891	283.0	1.2323238931443388	18.477536231884077	1.1297470236847036	282.0	3.3147970418579655	271.0	0.9673910153902727	14.304347826086959	0.09938584462860768	0.0	0.0	0.42042875157629256	0.4513158345931437	198.25	0.9761904761904757	0.8764895850142415	283.0	248.0	1.0878988769506128	276.0625	0.0	0.0	0.12452658932458789	0.10994585849617819	1.0225255248916956	0.8659498207885296	0.0901361069784057	0.9113890555741568	0.0	197.175	0.0	330.0	0.0	198.15	0.4791136016301579	0.0	500.0	0.06451612903225806	0.718421792408743	0.0	0.0	0.7739852398523985	1.1673173366732117	0.731549815498155	198.55	195.75	330.0	18.608184509699058	330.0	198.20312499999994	0.7239990051308414	18.766906474820146	0.0	1.029328483722521	14.416897882826845	0.7021276595744681	0.0	1.0	1.0	0.12681159420289856	3.284057971014478	1.0	3.3366906474819977	0.6994584837545126	0.8610108303249119	
284.0	248.0	0.8960000000000022	14.44095940959409	248.0	1.0035393467473281	284.0	1.2323238931443388	18.434875444839847	1.1363978966482413	281.0	3.32995601890326	271.0	0.9754469719419913	14.235231316725976	0.10306767909369255	0.003125	0.0	0.4195591588548265	0.4525955955720549	198.55	0.8741697416974165	0.8774367848700205	284.0	248.0	1.099874550461352	276.59375	0.0	0.05	0.12265764255150283	0.11106574624190699	1.0245317320508878	0.7793594306049813	0.06562779417913818	0.8352673530301725	0.0	198.25781250000003	0.0	331.0	0.0	198.45	0.4902743142144638	0.0	510.0	0.03272727272727273	0.7223188849234989	2.5303643724696357E-4	0.0	0.7518181818181818	1.1685027442503455	0.7398523985239852	200.5	196.95	331.0	18.567903504643734	331.0	198.503125	0.7001894466297137	18.65092250922508	0.0	1.029328483722521	14.360510700870442	0.7089285714285715	1.5778925187897082E-5	0.9999842210748121	0.9997469635627529	0.09420289855072464	3.3189090909090764	1.0	3.336727272727258	0.6621863799283154	0.8652173913043505	
289.0	253.0	0.8953736654804293	14.495714285714282	253.0	0.9536440061580396	289.0	1.2323238931443388	18.2353146853147	1.0759416803783657	289.0	3.29909127832714	278.0	0.9281341170409771	14.11958041958042	0.09301033796083225	0.003125	0.0	0.40635866865375064	0.4272754402490677	202.35	0.9024999999999981	0.8769267754746858	289.0	253.0	1.04462182228533	282.46875	0.0	0.05	0.11135104833576581	0.10088160226953195	0.9796977661966358	0.8398601398601376	0.08307757059268392	0.876125264121282	0.0	202.32343749999998	0.0	337.0	0.0	202.3	0.4516365412799218	0.0	520.0	0.04929577464788732	0.7635237278743651	2.4888003982080636E-4	0.0	0.7805755395683454	1.1006784562676475	0.7760791366906474	204.7	200.85	337.0	18.51571542116295	337.0	202.3234375000001	0.7407439000036095	18.68571428571427	0.0	1.029328483722521	14.33969736736111	0.745674740484429	1.540875887565783E-5	0.9999845912411243	0.9997511199601792	0.1258741258741259	3.247902097902082	1.0	3.3280575539568185	0.7054195804195804	0.8667832167832195	
290.0	254.0	0.8930795847750882	14.404929577464786	253.0	0.9670136246609389	290.0	1.2323238931443388	18.415753424657545	1.0910146289571372	292.0	3.3246545701930406	282.0	0.9342523463682522	14.229109589041101	0.09268900127340861	0.0	0.0	0.4030145787002718	0.4387097319748479	202.85	0.8908127208480559	0.8811527840861818	290.0	253.34375	1.0492721406692134	285.71875	0.0	0.0	0.11197262206116257	0.10242581148426383	1.000760401558723	0.7993055555555544	0.06828156343490462	0.8381659511902803	0.0	202.56562499999998	0.0	338.0	0.0	202.65	0.46493184634448576	0.0	530.0	0.0425531914893617	0.6838507527382657	0.0	0.0	0.7358156028368794	1.1332234451945247	0.6941489361702128	204.7	200.25	338.0	18.527808717992194	338.0	202.7484374999999	0.6955457744831925	18.625441696113068	0.0	1.029328483722521	14.322001363712959	0.6720890410958904	0.0	1.0	1.0	0.09375	3.3119863013698474	1.0	3.336111111111096	0.6736111111111112	0.8671378091872817	
280.0	245.0	0.8961403508771953	14.429432624113483	245.0	1.0547347225546608	280.0	1.2323238931443388	18.466666666666676	1.1885441752961021	290.0	3.3328706671476804	280.0	1.0189304989908463	14.253125000000004	0.09991135880131881	0.0015625	0.0	0.4234628248006174	0.45440437869880357	196.1	0.8808510638297872	0.8779018088434355	280.0	245.0	1.1402108255737913	284.625	0.0	0.05	0.12254016918036105	0.11200664310016793	1.0794548948712697	0.7986013986013978	0.07257121121604809	0.839679806506015	0.0	196.1296875	0.0	327.0	0.0	196.0	0.49518255578093306	0.0	540.0	0.038461538461538464	0.682660620930262	2.547770700636943E-4	0.0	0.7199646643109541	1.221358539780666	0.6955357142857143	198.5	194.35	327.0	18.554584187588766	327.0	196.0562500000001	0.6895914290322727	18.639007092198593	0.0	1.029328483722521	14.343811711597638	0.6706896551724137	7.961783439490447E-6	0.9999920382165606	0.9997452229299363	0.1076388888888889	3.3263888888888724	1.0	3.338947368421037	0.6631944444444444	0.8578571428571452	
527.75	462.0	0.6508333333333333	18.85474137931034	461.0	0.96620025973436	527.0	1.2323238931443388	19.74835589941972	1.452085221690517	521.0	2.1199398961049734	464.0	0.9422155387515498	17.128046421663456	0.4127561282451327	0.3015625	0.0	2.3748157506843546	2.4871271704064224	369.6	8.796551724137931	0.6331563099663076	528.0	461.75	1.4211385857198735	491.375	0.1	0.55	0.4640471185416447	0.4335827492764554	0.9899672137541052	7.941074856046067	4.402334569662167	8.338751947010087	0.0	239.28124999999997	0.0	615.0	4.1109969167523125E-4	369.1	2.6000835770998747	0.0	550.0	4.034816247582205	1.8064096444754487	0.002333474756045821	0.0	0.866701244813278	1.499488555730341	1.9073275862068966	243.2	234.85	615.6875	20.806557549666294	616.0	369.3546874999999	0.8026203946500825	21.69331896551724	0.0	1.029328483722521	18.053461343595014	1.7010556621881	0.0012599952335148046	0.9987400047664853	0.9976665252439542	4.75	2.000580270793027	0.9995889003083248	2.2029723991507333	0.7485380116959064	0.6031067961165046	
1030.0	901.0	0.8066974595842914	23.422002328288716	901.0	0.8944897877760346	1030.0	1.2323238931443388	26.056367663344393	2.7111826106264925	904.0	2.7510241931170043	859.0	0.8831262593100406	22.51029900332228	1.6445920048583833	64.03593749999997	0.0	7.565419232591189	7.601653677692264	720.9	10.946798603026775	0.797076960954878	1030.0	901.0	2.6667296748095892	877.96875	55.4	73.65	1.728588261067744	1.687678930813722	0.9064770679788821	10.247234513274343	1.9481032004470238	10.654725740940094	0.0	532.0671874999998	0.0	1201.0	0.0920801130225214	720.7	7.642496094108997	0.0	560.0	1.7530454042081949	1.0248790309635831	0.12372952540949182	0.0	0.9886495925494762	2.7627817402432853	1.0465657741559953	546.25	521.6	1201.15625	26.601390700354603	1202.0	720.8218749999999	0.9641574344818669	26.97473806752035	0.0	1.029328483722521	23.05328954628273	0.9958471760797342	0.10744203443400761	0.8925579655659924	0.8762704745905082	2.1216685979142524	2.720538720538727	0.9079198869774786	2.7775743707093903	0.9404897494305239	0.781766704416757	
1278.0	1118.0	0.8498065764023127	18.51723107569721	1118.0	0.909570834333607	1278.0	1.2323238931443388	20.983791469194305	2.542954308249841	1061.0	3.1075997450166826	1004.0	0.9025631663259505	17.03270142180096	1.3968839937305813	79.33125	0.0	6.981991814461119	7.385478329351732	894.7	5.578712871287123	0.8392229635068548	1278.0	1118.0	2.4223275507806847	1028.4375	67.25	90.35	1.5856941784793006	1.5075983172062861	0.9157144590163404	4.146824644549757	0.1828889584430118	4.946316079033064	0.0	899.8718749999999	0.0	1491.0	0.06837824097610574	894.45	7.695942127274782	0.0	570.0	0.1061611374407583	0.8598794232474366	0.09258120709089046	0.0	1.0250247770069376	2.6290275403292043	0.8837151394422311	916.25	883.75	1491.0	21.821935024248027	1491.0	894.6156249999999	0.9856984934437844	22.48824701195215	0.0	1.029328483722521	17.875112315724525	0.8308199811498587	0.08102478925648882	0.9189752107435112	0.9074187929091095	0.2858565737051793	3.0645617342130484	0.9316217590238942	3.1402343750000408	0.9407582938388626	0.8223076923076851	
1278.0	1118.0	0.8696087352138215	14.775252989880402	1118.0	0.9368779971894416	1278.0	1.2323238931443388	18.562644188110024	1.6626753461723738	1127.0	3.2172849579483005	1087.0	0.9323590233257366	14.51597160603371	0.5616751378247309	15.596875	0.0	3.3470667495854065	3.7528236073018166	894.5	1.4958029197080296	0.8567811046372688	1278.0	1118.0	1.5598385730052795	1109.5625	12.15	19.6	0.732166399702234	0.6544942437235247	0.9428705955564485	1.3481216457960656	0.0940569393668672	1.4059272830313558	0.0	965.4046875000003	0.0	1491.0	0.012436665131275912	894.35	4.064941103533788	0.0	580.0	0.07187780772686433	0.8005543527132093	0.019850111403686452	0.0	0.8311867525298988	1.7484311540632507	0.8178472861085556	969.25	962.4	1491.0	18.713854471919827	1491.0	894.4328125000003	0.7942004332973122	18.862522686025446	0.0	1.029328483722521	14.639788409334304	0.7881543921916593	0.015895269170495264	0.9841047308295046	0.9801498885963136	0.11253430924062215	3.191942703670599	0.9875633348687242	3.2558744394619414	0.7681614349775785	0.8460161145926497	
1287.0	1126.0	0.8780821917808121	14.791255411255406	1126.0	0.982056511376039	1287.0	1.2323238931443388	18.761551577152606	1.1735798849293673	1174.0	3.271523700514851	1150.0	0.9746979758348492	14.637766410912203	0.14225639115558666	0.0015625	0.0	0.9500418176749372	0.9996396268878626	900.85	1.375826086956522	0.864099971958607	1287.0	1126.0	1.1475636377178764	1160.4375	0.0	0.05	0.190346989747166	0.16152593945970226	0.9889069913559294	1.2923339011925032	0.11666142810571174	1.3363508390681447	0.0	900.9765625	0.0	1501.0	0.0	900.55	1.0712117030085564	0.0	590.0	0.08126603934987169	0.7725366484738346	5.515415586564448E-5	0.0	0.7751082251082251	1.2083730832003248	0.7804347826086957	906.55	896.75	1501.0	18.857254953640272	1501.0	900.6421874999997	0.7577787788267291	18.9552380952381	0.0	1.029328483722521	14.721631281166868	0.762350936967632	1.72356737080139E-6	0.9999982764326292	0.9999448458441345	0.1448395490026019	3.2582827406765533	1.0	3.2943722943723595	0.7393755420641804	0.8495704467353858	
1282.0	1122.0	0.8804020100502421	14.835714285714282	1122.0	1.0270729276816661	1282.0	1.2323238931443388	18.86261525565802	1.2072584201337644	1200.0	3.3021531608539094	1176.0	1.0192931213116347	14.708298407376386	0.14055251225163304	0.0	0.0	0.9484347246891652	0.971647293229463	897.45	1.3271114864864877	0.8688906448435691	1282.0	1122.0	1.1937941039733122	1188.15625	0.0	0.0	0.16193026300828642	0.15061107705375856	1.034259388038003	1.2706521739130427	0.06619594211103155	1.298318130103426	0.0	900.2312499999997	0.0	1495.0	0.0	897.25	0.9953573205106947	0.0	600.0	0.051694915254237285	0.7463868107986602	0.0	0.0	0.7923693086003373	1.2202860155573978	0.7533984706881903	904.65	895.85	1495.90625	18.939805128204316	1496.0	897.3343749999998	0.7819561999143114	19.017091836734693	0.0	1.029328483722521	14.768761322506904	0.7379166666666667	0.0	1.0	1.0	0.08053691275167785	3.2874266554904255	1.0	3.312583892617516	0.7680976430976431	0.861148648648639	
1279.0	1119.0	0.8796036333608509	14.670819397993304	1119.0	0.9633086650529223	1279.0	1.2323238931443388	18.650696150696152	1.112684798588988	1221.0	3.305534121983194	1195.0	0.9527737345895648	14.49664209664208	0.11581423352817073	0.0	0.0	0.8831649273921925	0.8947352451857117	895.5	1.155146443514644	0.869267158597064	1279.0	1119.0	1.0998625552393817	1207.34375	0.0	0.0	0.1265459436563355	0.12095089785104715	0.9715615114057701	1.101237623762376	0.06697789807880987	1.1276470856964844	0.0	904.2843750000001	0.0	1492.0	0.0	895.2	0.9123728438743919	0.0	610.0	0.05128205128205128	0.7369162755727869	0.0	0.0	0.7401153212520593	1.121918280277478	0.7433277731442869	908.1	900.7	1492.125	18.761403817601174	1493.0	895.3656249999999	0.7290004697407246	18.862290969899668	0.0	1.029328483722521	14.586602537020976	0.7287059787059788	0.0	1.0	1.0	0.0802980132450331	3.289826302729596	1.0	3.322575250836189	0.7138130686517783	0.8541118421052539	
1280.0	1120.0	0.877559377559369	14.702222222222211	1120.0	0.9464526804809925	1280.0	1.2323238931443388	18.771685761047486	1.0719200881817161	1233.0	3.3135373999434123	1213.0	0.9319105288160974	14.603927986906692	0.09398931360350803	0.0	0.0	0.8276443794635326	0.8397471546155202	896.15	1.2138271604938273	0.8685899860448929	1280.0	1120.0	1.0546335272869607	1223.9375	0.0	0.0	0.10290699504459638	0.09786489795529137	0.9552447554199004	1.1534468775344673	0.08309376492438275	1.185375602127999	0.0	888.4578124999999	0.0	1493.0	0.0	896.05	0.8544203879115922	0.0	620.0	0.07136997538966366	0.7179742138204681	0.0	0.0	0.7327727645611156	1.0845067018136472	0.7240313272877164	895.25	884.6	1493.9375	18.839617784086997	1494.0	896.1218750000002	0.7106834033074863	18.890335790335794	0.0	1.029328483722521	14.657490398098762	0.7120843471208435	0.0	1.0	1.0	0.10041152263374485	3.3003273322422935	1.0	3.3219133278823256	0.6999593165174939	0.85459723352318	
1284.3125	1124.0	0.8778046811945043	14.841538461538455	1124.0	1.0684107895415227	1284.0	1.2323238931443388	18.852258064516118	1.2356306812470848	1248.0	3.3117953581389314	1229.0	1.051582157603666	14.694677419354834	0.13024809173106694	0.0	0.0	0.9140152363880798	0.9343153214110955	899.25	1.3234438156831048	0.8697040683343639	1285.0	1124.0	1.2105523565459237	1236.9375	0.0	0.0	0.14618343106643863	0.1381923936384299	1.0779164413313578	1.2590177133655396	0.08137275004870279	1.2898603789626066	0.0	892.3265624999998	0.0	1498.0	0.0	898.95	0.9514862591138531	0.0	630.0	0.06645056726094004	0.7313632576442871	0.0	0.0	0.7878849270664505	1.2532768206491018	0.7367886178861789	896.95	887.2	1498.5	18.948380356355216	1499.0	899.0703124999999	0.7644035300702158	19.036518218623446	0.0	1.029328483722521	14.766880929881978	0.7237580128205128	0.0	1.0	1.0	0.09765940274414851	3.2935483870968434	1.0	3.3212489862125607	0.7465780998389694	0.8569466882067748	
1297.125	1135.0	0.8817307692307611	14.669224555735056	1135.0	1.041809293918215	1297.0	1.2323238931443388	18.73200953137411	1.204851437040412	1259.0	3.316795257235969	1238.0	1.0298875409901553	14.563145353455134	0.1294238063858536	0.003125	0.0	0.9098338178028849	0.9239593050743444	908.25	1.1575100401606429	0.8680565881404839	1298.0	1135.0	1.1910826047720144	1249.25	0.0	0.05	0.1409576720526128	0.1341760401987735	1.053868960782977	1.124400000000002	0.0700148615867669	1.1408637457012207	0.0	911.7984375000001	0.0	1513.0	0.0	907.85	0.9495287154756685	0.0	640.0	0.050239234449760764	0.7435386828562439	5.484260173302622E-5	0.0	0.749195494770716	1.222646644422874	0.7502019386106623	915.45	908.15	1513.71875	18.805202878252608	1514.0	908.0984375000003	0.7326387126886004	18.8654062751408	0.0	1.029328483722521	14.620351032876217	0.7380857823669579	3.4274746469954115E-6	0.999996572525353	0.9999451573982671	0.0815347721822542	3.3056393963463755	1.0	3.327433628318658	0.7179282868525897	0.8595047923322611	
1292.0	1130.0	0.8834126984126913	14.648363926576206	1130.0	0.9718407601373399	1292.0	1.2323238931443388	18.715566037735837	1.100115732345598	1274.0	3.321858063972334	1253.0	0.9629152765771403	14.52759433962264	0.09671568784816205	0.003125	0.0	0.838911102590787	0.8499557221379497	904.35	1.135139442231075	0.8714439134818271	1292.0	1130.0	1.087273428343785	1261.84375	0.0	0.05	0.10476761985943135	0.10052951090251058	0.983683905753994	1.0959119496855347	0.05804803205375876	1.1186080267589178	0.0	909.9156250000001	0.0	1507.0	0.0	904.15	0.8624428909561292	0.0	650.0	0.04292527821939587	0.7010385425815308	5.4935999560512006E-5	0.0	0.7204365079365079	1.1146879524300248	0.7057063048683161	913.15	904.8	1507.0	18.79078889839421	1507.0	904.2562499999999	0.7104759261955813	18.845091779728662	0.0	1.029328483722521	14.597486920940113	0.6940298507462687	3.428328472409061E-6	0.9999965716715276	0.9999450640004396	0.0728424386381631	3.3123330714847476	1.0	3.3309713375796886	0.6972135007849294	0.8637876386687726	
1278.5	1119.0	0.8841560509554072	14.670429252782188	1118.0	0.988635083849717	1278.0	1.2323238931443388	18.764291369754556	1.1164472489299717	1273.0	3.328328134989861	1256.0	0.977511415840528	14.583372921615199	0.09554214244072641	0.00625	0.0	0.8353757484192267	0.847811645980989	895.25	1.1426073131955476	0.867122753248423	1279.0	1118.875	1.1005706595330937	1263.46875	0.0	0.1	0.10333002112154784	0.10009864912146701	0.9984424730693693	1.0964594807238406	0.06451334805671373	1.1208646458809017	0.0	894.2421875	0.0	1491.0	0.0	894.75	0.8591912176543072	0.0	660.0	0.047505938242280284	0.7014019964464383	1.1181930001118192E-4	0.0	0.7178060413354531	1.1293876820997926	0.7068073248407644	896.75	891.75	1491.6875	18.81045075270268	1492.0	894.9515625000003	0.7059462611112556	18.87639109697936	0.0	1.029328483722521	14.614999864464444	0.6959512578616353	6.983244886613355E-6	0.9999930167551134	0.9998881806999887	0.07380952380952381	3.3211568938194036	1.0	3.3327503974563517	0.6949286846275753	0.8469841269841187	
1291.9375	1130.0	0.8774625689519235	14.717167721518994	1130.0	1.01378643127457	1291.0	1.2323238931443388	18.773049645390085	1.1479952481360252	1280.0	3.320035738790722	1261.0	1.003184376691509	14.59519306540582	0.10291725353982178	0.0203125	0.0	0.8526994001333037	0.8642082603243487	904.1	1.198892405063291	0.8661815877169332	1292.0	1130.0	1.1347997644600853	1270.9375	0.0	0.4	0.10974591540696092	0.10625251664057056	1.0223008205536193	1.140312500000001	0.06494531836716157	1.163773778491384	0.0	901.0984374999999	0.0	1507.0	0.0	903.9	0.8743615367532755	0.0	670.0	0.05629397967161845	0.7205366729874821	4.4449383264807203E-4	0.0	0.7466376582278481	1.1601243174608982	0.7262093576526566	904.3	898.8	1507.0	18.83916669566054	1507.0	904.0640624999995	0.7258604967937093	18.916377952755877	0.0	1.029328483722521	14.652949369152953	0.7146484375	2.256216203202205E-5	0.9999774378379679	0.999555506167352	0.08267716535433071	3.3100866824271726	1.0	3.333937007874087	0.7114173228346456	0.8529457973291371	
1287.8125	1127.0	0.8806603773584843	14.611014948859156	1126.0	1.0102901344050634	1287.0	1.2323238931443388	18.717357310398732	1.1395873644032315	1282.0	3.329898633095879	1262.0	1.0026082207157412	14.521579358874108	0.09857931670737738	0.0140625	0.0	0.8449479282074008	0.8518420410766543	901.35	1.0996059889676943	0.8689514432969129	1288.0	1126.8125	1.1296780749507362	1273.28125	0.0	0.4	0.10598441327430058	0.10152280401259307	1.0173110925210085	1.0409695074276772	0.05533705449888571	1.0746746039494908	0.0	904.4203125	0.0	1502.0	0.0	901.1	0.8640535161432994	0.0	680.0	0.04652996845425868	0.6908813354915856	4.4242893485233934E-4	0.0	0.7144830307813733	1.151113865297633	0.6984944532488114	907.95	900.0	1502.0	18.76102819018259	1502.0	901.2812499999994	0.6968617050988193	18.815971675845777	0.0	1.029328483722521	14.562178113789862	0.6859375	1.5553855555025844E-5	0.9999844461444449	0.9995575710651476	0.06583072100313479	3.3250196078432053	1.0	3.3346698113208255	0.6810007818608288	0.8587213891081228	
1266.0	1108.0	0.8781889763779461	14.604091266719124	1107.0	0.9877665500283321	1266.0	1.2323238931443388	18.74180392156861	1.1065537179928084	1281.0	3.3321069975939555	1262.0	0.9783326129290885	14.542331768388111	0.08768470844309925	0.0078125	0.0	0.8112077731329793	0.8208300623896538	886.15	1.098733174980207	0.8685362237395056	1266.0	1107.78125	1.0932599083100447	1272.5625	0.0	0.2	0.09449533272736325	0.09147444898910588	0.9973283255845158	1.0582942097026606	0.06783072686793311	1.0754297484621294	0.0	885.940625	0.0	1477.0	0.0	885.95	0.831143936404127	0.0	690.0	0.05586152635719906	0.6905690229557374	2.2494657518839278E-4	0.0	0.6912114014251781	1.1184363074324115	0.6973058637083994	888.9	883.65	1477.0	18.7694509395171	1477.0	886.0078125	0.6788339992371312	18.808103855232126	0.0	1.029328483722521	14.568807718183699	0.6859375	8.797714456757904E-6	0.9999912022855433	0.9997750534248115	0.0791765637371338	3.32557041699456	1.0	3.335680751173775	0.6683713611329661	0.8454186413901971	
1277.46875	1118.0	0.8818681318681242	14.69992082343627	1118.0	1.0089370338716397	1277.0	1.2323238931443388	18.808784313725504	1.1352195014741533	1282.0	3.330445210467005	1263.0	0.9989701985370818	14.613825608798107	0.09382181833342905	0.0125	0.0	0.8276269185360094	0.8433107266279906	894.3	1.1685669041963567	0.8711548828808626	1278.0	1118.0	1.121127845871433	1273.90625	0.0	0.2	0.10293368365239078	0.09862955649403665	1.0183552516924428	1.128984375	0.07631527999934033	1.1466582612121976	0.0	888.1765625000002	0.0	1490.0	0.0	894.15	0.8593846673041229	0.0	700.0	0.06509803921568627	0.7099610914283265	2.2460553652647538E-4	0.0	0.7229623824451411	1.149206861782394	0.7159540775930324	892.45	884.65	1490.25	18.86060179312594	1491.0	894.2296875000002	0.7082862566317422	18.90815518606491	0.0	1.029328483722521	14.659001699778127	0.7049531981279251	1.4045641867469442E-5	0.9999859543581324	0.9997753944634735	0.08955223880597014	3.3249409913454655	1.0	3.333620015637287	0.6905416012558869	0.8571316614419981	
1288.25	1128.0	0.8801251956181471	14.671786833855814	1127.0	1.036490461779357	1288.0	1.2323238931443388	18.80734949179045	1.175113074521201	1286.0	3.328844376624798	1270.0	1.0294164767815202	14.616315378610484	0.10570719226177705	0.004687500000000001	0.0	0.8569368169967271	0.8760602265523885	902.0	1.1583072100313465	0.8677901847077878	1289.0	1127.03125	1.1663871670520212	1276.71875	0.0	0.1	0.11536683420091193	0.1104750271766024	1.0432093990011149	1.1241998438719771	0.0638884511926601	1.1430002435978426	0.0	901.9171875000002	0.0	1503.0	0.0	901.8	0.8889628028161206	0.0	710.0	0.05721003134796238	0.6957169010875865	1.1082174322602094E-4	0.0	0.7148191823899371	1.1868577774926208	0.6998426435877262	904.25	899.45	1503.0	18.840528846562048	1503.0	901.8921875000002	0.7008283839691498	18.868103448275853	0.0	1.029328483722521	14.643894285229534	0.690272373540856	5.198904870169964E-6	0.9999948010951298	0.9998891782567739	0.07631785995279308	3.3203891050584358	1.0	3.3344827586207577	0.6860328638497653	0.8460876369327013	
1292.0	1131.0	0.87990617670054	14.679013312451051	1131.0	1.0342907417598857	1292.0	1.2323238931443388	18.78703416149069	1.173280591486761	1291.0	3.32633162321137	1274.0	1.0267611851528482	14.594090202177306	0.1076627670780115	0.0015625	0.0	0.8629570396514642	0.8775911766439053	904.65	1.1578700078308541	0.8699511567229327	1292.0	1131.0	1.1645372246596457	1281.15625	0.0	0.05	0.11442556065965381	0.11081648078561403	1.0437573346051112	1.1234472049689443	0.06739707147086343	1.1426296209079134	0.0	907.2125000000001	0.0	1508.0	0.0	904.5	0.891996249103646	0.0	720.0	0.0585480093676815	0.6876540101211401	5.515719801434087E-5	0.0	0.712245696400626	1.183120569494326	0.6912225705329154	911.55	903.45	1508.0	18.83617747687494	1508.0	904.596875	0.7002448133830748	18.88144087705562	0.0	1.029328483722521	14.639894696940688	0.6812548412083657	1.7236624379481523E-6	0.9999982763375621	0.9999448428019857	0.07710280373831775	3.321583850931744	1.0	3.3324009324009976	0.6901792673421668	0.8593432369038234	
1293.5	1132.0	0.8852343749999927	14.675527756059395	1132.0	1.0440156256116744	1293.0	1.2323238931443388	18.813172252533136	1.1827713198801564	1292.0	3.3301884437878178	1276.0	1.0363839156595656	14.618891491022646	0.10673628562882105	0.0015625	0.0	0.8677681352914998	0.8780216281515243	905.55	1.1666406249999994	0.8689081443810489	1294.0	1132.0	1.171720975245723	1281.71875	0.0	0.05	0.11378772521695958	0.11058842839338755	1.0522617662659053	1.1306915306915288	0.08573209071710639	1.1503855799537521	0.0	900.0609375	0.0	1509.0	0.0	905.3	0.8899399065212553	0.0	730.0	0.0717628705148206	0.7069299436608621	5.553087516659263E-5	0.0	0.7130570758405004	1.1934879517634773	0.7112068965517241	903.7	896.25	1509.0	18.8487635441462	1509.0	905.421875	0.7022586274384842	18.88311180609853	0.0	1.029328483722521	14.6496669559774	0.7018188854489165	1.7353398489560197E-6	0.9999982646601511	0.9999444691248335	0.10242376856919469	3.3225253312549383	1.0	3.3342455043003048	0.690234375	0.8522656249999907	
1290.0	1129.0	0.8815912636505404	14.780312500000003	1128.0	1.1005152843109596	1290.0	1.2323238931443388	18.863593749999996	1.2610460400735417	1291.0	3.3302552670459096	1276.0	1.0894409739158182	14.682812500000008	0.12673061238099237	0.0015625	0.0	0.906229031536569	0.9223359760092422	903.1	1.2413604378420646	0.8668205812716405	1290.0	1128.96875	1.2459824677031368	1282.28125	0.0	0.05	0.13946083248878718	0.13169696043281048	1.1162126189032748	1.2044186046511627	0.11710252580951647	1.2218557494547786	0.0	892.3234375000001	0.0	1505.0	0.0	902.8	0.9429627969520394	0.0	740.0	0.08743169398907104	0.7132065202036587	5.593779716954747E-5	0.0	0.7208528951486698	1.2848195415693924	0.7173317683881064	895.45	887.65	1505.0	18.91999826871045	1505.0	902.9328125	0.7033402100972833	18.983281250000005	0.0	1.029328483722521	14.722922420392958	0.7085592563903951	1.7480561615483585E-6	0.9999982519438384	0.9999440622028305	0.14397496087636932	3.3252525252525946	1.0	3.333881064162825	0.6915101721439749	0.8545312499999914	
1469.15625	1286.0	0.813462873004853	14.614376321353054	1286.0	1.1344887499737815	1469.0	1.2323238931443388	17.85552523874492	1.3938940715919474	1467.0	2.995616646173612	1419.0	1.1236250319585266	14.127421555252365	0.20885512158516537	0.05312500000000001	0.0	1.1934291147263891	1.2547541107846407	1028.7	2.3364892881824457	0.802621017497567	1470.0	1286.0	1.3654226883298002	1448.0625	0.0	0.15	0.23858003607895617	0.22558449704980185	1.1467985952860726	2.0086051353226955	0.8104232732668073	2.164201623165779	0.0	948.2281249999997	0.0	1714.0	0.0	1028.45	1.318441668431082	0.0	750.0	0.7224149895905622	0.9666734295990673	1.5932869509798715E-4	0.0	0.8121916842847076	1.4162393185094349	0.9874911909795631	956.5	941.05	1714.125	18.171370844310317	1715.0	1028.5421875000002	0.789912527518908	18.467371388301633	0.0	1.029328483722521	14.373133180639194	0.952762619372442	5.60914465466712E-5	0.9999439085534533	0.9998406713049021	0.8781163434903048	2.951329243353841	1.0	3.041719520789351	0.7749307479224377	0.7740109140518363	
1817.0	1590.0	0.8592633315008278	15.037292817679559	1590.0	1.093562742218098	1817.0	1.2323238931443388	18.65670159955873	1.6121893156356408	1852.0	3.088822087343682	1810.0	1.08754713055631	14.752454495311644	0.43551457984056713	3.596875	0.0	2.048517738538798	2.2694306092641696	1271.8	2.498405717427154	0.8439609033564456	1817.0	1590.0	1.5750441422081924	1824.125	2.3	4.95	0.5001987017006694	0.4695775514217202	1.1012928447330976	2.0993972602739714	0.1723433325034577	2.304433241273249	0.0	1231.9125	0.0	2119.0	0.0018600889607763849	1271.65	2.4922059903697056	0.0	760.0	0.13052976515565265	0.7531726594219225	0.004017204999188444	0.0	0.8194980694980695	1.6489211819855836	0.7588397790055249	1236.6	1225.3	2119.59375	18.828790168470192	2120.0	1271.7046875000005	0.8027968700944637	18.987845303867392	0.0	1.029328483722521	14.896007177770098	0.7417656587473002	0.0029115022625731102	0.9970884977374269	0.9959827950008115	0.2061742006615215	3.0574514038877245	0.9981399110392236	3.114403518416752	0.7856168122270742	0.834939759036146	
1993.0	1744.0	0.875107526881723	14.893040685224856	1743.0	1.0724417641179924	1993.0	1.2323238931443388	18.9149602122016	1.5025285165290496	1886.0	3.2955623554776463	1859.0	1.066449553766852	14.76631299734748	0.3577441990513965	3.5453125	0.0	1.7796017316017316	1.9552866893800835	1395.1	1.394041867954913	0.864624823861745	1993.0	1743.9375	1.4719981651530678	1870.96875	2.15	4.8	0.4144868324879911	0.38574856841413774	1.0781856705203046	1.3426133333333359	0.08568835211053506	1.3671396741532378	0.0	1446.5703124999998	0.0	2325.0	0.0014874260610882423	1394.8	2.1314563709760894	0.0	770.0	0.07602339181286549	0.754115492686071	0.0033020328139510887	0.0	0.7747444862829478	1.5356563924415232	0.7591447014523938	1450.8	1439.4	2325.0	18.973638028502716	2325.0	1394.9281250000001	0.7636630280863047	19.068790149892916	0.0	1.029328483722521	14.813450849163383	0.7473488865323435	0.002444119300986291	0.9975558806990137	0.996697967186049	0.09658484525080042	3.2868843683084057	0.9985125739389117	3.3094218415418073	0.7510649627263046	0.855620985010707	
1992.375	1744.0	0.8818421052631619	14.771957671957642	1743.0	1.0413808774465176	1992.0	1.2323238931443388	18.834526315789482	1.2171290066576417	1918.0	3.3115372132849252	1888.0	1.0347217855317121	14.671219256933524	0.1380177052601627	0.0	0.0	1.0323846561781864	1.044942713935531	1395.05	1.2725210970464145	0.869985767724217	1993.0	1743.15625	1.2079853378389795	1899.625	0.0	0.0	0.15297104599486264	0.14508121722853223	1.0523763857491377	1.2260438413361188	0.06976851869384931	1.251306669388265	0.0	1416.0515624999998	0.0	2324.0	0.0	1394.6	1.063251952437909	0.0	780.0	0.06065400843881857	0.7237694169131113	0.0	0.0	0.7402528977871443	1.2313946122864459	0.7288135593220338	1421.95	1410.55	2324.46875	18.900258085903353	2325.0	1394.7062499999997	0.729463584712947	18.95884838880083	0.0	1.029328483722521	14.718735104894252	0.7170229405630866	0.0	1.0	1.0	0.07724645296899632	3.301255886970212	1.0	3.3215002641310534	0.7176746611053181	0.8605789473684223	
1992.0625	1743.0	0.880094290204298	14.800943890928139	1743.0	1.0105754422388196	1992.0	1.2323238931443388	18.8747527329516	1.1524874894251735	1931.0	3.3209199311942426	1901.0	1.003470207934997	14.69640812077044	0.10899602277837918	0.0	0.0	0.9672549512957838	0.9782617170561754	1394.75	1.275472689075631	0.8688249604639853	1993.0	1743.0	1.1428168788292214	1912.53125	0.0	0.0	0.11786747785371124	0.11223941224365352	1.025768227686636	1.2339202485758705	0.08312861609632753	1.2576689435686375	0.0	1391.9453124999995	0.0	2324.0	0.0	1394.4	0.9911625233510561	0.0	790.0	0.07105538140020899	0.7343919877835268	0.0	0.0	0.7384635553224961	1.1735605254715613	0.7389531825355077	1396.65	1388.1	2324.34375	18.949272582529076	2325.0	1394.6046875000002	0.7286629749179534	18.997745149449383	0.0	1.029328483722521	14.759527690870899	0.7274728120145003	0.0	1.0	1.0	0.09543786051389617	3.3117769671704465	1.0	3.3270680628272697	0.719677251431546	0.8598111227702019	
2241.0	1961.0	0.8216861826697957	14.366983372921615	1961.0	1.0130449277758176	2241.0	1.2323238931443388	17.814602587800373	1.2103437769438818	2164.0	3.0288854371303575	2105.0	1.0039894809036218	14.011460258780028	0.1594776162332904	0.004687500000000001	0.0	1.1428185380354006	1.1595237439083887	1568.95	1.826125703564729	0.8110569713369657	2241.0	1961.0	1.196884182757024	2136.9375	0.0	0.1	0.17056718960236714	0.1649011709326616	1.0224309156050233	1.7209796672828102	0.5373464870931187	1.7723945914519121	0.0	1479.70625	0.0	2614.0	0.0	1568.6	1.183992671507091	0.0	800.0	0.46691519105312207	0.9774376841973187	6.754246732633144E-5	0.0	0.8666666666666667	1.2255513523964257	0.9919239904988123	1485.95	1473.15	2614.9375	18.03173147572819	2615.0	1568.8406250000003	0.8537818623035344	18.249168646080754	0.0	1.029328483722521	14.191789067260908	0.9662661737523105	3.1679454898332356E-6	0.9999968320545102	0.9999324575326737	0.5860290670417253	2.999583718778948	1.0	3.0668408551069275	0.840365682137834	0.7995374653099031	
2733.0	2391.0	0.8537190082644759	14.46476333583775	2391.0	0.9603126714681022	2733.0	1.2323238931443388	18.152928094885137	1.261843581565909	2705.0	3.0821920891926715	2662.0	0.9547078075409922	14.24421793921422	0.2500019418941434	0.2125	0.0	1.4207505752294305	1.4748816257612374	1913.15	1.7112065745237208	0.8403081534802513	2733.0	2391.0	1.2443705316157396	2681.40625	0.0	0.45	0.2823986269756304	0.26441056112715916	0.9673858268091551	1.5997412199630294	0.06601286807168567	1.6582163197626596	0.0	1890.975	0.0	3188.0	0.0	1912.9	1.5491159914374057	0.0	810.0	0.05670867309117865	0.779429544723593	2.374294306969873E-4	0.0	0.7997948526669153	1.2862013418934568	0.7849361382419233	1894.9	1885.3	3188.1875	18.244672746907607	3189.0	1913.0328125000005	0.7859300262939345	18.443163035311798	0.0	1.029328483722521	14.322172504234716	0.7730129390018484	1.1235753226428904E-4	0.9998876424677358	0.999762570569303	0.07311586051743532	3.060052122114705	1.0	3.124680691209644	0.7695009242144177	0.8293154761904876	
2987.65625	2614.0	0.8726066690570266	14.74664272890489	2614.0	0.9279230012819933	2987.0	1.2323238931443388	18.766738274257044	1.166452844305762	2805.0	3.2798423510713515	2769.0	0.9232930699640481	14.642107142857133	0.19270294839914137	0.20781249999999998	0.0	1.2722505735287233	1.3153215389998052	2091.55	1.3341278439869988	0.8628591493783216	2988.0	2614.0	1.151797273386375	2789.53125	0.0	0.45	0.21724450390473088	0.2037983241680559	0.9333275844988689	1.2951018948873796	0.06683824549426405	1.3179329280117604	0.0	2142.6359375	0.0	3485.0	0.0	2091.05	1.3716876034213532	0.0	820.0	0.05791919914193779	0.741234519142332	2.0987827060305023E-4	0.0	0.750993138317082	1.1838743134426013	0.7466594438425425	2150.45	2133.8	3485.5	18.835247508350065	3486.0	2091.2859375	0.7397463568990857	18.910197486534976	0.0	1.029328483722521	14.692546007900383	0.737152034261242	9.697443707701099E-5	0.9999030255629228	0.9997901217293971	0.07592659229938827	3.2631220909416143	1.0	3.296660682226179	0.7278276481149013	0.8548456568557212	
2991.53125	2618.0	0.8754922644163344	14.837176303653791	2617.0	0.9645393414134849	2991.0	1.2323238931443388	18.911417462000742	1.101469306597141	2847.0	3.3086669447853327	2815.0	0.9577176921038324	14.748963093145873	0.10369495989939395	0.0	0.0	1.0326204884634858	1.0440619014237336	2094.55	1.343590651558071	0.866391973062127	2992.0	2617.71875	1.093585067465549	2831.625	0.0	0.0	0.10992466685961273	0.10626477840009346	0.9727448282618204	1.31327713382508	0.08725009904890893	1.3298019331073356	0.0	2074.31875	0.0	3490.0	0.0	2093.9	1.051312936641773	0.0	830.0	0.07901234567901234	0.7389419194973684	0.0	0.0	0.73767293366442	1.11339783177422	0.7431616341030195	2078.8	2069.25	3490.15625	18.972002762520862	3491.0	2094.121875	0.7295716519608996	19.024441291238002	0.0	1.029328483722521	14.796943844673383	0.7345451352300667	0.0	1.0	1.0	0.10197600564573042	3.297702368327989	1.0	3.316601631784277	0.7187170474516696	0.8570519618239822	
3004.78125	2629.0	0.8764951321279739	14.828945530726227	2629.0	1.0112368068558841	3004.0	1.2323238931443388	18.868448455397413	1.1627005640900199	2893.0	3.303255215574629	2864.0	1.000565546187741	14.72141617493928	0.11455299478975181	0.0015625	0.0	1.0609046233121808	1.0741989561839818	2103.35	1.3627177700348414	0.8653166298222638	3005.0	2629.0	1.1460130424019062	2879.1875	0.0	0.05	0.12298807540237683	0.12035545527956971	1.0182659023493976	1.3176694329183958	0.0740018282845386	1.343745768235413	0.0	2094.8156250000006	0.0	3505.0	0.0	2102.95	1.0822570652432921	0.0	840.0	0.0659264399722415	0.7265738631534038	2.3873755580490363E-5	0.0	0.746616932685635	1.1722112607757733	0.7307087988826816	2103.35	2089.3	3505.3125	18.954070248887305	3506.0	2103.2015624999995	0.7369122577402446	19.007162726008357	0.0	1.029328483722521	14.785498403490369	0.7226062910473556	7.460548618903238E-7	0.9999992539451381	0.9999761262444194	0.08645833333333333	3.2878861506420933	1.0	3.311543810848345	0.7257952973720608	0.8556830031282776	
3181.0	2784.0	0.8536633663366555	14.641845848494908	2783.0	1.0401423962145921	3181.0	1.2323238931443388	18.446422737667415	1.21643787909907	3061.0	3.186806473976135	3020.0	1.0333021553954582	14.448742241097673	0.14108015754119171	0.00625	0.0	1.1286687449486204	1.1372722259595727	2226.8	1.5350066050198141	0.8406454126279399	3181.0	2783.1875	1.2064740971951509	3038.59375	0.0	0.1	0.1495950049526499	0.14423600573664289	1.049372395463328	1.4884627990822654	0.25197068841019843	1.5107472681320435	0.0	2169.7187499999995	0.0	3711.0	0.0	2226.5	1.1480459135555403	0.0	850.0	0.2315238718116416	0.8499833477071005	4.616485469611984E-5	0.0	0.8085123966942149	1.2302464470471925	0.8554635761589404	2174.65	2161.0	3711.0	18.574977534262715	3711.0	2226.696875	0.7941602341628741	18.696361230565696	0.0	1.029328483722521	14.547525647658595	0.8428618098660569	2.884908723452523E-6	0.9999971150912765	0.9999538351453039	0.28774834437086094	3.162855276053525	1.0	3.212107178299645	0.7853626517886446	0.8264126149803079	
3523.0	3083.0	0.8631067961165265	14.764930862018277	3082.0	1.0500242562362314	3523.0	1.2323238931443388	18.687027818448016	1.2843315080412703	3430.0	3.2045635792055	3386.0	1.0434870415082287	14.644245973645674	0.19011034178624595	0.012499999999999999	0.0	1.2498768068331143	1.2704577901982141	2466.25	1.5953337271116352	0.8549683887256033	3523.0	3082.75	1.2707339880080042	3405.53125	0.0	0.1	0.21327203590426416	0.20024538508537504	1.059493979754692	1.552835733176606	0.08646979114313304	1.5715080787461446	0.0	2438.4593750000004	0.0	4110.0	0.0	2465.85	1.3007484876448272	0.0	860.0	0.07746478873239436	0.7636025399807745	4.099200655872105E-5	0.0	0.7934140578854105	1.3053336701623153	0.7684583579444773	2444.15	2433.95	4110.0	18.75538268818413	4110.0	2466.0671875	0.7803357982706415	18.84677846425418	0.0	1.029328483722521	14.695850720252935	0.7578717201166181	5.122639001759191E-6	0.9999948773609982	0.9999590079934413	0.09663250366032211	3.1891297978317104	1.0	3.223470588235186	0.7700437317784257	0.8463321596244358	
3700.0	3238.0	0.8771959942775682	14.863091482649848	3237.0	1.0374485902246342	3700.0	1.2323238931443388	18.90950342465756	1.2522400612257414	3514.0	3.2946421576620364	3471.0	1.031928956299979	14.760780404443247	0.1735949965457773	0.0078125	0.0	1.2226132864056314	1.2379076050542337	2590.3	1.406482281763184	0.8654284741483779	3700.0	3237.84375	1.2408939817924953	3499.3125	0.0	0.05	0.1924164139067876	0.18121987925634997	1.042968558994229	1.3734206033010834	0.08551055065787204	1.3874748177305785	0.0	2616.9109375	0.0	4317.0	0.0	2589.9	1.255821043405358	0.0	870.0	0.07683551508252703	0.7385218219608645	1.9114611208808013E-5	0.0	0.7443490701001431	1.2669808011134365	0.7443820224719101	2624.1	2611.1	4317.0	18.97012217801513	4317.0	2590.084375	0.7333659275163453	19.038256380843155	0.0	1.029328483722521	14.81005154620459	0.7359134889015367	2.9851067471567846E-6	0.9999970148932528	0.9999808853887912	0.09398280802292264	3.284389269406243	1.0	3.305687339239629	0.7245086869837654	0.8521863389540157	
3719.0625	3255.0	0.8740845070422832	14.972490811422121	3254.0	1.0781439690086243	3719.0	1.2323238931443388	19.032386842845163	1.2546284859387076	3568.0	3.3104162966525936	3531.0	1.0733324140579545	14.875569299971877	0.13966180785003565	0.004687500000000001	0.0	1.1498278176618222	1.1620102032380482	2603.65	1.4766468758835185	0.8645775581985224	3720.0	3254.0625	1.245997670221534	3547.40625	0.0	0.1	0.14898397895422164	0.14405526428010565	1.0852443593171546	1.4356418918918952	0.1497533603305011	1.4530026982018134	0.0	2568.0906250000003	0.0	4339.0	0.0	2603.15	1.1705492793143748	0.0	880.0	0.13650436251055445	0.7418771642825052	3.895977403331061E-5	0.0	0.7377083922011868	1.2642680892396911	0.7455395072217502	2574.25	2560.4	4339.0	19.101544504580428	4339.0	2603.3937499999997	0.727241686163803	19.147853107344655	0.0	1.029328483722521	14.926550649729172	0.7377382286995515	1.8247725203439453E-6	0.9999981752274797	0.9999610402259668	0.1644607152914672	3.299212819791798	1.0	3.3189265536721626	0.718944099378882	0.8558198810535512	
3722.0	3257.0	0.8736650824713742	14.93490909090909	3256.0	1.119586601430705	3722.0	1.2323238931443388	19.053820412716114	1.3202221562111063	3606.0	3.3162806056695375	3571.0	1.1132211665511214	14.872615727830416	0.1633153601053151	0.015625	0.0	1.1917190856090825	1.2048250572636454	2605.45	1.4365389991613071	0.8670126951149576	3722.0	3256.71875	1.311438169182422	3583.40625	0.0	0.25	0.17531274971786887	0.16756702108298785	1.1256390689797209	1.4050125313283213	0.07830346745960007	1.417349962708332	0.0	2606.3453125	0.0	4342.0	0.0	2605.1	1.2207086039272952	0.0	890.0	0.07102908277404922	0.7259624846112555	9.589198726554409E-5	0.0	0.7494419642857143	1.334273130072053	0.7285074208905069	2611.75	2599.8	4342.0	19.08855760156058	4342.0	2605.275	0.7427643684993821	19.127801061749082	0.0	1.029328483722521	14.90526430077595	0.7219911259012757	5.994744287408729E-6	0.9999940052557126	0.9999041080127344	0.08533855623950755	3.3084495259340225	1.0	3.3222097902096284	0.7352900167317346	0.854931545124368	
3837.625	3359.0	0.8656870748299581	14.822639455782344	3357.0	1.0685847549221246	3837.0	1.2323238931443388	18.762121212121198	1.2532553891294707	3696.0	3.2637099177976086	3661.0	1.0593281331597637	14.674837662337675	0.14663650178645085	0.0109375	0.0	1.1706335153672673	1.180567076954782	2686.95	1.4601798855273915	0.852864506535413	3839.0	3358.1875	1.2404326756940975	3677.1875	0.0	0.25	0.1579478250607264	0.15195968649366556	1.0784497586489494	1.4276198212835058	0.15162147323987935	1.4394104374445702	0.0	2682.1828124999993	0.0	4477.0	0.0	2685.95	1.1953734204306479	0.0	900.0	0.13816503800217156	0.8168049299115476	9.331317768695295E-5	0.0	0.7939814814814815	1.2692702753250187	0.82048307860262	2690.45	2676.15	4477.5	18.875329750420455	4478.0	2686.4484374999993	0.7834982713858032	18.97085714285712	0.0	1.029328483722521	14.758755326087298	0.8131600324939074	4.082473292583279E-6	0.9999959175267075	0.9999066868223131	0.1719641401792991	3.243371212121047	1.0	3.2825306122447295	0.7750543183052688	0.8383799945637671	
4117.40625	3603.0	0.8687263556116337	14.765327268132424	3602.0	1.0086306041807234	4117.0	1.2323238931443388	18.74203550887721	1.1804871222064974	3999.0	3.242463252280502	3949.0	1.0037280397457915	14.654138534633667	0.13574277601259643	0.0046875	0.0	1.1641505162896795	1.1750379851630555	2882.45	1.4668014148559887	0.8596101202556444	4118.0	3602.8125	1.1725599028143958	3973.125	0.0	0.15	0.1430467896116836	0.13922904050400933	1.0162155957593906	1.4395734002509406	0.06669597747122022	1.4514455127973669	0.0	2875.4359375	0.0	4803.0	0.0	2881.9	1.1873248019500304	0.0	910.0	0.05991943605236657	0.7498705167933796	5.214036185411127E-5	0.0	0.7835443037974683	1.191996657544241	0.7553164556962025	2884.0	2870.45	4803.625	18.805127236884907	4804.0	2882.1765624999994	0.7677764947561805	18.87771038665655	0.0	1.029328483722521	14.70305386434862	0.7451862965741435	1.6293863079409772E-6	0.999998370613692	0.9999478596381458	0.072992700729927	3.2305276381907726	1.0	3.252671562420682	0.7596105527638191	0.8520838595605245	
4270.5625	3737.0	0.8757216876388189	14.856424857638025	3736.0	0.9847387923836886	4270.0	1.2323238931443388	18.932898300911106	1.1440382293434186	4069.0	3.304098676265415	4036.0	0.9798652398435542	14.771607978330458	0.12379435158439796	0.0046875	0.0	1.1444041519728525	1.155413962747711	2989.65	1.37631318136769	0.8643979628726011	4271.0	3736.59375	1.1364379063133667	4052.6875	0.0	0.15	0.13076636637508643	0.12697233616031775	0.9901280851277462	1.3484848484848488	0.07873920360953268	1.3616708046533108	0.0	3006.1796875	0.0	4982.0	0.0	2989.0	1.1655155196804527	0.0	920.0	0.07042600344742674	0.7362502520880128	4.986536351850005E-5	0.0	0.7396142433234422	1.153283799782116	0.7399033696729435	3015.15	3001.0	4982.46875	18.984377787868095	4983.0	2989.3421875000004	0.7324898498319007	19.04008417925233	0.0	1.029328483722521	14.815881148729902	0.7335340378471369	1.5582926099531265E-6	0.99999844170739	0.9999501346364815	0.08598962194217939	3.295408541100756	1.0	3.310596682346906	0.7246252150405506	0.8574247656635746	
4284.5	3749.0	0.8756453969800664	14.872756020433014	3749.0	1.0000458949262778	4284.0	1.2323238931443388	18.992135378621843	1.143103695419141	4123.0	3.312200523063789	4091.0	0.9928166431222979	14.821743364986649	0.10869982300598047	0.0	0.0	1.1109192994217716	1.1212621165123688	2999.3	1.3856760048721093	0.8672154118034445	4285.0	3749.0	1.1331964950142213	4106.53125	0.0	0.0	0.11299218571496575	0.11124581745345874	1.006244942014926	1.3609086491739555	0.08487382421882717	1.37146341863884	0.0	2978.4890625	0.0	4998.0	0.0	2998.85	1.1295547238213524	0.0	930.0	0.0787037037037037	0.721063356345646	0.0	0.0	0.7265129331381162	1.1496738748313862	0.7247616719628452	2983.65	2970.95	4998.5625	19.025110952919146	4999.0	2999.0843749999995	0.7174217837870467	19.060472479298582	0.0	1.029328483722521	14.84569501805174	0.7188333737569731	0.0	1.0	1.0	0.09311937758327254	3.307269632871167	1.0	3.3165690580768947	0.7113420860685631	0.8571010248902291	
4273.34375	3740.0	0.8797094430993102	14.89344819218634	3739.0	1.0325393184151423	4273.0	1.2323238931443388	19.022727272727245	1.18373397383313	4146.0	3.3239239451720906	4115.0	1.0268886456625215	14.831307284129277	0.11712177044924911	0.0	0.0	1.1283779264214047	1.1369987562408077	2991.95	1.370109356014582	0.8665351916569984	4274.0	3739.1875	1.1770594256421485	4131.53125	0.0	0.0	0.1211556013971305	0.11914031127691767	1.03822491760366	1.3514264990328844	0.07094212140801684	1.360375152340378	0.0	2992.6046874999997	0.0	4985.0	0.0	2991.1	1.1443068024140295	0.0	940.0	0.06118500604594922	0.7159740378009818	0.0	0.0	0.7278611178320832	1.1899142996699341	0.7188942891859053	3000.0	2987.95	4985.8125	19.05917100236441	4987.0	2991.4203125000004	0.7209186851109144	19.08755447941885	0.0	1.029328483722521	14.868711865535127	0.7133719526912865	0.0	1.0	1.0	0.07800387596899225	3.318113844669341	1.0	3.3286095607859925	0.7144931042826035	0.8556012581660151	
4131.0	3615.0	0.859990300678985	14.701064859632172	3614.0	1.0350258821082452	4131.0	1.2323238931443388	18.841433778857812	1.1812248221345147	4139.0	3.327883806200113	4115.0	1.027648517205319	14.673098420413144	0.11170924587230945	0.0015625	0.0	1.113997262149213	1.118906733005852	2891.9	1.2412536443148705	0.8463850396556059	4131.0	3614.40625	1.1710958011561023	4127.4375	0.0	0.05	0.11684970650088451	0.11441170421187147	1.042568196681192	1.2257619738751786	0.04664031784585007	1.2318641572407112	0.0	2925.6390625	0.0	4819.0	0.0	2891.45	1.1258377786896456	0.0	950.0	0.0423728813559322	0.6240549159725132	1.707941929974381E-5	0.0	0.6449187484841135	1.1907543262621036	0.6261540330417882	2933.55	2920.0	4819.28125	18.861459028598198	4820.0	2891.628125000001	0.638491420885125	18.88101357904947	0.0	1.029328483722521	14.687190182742302	0.6219482716944645	5.337318531169941E-7	0.9999994662681468	0.9999829205807002	0.053436968666504735	3.325544794188638	1.0	3.3307300509335604	0.6314133591481123	0.8347699757869547	
3853.75	3372.0	0.6971312515866793	14.589673635900018	3372.0	1.0360612838398175	3853.0	1.2323238931443388	18.548419979612607	1.1663715385091902	3954.0	3.3335417906899254	3914.0	1.0323673602817711	14.534148827726792	0.09770289078199221	0.5015625000000001	0.0	1.0602272309445895	1.0655238510844698	2697.9	1.1535258048032653	0.6838707984571457	3854.0	3372.0	1.1613780670010856	3931.5	0.05	1.65	0.10104583497459284	0.09933127744954155	1.040927705776248	1.1328589580686128	0.054353628091617805	1.144337109982803	0.0	2718.2484375000004	0.0	4495.0	1.8376272556874563E-5	2697.25	1.0726386461878046	0.0	960.0	0.048091603053435114	0.6544964662148577	6.06249885179946E-4	0.0	0.6571246819338422	1.172238484834955	0.6578947368421053	2722.1	2712.65	4496.125	18.583819022312607	4497.0	2697.6375000000003	0.650958856366234	18.60981642019376	0.0	1.029328483722521	14.566406433165305	0.651470961197058	1.8448214044110438E-4	0.9998155178595588	0.99939375011482	0.05895806861499365	3.3320132013199206	0.999981623727443	3.334883130081095	0.6439008894536213	0.6772843287391308	
3700.0	3238.0	0.7454288649203911	14.639182504556112	3237.0	1.028285398199104	3700.0	1.2323238931443388	18.642019628099163	1.1503642404839216	3894.0	3.3329827339972717	3841.0	1.0209747179120325	14.589049586776843	0.08944560173437108	0.9421875	0.0	1.0249123347847866	1.0342381534937972	2590.25	1.1790679510544089	0.7270528510136072	3700.0	3237.84375	1.1423356656604038	3865.21875	0.25	2.2	0.09351915081884336	0.09156538324561896	1.0334634237565523	1.146590909090909	0.04425223073564737	1.1661857212800142	0.0	2598.7921874999997	0.0	4317.0	9.615199707697928E-5	2589.9	1.0391402236034406	0.0	970.0	0.037667698658410735	0.6658507665636375	8.452760594766974E-4	0.0	0.6794589697126585	1.157047330556265	0.6705285082009893	2603.4	2594.45	4317.0	18.674570681070957	4317.0	2590.0624999999995	0.6715560133480921	18.701137832945427	0.0	1.029328483722521	14.614535096059875	0.6604391371340523	3.6235789489488937E-4	0.9996376421051051	0.9991547239405234	0.0502473314241083	3.3316485225503425	0.999903848002923	3.3344008264460787	0.661092458677686	0.7087350959045979	
3719.0625	3255.0	0.8098244694786676	14.67726558407548	3254.0	1.000478774668677	3719.0	1.2323238931443388	18.74269721426709	1.119924142685021	3868.0	3.332975958286781	3817.0	0.9951630207588785	14.632719252724423	0.08612240766447783	0.6203125000000003	0.0	1.02537846768616	1.0319568132927455	2603.65	1.1992937483651547	0.7813834547348999	3720.0	3254.0625	1.1133906822030528	3833.5	0.25	2.05	0.09200337684451546	0.08896178993855537	1.0086904146833475	1.1745978204462886	0.05739240273637145	1.1886747454188555	0.0	2604.1859375	0.0	4339.0	9.573958831977022E-5	2603.15	1.0387398974870898	0.0	980.0	0.051041666666666666	0.6856080227955438	7.883099403960776E-4	0.0	0.6877783599685617	1.1312062915171104	0.6889572963059994	2611.0	2598.35	4339.0	18.771527567800682	4339.0	2603.3984374999995	0.6773471599044008	18.813898305084773	0.0	1.029328483722521	14.657168154778834	0.6787745604963805	2.3814574582443844E-4	0.9997618542541753	0.9992116900596039	0.06731272917757988	3.331382283772999	0.9999042604116802	3.3345743296014665	0.6695914091147197	0.7528425465024886	
3722.0	3257.0	0.8485166710422958	14.713221406086056	3256.0	1.0188042440530725	3722.0	1.2323238931443388	18.80309734513278	1.1431116174117235	3842.0	3.332957990517119	3801.0	1.01211220829471	14.66715519497516	0.09115129201589858	0.275	0.0	1.0378840647008745	1.045828548261407	2605.5	1.2321231254932905	0.8206966044205308	3722.0	3256.6875	1.1364419716823881	3817.0	0.05	1.2	0.09548329088455255	0.09362082253246215	1.0277217060379962	1.2086933888599698	0.06577718650396223	1.2207193663540516	0.0	2586.678124999999	0.0	4342.0	1.930837404182194E-5	2605.1	1.0531807992579423	0.0	990.0	0.05831589958158996	0.6808657173198884	4.644412191582003E-4	0.0	0.6839858118759853	1.1539651871138235	0.6836358852933438	2591.95	2581.2	4342.03125	18.84625151600277	4343.0	2605.296875000001	0.67802426690733	18.88965607771071	0.0	1.029328483722521	14.692596921064949	0.6764705882352942	1.0632015261732946E-4	0.999893679847383	0.9995355587808419	0.07593273778244876	3.330384716042723	0.9999806916259582	3.3346788990823755	0.6689348338131379	0.7974862529458151	
3701.46875	3239.0	0.8359863409509094	14.748288572933147	3238.0	1.064316213989599	3701.0	1.2323238931443388	18.841800897808266	1.2016865859888535	3818.0	3.332990615452252	3786.0	1.0545270309570693	14.701766877637175	0.10325692163014652	0.17812499999999995	0.0	1.0656737808420809	1.0756702282801234	2591.05	1.2572144552888402	0.8149886526951884	3702.0	3238.96875	1.1887579964607757	3797.1875	0.0	0.5	0.10892021845115295	0.10623750908463601	1.0715878386951208	1.235227867993711	0.06709069767599249	1.246161630932136	0.0	2583.29375	0.0	4318.0	0.0	2590.75	1.0833091268227502	0.0	1000.0	0.062302839116719244	0.6847942124628513	1.9363333591511115E-4	0.0	0.6955948298601952	1.2115893333935213	0.6873514655400053	2587.65	2577.0	4318.0	18.872815030793607	4318.0	2590.975000000001	0.6895483829825549	18.903720316622667	0.0	1.029328483722521	14.724835762646004	0.679282346778418	6.895813339490531E-5	0.9999310418666052	0.9998063666640848	0.0760926803580832	3.331348788197916	1.0	3.3343972566603184	0.6828593996840442	0.7770042194092914	
3708.125	3245.0	0.8640876683390859	14.747841059602628	3244.0	1.0555748024610074	3708.0	1.2323238931443388	18.849615282568315	1.1950214970745272	3803.0	3.331828861853735	3769.0	1.0501665634890054	14.69986796936891	0.10611010433640052	0.12968749999999998	0.0	1.0718349928876245	1.0813828465104276	2595.95	1.2499338799259474	0.8385282157577995	3709.0	3244.6875	1.1890321495874958	3787.34375	0.0	0.45	0.11087952565029284	0.10822095761170901	1.0645025742664942	1.2267965254014177	0.05678489847998675	1.2383837370289992	0.0	2604.031250000001	0.0	4326.0	0.0	2595.55	1.0907870769820727	0.0	1010.0	0.046357615894039736	0.6844246058404634	1.7310688388374914E-4	0.0	0.6958278145695365	1.20644675979983	0.68713605082054	2609.55	2599.1	4326.25	18.888933008206656	4327.0	2595.7328125000004	0.687111925494139	18.918032786885227	0.0	1.029328483722521	14.718575930594966	0.6821588219826453	4.98034827112354E-5	0.9999501965172889	0.9998268931161163	0.06435381355932203	3.329042469005349	1.0	3.334046487057385	0.677931488801054	0.7894667020429942	
3723.40625	3258.0	0.8563309542691281	14.746972915560256	3258.0	1.0244335330652952	3723.0	1.2323238931443388	18.835401750198855	1.157943755766343	3788.0	3.3314685086341838	3761.0	1.0187346842641773	14.695902722706851	0.10022807698492046	0.10624999999999997	0.0	1.0601945838280922	1.0688345985018328	2606.7	1.2523898035050418	0.8265392780412618	3724.0	3258.0	1.1498777590623255	3775.40625	0.0	0.3	0.10439479039467088	0.10246628418238565	1.031154421552158	1.2267159450897542	0.06053082364481491	1.236850263383531	0.0	2613.6015625	0.0	4344.0	0.0	2606.15	1.0759833020566045	0.0	1020.0	0.05023796932839767	0.6844239288311533	1.1507038471865288E-4	0.0	0.6958167330677291	1.1664335058433257	0.6867861885790173	2620.75	2606.8	4344.03125	18.874955629731943	4345.0	2606.4062500000005	0.685473078865407	18.90958067940557	0.0	1.029328483722521	14.716947843056332	0.6821485200845666	4.066123275430485E-5	0.9999593387672456	0.9998849296152813	0.07033315705975675	3.3282051282049414	1.0	3.3343023255812096	0.676019057702488	0.798518126488507	
3710.53125	3247.0	0.8426290580096042	14.720737573490135	3246.0	1.0174995372762572	3710.0	1.2323238931443388	18.784355010660917	1.1466135261204264	3772.0	3.331671385118881	3734.0	1.0106503234029423	14.667922525868939	0.09594074935395572	0.13124999999999998	0.0	1.04996732905408	1.0575983077540207	2597.75	1.2283617929562447	0.805903181809626	3711.0	3246.875	1.1387646049814306	3755.0	0.0	0.5	0.10102284510372676	0.09823939905286745	1.0219184466337565	1.2013000795967068	0.058755635628203594	1.2179465721957234	0.0	2599.3125	0.0	4329.0	0.0	2597.15	1.065790233480261	0.0	1030.0	0.051916932907348244	0.6909775174766896	1.924779612734342E-4	0.0	0.7031792679668715	1.1538517004771116	0.6941617568291376	2604.75	2593.3	4329.0625	18.832769194279354	4330.0	2597.3656250000004	0.6900908283048296	18.877009047365604	0.0	1.029328483722521	14.695194627350695	0.6876492438312549	5.05040595449439E-5	0.9999494959404551	0.9998075220387266	0.06602768903088392	3.330106382978538	1.0	3.3331820608647362	0.6835283169369848	0.766231343283587	
3721.0	3256.0	0.8663292488013071	14.75624664879354	3256.0	1.0078955672389283	3721.0	1.2323238931443388	18.85718459495347	1.1348244277525599	3765.0	3.3306183708526422	3730.0	1.0008261160895862	14.709960159362552	0.09341233757899715	0.13906249999999998	0.0	1.0416770891458698	1.053851965096849	2605.0	1.2579017618793376	0.8377937598731018	3721.0	3256.0	1.1255164216914595	3750.03125	0.0	0.95	0.09863008481166216	0.09611865961017105	1.0128069194523432	1.2330138445154437	0.06419196664275524	1.2458078177024132	0.0	2604.0140625	0.0	4341.0	0.0	2604.7	1.0610890538389244	0.0	1040.0	0.05629669156883671	0.7005306968836202	3.654830146577925E-4	0.0	0.7021106064654021	1.1415605503302728	0.703401178361007	2608.4	2598.15	4341.46875	18.9049660877193	4342.0	2604.8671875	0.6958044500603571	18.94246648793563	0.0	1.029328483722521	14.736553956993397	0.6969455511288181	5.341936872911432E-5	0.9999465806312707	0.9996345169853422	0.0733528941050947	3.327466666666483	1.0	3.3340250066505215	0.6887782204515273	0.8140332083556703	
3511.875	3073.0	0.8120302860347947	14.483764044943817	3072.0	1.0266529658236037	3511.0	1.2323238931443388	18.533676880222828	1.151977937838842	3596.0	3.3325988390676757	3553.0	1.0206701655300576	14.40401114206131	0.09276188303146633	0.14687499999999995	0.0	1.0311136139659298	1.0408608459254405	2458.4	1.0987616099071134	0.7926225024691145	3512.0	3072.90625	1.1446127788926865	3575.34375	0.0	1.45	0.09635214861986922	0.09471226028576366	1.0317776071766849	1.040362116991638	0.03205365291247641	1.0837999151381286	0.0	2489.009375	0.0	4096.0	0.0	2457.8	1.0468470640229817	0.0	1050.0	0.027489481065918652	0.5366944535068161	5.829028562239955E-4	0.0	0.5633379888268156	1.1587820633789456	0.5410112359550562	2494.75	2483.1	4096.9375	18.584721612840728	4097.0	2458.2140625	0.5548442232530009	18.610791968767476	0.0	1.029328483722521	14.459500271303792	0.531058495821727	5.900838644201936E-5	0.999940991613558	0.999417097143776	0.03742262239729882	3.330657748048883	1.0	3.3345383759731364	0.5508415147265077	0.7680922903770439	
3057.0	2675.0	0.6784957264957282	14.524783961285847	2674.0	1.0633783117903126	3057.0	1.2323238931443388	18.457970517655117	1.1882807591836912	2950.0	3.333176294900531	2863.0	1.0559339441414781	14.456427836818694	0.09221856160825662	3.103125	0.0	0.9886041200489054	0.9959831836391038	2140.2	1.1242654683719284	0.6714639053600101	3057.0	2674.84375	1.1782655845395882	2904.25	1.55	6.9	0.09789315567819457	0.09495738312395954	1.0697404008924882	1.078147512864487	0.06436952538803342	1.1040642609279028	0.0	2168.6328125000005	0.0	3566.0	7.132175313470609E-4	2139.55	1.0023248319675904	0.0	1060.0	0.05622214604045252	0.6706962687201383	0.003178844559108081	0.0	0.6652046783625731	1.1973936523573203	0.6809290953545232	2174.4	2162.55	3566.34375	18.494361615923303	3567.0	2139.8203125000005	0.6541946757821239	18.530591081921884	0.0	1.029328483722521	14.489721415662702	0.6608658743633277	0.0014289751135178024	0.998571024886482	0.9968211554408919	0.07369891721969962	3.3318915207689	0.9992867824686529	3.334859521331883	0.6374785591766724	0.6674757281553391	
2845.0	2489.0	0.857311977715895	14.710649441340783	2489.0	1.0495014863676015	2845.0	1.2323238931443388	18.743668720054746	1.1798168053925844	2922.0	3.3317834564638065	2856.0	1.0430171065233227	14.628268309377127	0.0971769470987023	3.615625	0.0	0.9768802088563109	0.9888847002342451	1991.5	1.2242296918767488	0.8197293462566253	2845.0	2489.0	1.1713398967249957	2889.3125	1.9	7.7	0.10366535085366586	0.10047948013234763	1.0576451574720729	1.1709445585215574	0.05900917026191358	1.1999604756842674	0.0	1989.9624999999996	0.0	3319.0	9.513795002753993E-4	1991.2	0.9944834882490743	0.0	1070.0	0.0508298755186722	0.6785314584513564	0.0038747012202792804	0.0	0.6991273996509598	1.1871412997710515	0.6863620448179272	1997.3	1979.55	3319.0	18.830106188987365	3319.0	1991.3625000000002	0.6883751394098655	18.882584465343086	0.0	1.029328483722521	14.678593386266884	0.6696061643835617	0.0018140114467480972	0.9981859885532519	0.9961252987797207	0.06909722222222223	3.3285812672175736	0.9990486204997245	3.3345781466112814	0.6756849315068493	0.7765112262521617	
2847.625	2492.0	0.8593444909344657	14.696922000699512	2491.0	1.0216554229733104	2847.0	1.2323238931443388	18.77431447414097	1.1526278796355933	2901.0	3.3299797863252434	2856.0	1.0157912182257725	14.639639014231186	0.09678160751233869	0.6421875000000001	0.0	0.9993490072360349	1.0110145976331824	1993.45	1.2137810423224877	0.8285187816761248	2848.0	2491.6875	1.1451098899104044	2879.5	0.25	1.6	0.10533744166133689	0.10081163118064279	1.0281137019017614	1.180586206896547	0.0647079636657464	1.1945069560327315	0.0	1996.2343750000002	0.0	3322.0	1.2518151319413148E-4	1992.9	1.0243449918515732	0.0	1080.0	0.05315843976527442	0.6842388217537488	8.014024542950163E-4	0.0	0.7025560224089635	1.163833331573309	0.6906468531468531	2005.1	1990.8	3322.0	18.821152564766408	3322.0	1993.2421875	0.6842331383213557	18.872768479776852	0.0	1.029328483722521	14.66265399676499	0.6784604763548499	3.215502277757341E-4	0.9996784497722243	0.9991985975457051	0.07367692839847803	3.325837988826763	0.9998748184868058	3.3327109266942685	0.6741874135546335	0.7966459197787072	
2864.0	2506.0	0.8639236111111297	14.757292393579855	2506.0	1.0218705468156413	2864.0	1.2323238931443388	18.84059577416004	1.1525757632211167	2891.0	3.3290422740741255	2856.0	1.0127152285683194	14.68289975719741	0.09657239417577144	0.096875	0.0	1.0069730824023393	1.016121715621844	2004.7	1.2504551820728291	0.8397184414705705	2864.0	2506.0	1.1393829902074717	2874.375	0.0	0.4	0.10368870118108049	0.10047091309132915	1.0291578155112533	1.2117238987166135	0.06935140358328568	1.2311720082477824	0.0	2001.0687499999997	0.0	3341.0	0.0	2004.45	1.027755551110222	0.0	1090.0	0.05723204994797086	0.7062790704377642	2.0010005002501252E-4	0.0	0.7163579168123034	1.1630933664568688	0.711484593837535	2006.4	1992.9	3341.0	18.886092478015133	3341.0	2004.5750000000003	0.7066183571881992	18.940629370629445	0.0	1.029328483722521	14.717331762470383	0.7018531347419467	4.840337727455173E-5	0.9999515966227254	0.999799899949975	0.08008356545961003	3.325713291579625	1.0	3.332178732247948	0.6958709229701596	0.8116887648290382	
2867.0	2509.0	0.8693514644351655	14.726124869201227	2508.0	1.0264380938207638	2867.0	1.2323238931443388	18.844216741924285	1.1591750860659542	2889.0	3.3301475344409983	2858.0	1.0103964062090849	14.674766355140193	0.09684863494022704	0.11875	0.0	1.0097725568607847	1.022045196084225	2006.8	1.2278534031413595	0.8451098241277806	2867.0	2508.1875	1.137369268754733	2871.21875	0.0	1.45	0.10541346940136145	0.10240922782651868	1.0337885122359087	1.2030114226375892	0.06391379774469506	1.215136783200981	0.0	2003.225	0.0	3344.0	0.0	2006.6	1.0322033052074493	0.0	1100.0	0.048644892286309936	0.7031252598695249	7.241852915470096E-4	0.0	0.7038100208768268	1.1692694817691607	0.706278419027632	2008.15	1997.1	3344.6875	18.87263307265788	3345.0	2006.7078125	0.6933605546334125	18.910366492146597	0.0	1.029328483722521	14.697375714089052	0.6994284724627641	5.930850069750747E-5	0.9999406914993025	0.999275814708453	0.0724486241727621	3.325865082139061	1.0	3.3332986111110516	0.6861370716510904	0.8233263598326453	
2839.0	2484.0	0.8754847645429521	14.713214783821492	2484.0	1.0408155931425482	2839.0	1.2323238931443388	18.822125738103505	1.17665322312374	2888.0	3.3308585611677954	2855.0	1.0325749833215183	14.65907670947585	0.10165667588766257	0.09999999999999998	0.0	1.017014090187281	1.02587158941125	1987.2	1.229982486865147	0.8425070595527134	2839.0	2484.0	1.165060266678377	2866.5	0.0	1.35	0.10823122110939286	0.105450970118897	1.0482146827322234	1.1992710864283245	0.06193573803760259	1.2158354352803435	0.0	1987.3093749999996	0.0	3312.0	0.0	1987.05	1.0327493329305744	0.0	1110.0	0.05491831769204032	0.6799656905222558	6.788012872083669E-4	0.0	0.696908836884387	1.1858733032161617	0.6828841442072103	1993.8	1983.6	3312.0	18.864021917897258	3312.0	1987.146875	0.6850067108330984	18.90658995815899	0.0	1.029328483722521	14.690656297176702	0.6751211911357341	5.031318099632632E-5	0.9999496868190036	0.9993211987127917	0.070604683677036	3.3282167832167313	1.0	3.333715676051374	0.6753808864265928	0.8124388539482955	
2848.0	2492.0	0.8633333333333506	14.753641456582637	2492.0	1.0546496810007095	2848.0	1.2323238931443388	18.87052668294388	1.1946449212954375	2881.0	3.3296808934705853	2851.0	1.048340640573233	14.704798331015315	0.10564863554056896	0.1015625	0.0	1.0254131196795193	1.035146493758405	1993.85	1.2530112044817907	0.8426349270976606	2848.0	2492.0	1.1843876859267763	2861.5	0.0	0.45	0.11283534325772047	0.1094688240676325	1.0612117214694101	1.2214855952794132	0.06886845381684753	1.242634680271677	0.0	1994.9640625000004	0.0	3322.0	0.0	1993.45	1.0456412825651302	0.0	1120.0	0.05783385909568875	0.6951229582757453	2.2559217947111168E-4	0.0	0.7130213810024536	1.203323661261964	0.6977742726954084	1999.05	1989.55	3322.9375	18.90679073789262	3323.0	1993.6328124999995	0.7042399602253723	18.94558823529414	0.0	1.029328483722521	14.734474917324324	0.6895175286358903	5.0910994987577585E-5	0.9999490890050123	0.9997744078205288	0.07891967730620834	3.3250524842546714	1.0	3.3331582633052657	0.6961124609510586	0.8264355742297018	
2868.0	2510.0	0.8773314704855208	14.745269796776439	2510.0	1.0372159618237584	2868.0	1.2323238931443388	18.860590277777774	1.1741169398318805	2880.0	3.3291393628866772	2853.0	1.0295377655897697	14.69288194444442	0.1024100115186705	0.09375	0.0	1.019225022412591	1.030926196801173	2007.85	1.2426919032597232	0.8567460372313055	2868.0	2510.0	1.1638560730178986	2862.6875	0.0	0.45	0.11062447770786758	0.10643550922778952	1.0478528060333634	1.212361111111112	0.06759551497749873	1.227873379174082	0.0	2006.7078124999998	0.0	3346.0	0.0	2007.7	1.0403527125990135	0.0	1130.0	0.06155998600909409	0.7010665854986354	2.2419849039683132E-4	0.0	0.703626220362622	1.1890189164492377	0.7039565826330533	2011.0	2001.2	3346.0	18.902457122948153	3346.0	2007.7421874999998	0.6953558165993043	18.94344779257182	0.0	1.029328483722521	14.716571722830123	0.6965277777777777	4.671788242539206E-5	0.9999532821175748	0.9997758015096031	0.07541899441340782	3.322609909281176	1.0	3.332761037140797	0.6849529780564263	0.8370833333333466	
2865.03125	2507.0	0.8770709542118329	14.774632095304872	2507.0	1.0445815941623873	2865.0	1.2323238931443388	18.896230366492127	1.1844868661167203	2879.0	3.3291971930401987	2853.0	1.0346177627997044	14.715422021535277	0.1052745977753343	0.05312500000000001	0.0	1.0276464259801346	1.038435022631536	2005.85	1.272437915355019	0.854759140451841	2866.0	2507.0	1.1703104376421634	2863.71875	0.0	0.2	0.11324688792110316	0.10932222635921385	1.052886855788774	1.2426884334838497	0.0783947135673181	1.2585301192776923	0.0	1999.5343749999997	0.0	3342.0	0.0	2005.45	1.0459922470926597	0.0	1140.0	0.07000350017500875	0.6922795878443135	1.0018032458425165E-4	0.0	0.7058977948897445	1.1968421454140619	0.6952522775052558	2004.4	1995.6	3342.9375	18.931320816201712	3343.0	2005.6328124999995	0.6963997046845789	18.97088430618667	0.0	1.029328483722521	14.747364482709633	0.6883906847410497	2.656101046636313E-5	0.9999734389895334	0.9998998196754157	0.0832458901713886	3.3233834323662537	1.0	3.332901645082196	0.6902932960893855	0.8386260077111944	
2685.0	2350.0	0.824826071036261	14.501736239379378	2349.0	1.0941282945642155	2685.0	1.2323238931443388	18.571194464675912	1.2383774088800914	2756.0	3.3315739091225582	2701.0	1.0858794824437845	14.430619012527636	0.11072903779598742	0.075	0.0	1.0249482428784822	1.0340376973743832	1879.65	1.105799778352418	0.804261331677307	2685.0	2349.125	1.2271396146743407	2724.90625	0.0	0.4	0.11732016423679123	0.11373277924908316	1.1018831527385646	1.0533529845246856	0.030057707935942733	1.0849511923828945	0.0	1906.49375	0.0	3132.0	0.0	1879.35	1.043740494047307	0.0	1150.0	0.02500919455682236	0.5322539261298049	2.105207757690587E-4	0.0	0.5636663007683864	1.2498177107182344	0.5361223737559897	1911.8	1899.65	3132.4375	18.60101272703141	3133.0	1879.4718749999997	0.55427867545586	18.651865533801203	0.0	1.029328483722521	14.465177486231529	0.5271480804387568	3.935232833878697E-5	0.9999606476716612	0.9997894792242309	0.036576444769568395	3.3282560706401574	1.0	3.334265734265705	0.5430878084179971	0.7837431192660571	
2314.3125	2025.0	0.6830804597701181	14.470259019426447	2025.0	1.1176177635609987	2314.0	1.2323238931443388	18.4070119156737	1.254364626350466	2221.0	3.3331995219996706	2144.0	1.106765076800203	14.402749770852454	0.10455225010383916	2.6609374999999997	0.0	0.9581107333657115	0.9683084831630723	1620.2	1.0843200740055505	0.6742732044218844	2315.0	2025.0	1.2424042491150546	2180.28125	1.5	5.8	0.11081336645258383	0.10721936705675458	1.1314386493626625	1.0406334841628955	0.06301242798954461	1.0633247644980406	0.0	1648.8046875	0.0	2700.0	9.087329233938145E-4	1619.8	0.9802619610696743	0.0	1160.0	0.051739926739926737	0.651251862719961	0.003515151515151515	0.0	0.6581868640148011	1.2710035912901338	0.6634794776119403	1653.1	1644.2	2700.0	18.44753959417208	2700.0	1620.0515625000003	0.6448217890613208	18.47779833487508	0.0	1.029328483722521	14.440066867750577	0.6412651958577218	0.001611148442143012	0.998388851557857	0.9964848484848485	0.07027276930189552	3.3300185013876447	0.9990912670766062	3.336275862069001	0.6323529411764706	0.6709499770536977	
2132.96875	1866.0	0.8477347034096243	14.732124593212442	1866.0	1.096234545214344	2132.0	1.2323238931443388	18.769521640091103	1.2351259373438987	2195.0	3.3319080592643138	2138.0	1.0851898516014962	14.64954086317722	0.10413812255698908	3.1749999999999994	0.0	0.9401835354008976	0.9508398347586894	1493.05	1.2256194483403446	0.8153340150797742	2133.0	1866.0	1.2243019898904066	2162.15625	2.05	6.1	0.11413372427386768	0.1096238889158556	1.1120722245793226	1.173002754820936	0.06133252861763031	1.198783924633048	0.0	1493.1062499999998	0.0	2488.0	0.0013707331750860887	1492.7	0.9620633278836208	0.0	1170.0	0.05188246097337006	0.6916946423906722	0.004085322974918796	0.0	0.7151706404862085	1.2550516689480606	0.7001870907390084	1498.55	1487.05	2488.0	18.835613846951325	2488.0	1492.8999999999999	0.702305857306931	18.88958430639884	0.0	1.029328483722521	14.688371772607278	0.6818906605922551	0.0021219663932025854	0.9978780336067973	0.9959146770250813	0.06964944649446494	3.327842227378234	0.9986292668249139	3.335368126747473	0.6866742596810934	0.7863951874132351	
2137.4375	1871.0	0.8695812241141346	14.681537019681366	1870.0	1.0518886055064303	2137.0	1.2323238931443388	18.77892066420666	1.1895334898214103	2189.0	3.331618782333403	2134.0	1.0407755476684817	14.608164206642067	0.10376641835293299	0.5984375	0.0	0.9564191210690779	0.9709095009976427	1496.55	1.1800843486410482	0.8551015663346716	2138.0	1870.1875	1.1763752583095326	2158.125	0.2	1.3	0.11197130632136165	0.10808595151127544	1.0603061794663093	1.133622658748288	0.05065493960509424	1.1549276533882284	0.0	1505.7578124999995	0.0	2494.0	1.3274483124813328E-4	1496.1	0.9845169418473576	0.0	1180.0	0.04381918819188192	0.6863052518313483	8.625551537670439E-4	0.0	0.7041530564629025	1.1984759956770874	0.6944704779756327	1511.4	1501.9	2494.0	18.825337824704828	2494.0	1496.2656249999998	0.691063990282019	18.876261682243044	0.0	1.029328483722521	14.638617476036792	0.6763362265874828	3.9719422186679026E-4	0.9996028057781334	0.999137444846233	0.05789717461787865	3.3281235376696734	0.9998672551687519	3.334993147556003	0.677059364933272	0.8384225092250948	
2133.0	1866.0	0.8774133083411494	14.660307119590527	1866.0	1.002332319663791	2133.0	1.2323238931443388	18.765609195402316	1.1260465051082287	2175.0	3.3315294929821184	2134.0	0.9941707446383525	14.592445877475875	0.09177315848318889	0.05625000000000001	0.0	0.9320993830248457	0.9449147964440661	1493.15	1.1627460168697275	0.8588426735589914	2133.0	1866.0	1.1155107178563008	2154.625	0.0	0.25	0.09880497151588022	0.09455270640592926	1.0106479254521428	1.121793103448274	0.04982759058161275	1.1428603258262118	0.0	1499.471875	0.0	2488.0	0.0	1493.0	0.9562554098142353	0.0	1190.0	0.04068423485899214	0.6814375113772392	1.6638935108153079E-4	0.0	0.7003488372093023	1.13639693036793	0.6883786316776007	1505.35	1495.6	2488.0625	18.813549870946037	2489.0	1493.0203125	0.6881358442629733	18.856287985039753	0.0	1.029328483722521	14.623177704404972	0.6751724137931034	3.7505338022334916E-5	0.9999624946619777	0.9998336106489185	0.057103064066852366	3.3290534208060376	1.0	3.333380084151514	0.6794960702727693	0.8382761816496758	
2141.0	1873.0	0.8727655591951398	14.681328965839956	1873.0	0.9877202757156944	2141.0	1.2323238931443388	18.79542090656802	1.1085258831411646	2169.0	3.33071777358779	2136.0	0.9804013469360352	14.617214252660805	0.08902204462165682	0.04218750000000001	0.0	0.9282299849573793	0.9402768048371921	1498.75	1.1784313725490188	0.8555525006112282	2141.0	1873.0	1.099876623467217	2152.15625	0.0	0.2	0.09479479970323053	0.09171164827042869	0.9968201764058159	1.1408022130013815	0.06191407227082812	1.1634450655412027	0.0	1495.3015624999998	0.0	2497.0	0.0	1498.45	0.9527178084020154	0.0	1200.0	0.053604436229205174	0.693802696530039	1.336943079648384E-4	0.0	0.7029002320185614	1.1201949366223978	0.7002574906367042	1498.8	1490.55	2497.71875	18.835023980520756	2498.0	1498.5265624999995	0.6932345794173792	18.88362189985963	0.0	1.029328483722521	14.648753706321784	0.6889119409866298	2.821542132662869E-5	0.9999717845786734	0.9998663056920352	0.06986492780624126	3.3235760971055504	1.0	3.3343387470998027	0.6843398876404494	0.835674418604651	
2152.0	1883.0	0.8757787075778747	14.697389277389279	1883.0	0.9998627079987288	2152.0	1.2323238931443388	18.818683356513677	1.1252895777293153	2170.0	3.329657227650582	2137.0	0.99158608578543	14.633688600556045	0.09303057100004218	0.04218750000000001	0.0	0.936329712800693	0.9516443813401801	1506.6	1.202237762237761	0.8620171445654603	2152.0	1883.0	1.113655495186272	2152.96875	0.0	0.25	0.10103478616707585	0.0961585734785471	1.0071305795408252	1.157142857142857	0.06084904050531891	1.1804389207332815	0.0	1501.453125	0.0	2511.0	0.0	1506.4	0.9662247685030977	0.0	1210.0	0.05160390516039052	0.6842087375689673	1.6704530268608848E-4	0.0	0.7012394761459307	1.1376438606228976	0.6892523364485982	1505.45	1496.35	2511.0	18.85972693223221	2511.0	1506.5203125000003	0.6893940391338499	18.891655011655015	0.0	1.029328483722521	14.668052560016207	0.6794930875576037	2.8105821070516765E-5	0.9999718941789295	0.9998329546973139	0.07199256850905712	3.324360762436113	1.0	3.333778801843359	0.6785046728971963	0.838618451553084	
2155.0	1886.0	0.8727988878591348	14.697470725995318	1886.0	1.0174966534615943	2155.0	1.2323238931443388	18.812906220984196	1.147749195097415	2164.0	3.3288465200566826	2135.0	1.0080837473276973	14.645366079703457	0.09790098628803082	0.03125	0.0	0.9531847027942985	0.962149487037114	1508.8	1.2069756554307107	0.8523818487344151	2155.0	1886.0	1.1354129105500688	2149.90625	0.0	0.15	0.1050626950844766	0.10082660723190218	1.0279869590619022	1.1715013901760878	0.07234625665809355	1.1898643608078254	0.0	1502.940625	0.0	2514.0	0.0	1508.5	0.9732208120140873	0.0	1220.0	0.06348470806302131	0.7100898042819823	9.994669509594881E-5	0.0	0.7144853283651607	1.1626066206601526	0.7152224824355972	1509.7	1499.0	2514.65625	18.854086625306586	2515.0	1508.6984374999997	0.7047852551755591	18.885328365160724	0.0	1.029328483722521	14.672858256515525	0.7060185185185185	2.079548871088473E-5	0.9999792045112893	0.999900053304904	0.0815090824406148	3.323960765997244	1.0	3.333675373134361	0.6950485886163813	0.8377632194665434	
2131.0	1865.0	0.8701117318435797	14.678345724907064	1865.0	1.040116477591799	2131.0	1.2323238931443388	18.79149135109863	1.1744057509197243	2160.0	3.3316812217221643	2131.0	1.0284535055794919	14.609735744089013	0.10053970568616695	0.03593750000000001	0.0	0.9576132375062678	0.9682427311580691	1491.95	1.1845365626455515	0.8519201053022407	2131.0	1865.0	1.1584046841602982	2146.71875	0.0	0.45	0.10806941787827569	0.1047673944100037	1.0520194508390026	1.1457223001402523	0.05850595958048425	1.1657979300743468	0.0	1492.5406250000003	0.0	2486.0	0.0	1491.65	0.9776875587169508	0.0	1230.0	0.04986020503261883	0.6814162375644496	3.0170968823332216E-4	0.0	0.7016806722689075	1.1888902954329714	0.6865339578454333	1496.45	1486.8	2486.1875	18.82523788936591	2487.0	1491.784375	0.6898707139976031	18.86974907063198	0.0	1.029328483722521	14.64163656234153	0.6769819193324061	2.40841384031672E-5	0.9999759158615968	0.9996982903117666	0.06564245810055866	3.328190743338049	1.0	3.334934701492571	0.6730679702048417	0.8305021116846563	
2128.0	1862.0	0.8720615671641839	14.724052409920443	1862.0	1.0396139384270215	2128.0	1.2323238931443388	18.83269856014865	1.1732834146155757	2156.0	3.331159926410897	2130.0	1.0303594735976644	14.653525046382208	0.10027514484149866	0.03593750000000001	0.0	0.9545773823460548	0.9669116821496755	1489.85	1.2116322701688553	0.8576013470670731	2128.0	1862.0	1.1601055441073758	2143.90625	0.0	0.35	0.1079675587527407	0.10416257152845751	1.0513115457759408	1.1706703910614509	0.06100456820330074	1.1875127448878124	0.0	1494.68125	0.0	2483.0	0.0	1489.65	0.9813828896701825	0.0	1240.0	0.053538175046554934	0.7071411350715616	2.3404326456919324E-4	0.0	0.7184001865671642	1.1889821445095585	0.7124941397093296	1499.45	1489.9	2483.0	18.874025284135765	2483.0	1489.759375	0.7072214201629283	18.914412728123523	0.0	1.029328483722521	14.685264010657841	0.703016241299304	2.4036390733306026E-5	0.9999759636092665	0.9997659567354309	0.06946386946386947	3.3255130597015348	1.0	3.3345615671642137	0.6915584415584416	0.8438285980437834	
1894.03125	1658.0	0.8267708333333317	14.162348604528708	1657.0	1.03575145704191	1894.0	1.2323238931443388	18.227591623036652	1.159678064477796	1929.0	3.331900622519108	1870.0	1.0246535741140277	14.075272161741843	0.09201350025494553	0.04062500000000001	0.0	0.9118625479802596	0.9219244744504919	1326.2	0.8958551941238168	0.8100071378315624	1895.0	1657.625	1.1454128592607378	1898.78125	0.0	0.2	0.09850945440869181	0.09509808115986855	1.050071601883984	0.8170554691550022	0.014548326250342178	0.8598908453311479	0.0	1366.8499999999997	0.0	2210.0	0.0	1325.85	0.9328087831655992	0.0	1250.0	0.010570824524312896	0.37883874234594683	1.4638073629510357E-4	0.0	0.4184725158562368	1.1765238690870543	0.3829563387690689	1371.15	1362.35	2210.0	18.270172907848	2210.0	1326.0015625	0.40892975744667936	18.308627038400836	0.0	1.029328483722521	14.128265147497377	0.37195438050803525	2.9729029722563338E-5	0.9999702709702775	0.9998536192637049	0.019442984760903836	3.3285638859556945	1.0	3.334984025559147	0.40102523659305994	0.789537329127235	
1390.0	1216.0	0.6848158131177066	14.266334841628964	1216.0	1.0361716086870834	1390.0	1.2323238931443388	18.156828597616848	1.149555679476518	1144.0	3.3335347749724713	1086.0	1.027345685707885	14.14262144821265	0.08176016812077026	3.109375	0.0	0.7918320762207225	0.80003569143971	973.05	0.9355656108597301	0.6753602580265983	1390.0	1216.0	1.1392341908439096	1113.25	1.1	6.25	0.08936917532113142	0.08638562468516603	1.0475314743325805	0.8444546287809394	0.057042724082878304	0.8958084920958866	0.0	1009.1390625	0.0	1621.0	0.0010845452304658616	972.7	0.8088789682539682	0.0	1260.0	0.045454545454545456	0.6626590279692574	0.00616370808678501	0.0	0.643510054844607	1.1629019796442361	0.678928247048138	1013.15	1005.65	1621.46875	18.21540235469653	1622.0	972.8984374999998	0.6234535125914282	18.270769230769204	0.0	1.029328483722521	14.20650732169753	0.6425066904549509	0.0030710520649836637	0.9969289479350163	0.993836291913215	0.07266121707538602	3.3308586762075763	0.9989154547695341	3.3366666666667277	0.602212389380531	0.6692515779982043	
1140.0	998.0	0.8656137184115429	14.696309630963093	997.0	1.0326620075616675	1140.0	1.2323238931443388	18.724277978339387	1.1617354378630678	1141.0	3.3203189947413425	1093.0	1.021629185107551	14.570216606498217	0.0943211062848784	3.7078125	0.0	0.7617229751224789	0.771166482314499	798.05	1.1851784080512344	0.8462002160104696	1140.0	997.65625	1.1485129496130344	1113.21875	1.6	6.95	0.10798731413669106	0.10250275782930736	1.0421285383593728	1.1073192239858896	0.0745584217267223	1.1503106854519094	0.0	791.2406250000003	0.0	1330.0	0.0020161290322580645	797.8	0.7860793841105572	0.0	1270.0	0.058720420683610865	0.69820320760108	0.008766397578203834	0.0	0.7268984446477584	1.175190746357829	0.7102739726027397	795.1	785.85	1330.0	18.797306595810564	1330.0	797.975	0.706768025655216	18.875067506750707	0.0	1.029328483722521	14.63078738505881	0.6812007011393515	0.004664555868911998	0.9953354441310882	0.9912336024217961	0.08858447488584476	3.303934126258064	0.9979838709677419	3.3280455740579096	0.6908888888888889	0.8280498664291995	
1136.0	994.0	0.8800179211469434	14.709793351302782	994.0	1.05431189165762	1136.0	1.2323238931443388	18.77327971403037	1.2026704923396576	1140.0	3.323014560779089	1104.0	1.0366799533082365	14.581501340482568	0.11248036440030898	0.6296875	0.0	0.8400201232549365	0.8622639296253765	795.35	1.184692028985507	0.8691063392123026	1136.0	994.0	1.1799753528455565	1117.59375	0.1	1.25	0.12758009852638666	0.12041286054267701	1.06777806152815	1.1158771929824576	0.07188070894582554	1.151632777034112	0.0	794.2937499999998	0.0	1325.0	1.2541543864049665E-4	795.25	0.8817712270093222	0.0	1280.0	0.05526315789473684	0.7053902303704837	0.0015716351291884076	0.0	0.7379981884057971	1.2209381576549796	0.7151268115942029	797.55	790.4	1325.21875	18.833115658027427	1326.0	795.2640624999999	0.7171059020027399	18.90817610062892	0.0	1.029328483722521	14.640994758036086	0.6901315789473684	7.920211986716724E-4	0.9992079788013285	0.9984283648708115	0.09050179211469533	3.3049638989170274	0.9998745845613595	3.3334532374101324	0.7037533512064343	0.8536870503597029	
1142.15625	1000.0	0.8793721973094083	14.700717488789246	999.0	1.0552646266048855	1142.0	1.2323238931443388	18.76276595744679	1.2033324612013436	1141.0	3.32183198737318	1112.0	1.0412710627345982	14.595567375886528	0.10990631563995155	0.015625	0.0	0.8498620862587764	0.8698004518101462	799.8	1.1821333333333348	0.8662378344484143	1143.0	999.9375	1.186798097064723	1123.0625	0.0	0.1	0.12553161209987532	0.12001319933755061	1.0653264969601797	1.1242718446601943	0.06878595584191796	1.1602158968592462	0.0	799.4843749999999	0.0	1333.0	0.0	799.55	0.8893971675648578	0.0	1290.0	0.055900621118012424	0.7164969495977087	1.2526619065514216E-4	0.0	0.743766696349065	1.215531976165573	0.7248201438848921	805.15	795.45	1333.0	18.838816207169828	1333.0	799.6406249999999	0.7263616652996598	18.90502242152467	0.0	1.029328483722521	14.650746385348286	0.7042068361086766	1.953122851359596E-5	0.9999804687714865	0.9998747338093449	0.08807829181494661	3.307364685004502	1.0	3.3330652368186495	0.7074934268185802	0.8507092198581455	
1145.0	1002.0	0.8829181494661815	14.647209920283437	1002.0	1.0307528468650984	1145.0	1.2323238931443388	18.673897707231063	1.1710480980912925	1141.0	3.322679557747857	1117.0	1.0155166984997945	14.50229276895944	0.10607154669026585	0.0109375	0.0	0.8319374651032942	0.8516363349950699	801.8	1.1270053475935815	0.8694274370193522	1145.0	1002.0	1.1490989496306285	1127.46875	0.0	0.1	0.11777224003497176	0.11251901072334297	1.042302550421527	1.0823737821080601	0.059544088905425605	1.104400950604332	0.0	805.0468750000003	0.0	1336.0	0.0	801.65	0.8681680004963087	0.0	1300.0	0.048802129547471165	0.7067004933143406	1.2430853378084405E-4	0.0	0.7386867790594499	1.185962692777147	0.713294538943599	810.2	800.9	1336.0	18.780368694727034	1336.0	801.7578124999999	0.7217576864394055	18.848306595365408	0.0	1.029328483722521	14.588261699959878	0.6980718667835232	1.3574998398043075E-5	0.999986425001602	0.9998756914662191	0.07174490699734277	3.3020480854853695	1.0	3.3340196956133115	0.7032772364924712	0.8491673970201498	
1135.0	993.0	0.8790780141843881	14.604521276595765	993.0	0.9959023878135295	1135.0	1.2323238931443388	18.712971078001743	1.1219666348303974	1141.0	3.329506022638339	1117.0	0.9858670350760591	14.522787028922023	0.0956681790123677	0.004687500000000001	0.0	0.8037986585595186	0.8130955710212515	794.8	1.0868561278863211	0.8647353295220632	1135.0	993.0	1.1093768637372932	1127.65625	0.0	0.05	0.1029112595984122	0.09886245927733514	1.0081168639571585	1.0404907975460136	0.05596156619287564	1.0678690152785837	0.0	798.9671875	0.0	1324.0	0.0	794.6	0.8282366211304675	0.0	1310.0	0.0448943661971831	0.710165470021498	6.26017278076875E-5	0.0	0.7304791481810116	1.1374705617841199	0.7157564905998209	802.4	795.6	1324.71875	18.759881845035917	1325.0	794.7125	0.7132545883085495	18.81586879432623	0.0	1.029328483722521	14.565640492875572	0.7022348816827344	5.864631977302439E-6	0.9999941353680226	0.9999373982721924	0.07219251336898395	3.3249777777778418	1.0	3.33582887700541	0.6923751095530236	0.8497777777777673	
1138.0	996.0	0.8846495119786946	14.622301516503114	995.0	0.9752700388088816	1138.0	1.2323238931443388	18.71332744924978	1.0940556759846622	1141.0	3.328115336914727	1121.0	0.9633247209682586	14.529655781112098	0.08751675978778822	0.00625	0.0	0.7850490812987667	0.794597060477705	796.45	1.1051601423487545	0.8705753016421406	1138.0	995.40625	1.0823518080230832	1129.78125	0.0	0.05	0.09661879310242394	0.09186561201700968	0.9850340740168292	1.056840247131509	0.06801933115162548	1.078431568600776	0.0	794.5453125	0.0	1327.0	0.0	796.35	0.8060312263913372	0.0	1320.0	0.049777777777777775	0.71283597061188	6.323910706380827E-5	0.0	0.7197777777777777	1.1069388369220232	0.7172167707404103	797.35	790.6	1327.0	18.771675299578476	1327.0	796.4125000000003	0.7089646367286138	18.82613737734166	0.0	1.029328483722521	14.572984661021671	0.7061787905346187	7.873204671099473E-6	0.9999921267953288	0.9999367608929363	0.08953900709219859	3.3182462356067957	1.0	3.334163701067679	0.6946160635481023	0.8568402471314992	
1136.0	994.0	0.8789566755083904	14.579699911738736	994.0	0.9801566275604547	1136.0	1.2323238931443388	18.71253309797002	1.099764202728878	1138.0	3.3296335324271724	1123.0	0.9709206352268256	14.518976169461618	0.08875151798060088	0.004687500000000001	0.0	0.7837242940695553	0.7970250763480204	795.5	1.0750220653133276	0.8659191944209259	1136.0	994.0	1.0871180548696209	1131.0	0.0	0.05	0.09690770600048094	0.09265907655028309	0.991979073616662	1.051277533039647	0.057221007517213804	1.063386573411379	0.0	794.4046874999999	0.0	1326.0	0.0	795.35	0.8093260336039267	0.0	1330.0	0.048672566371681415	0.6949116657450095	6.30715862503942E-5	0.0	0.7050088652482269	1.1149700387216785	0.6993783303730018	798.3	792.4	1326.0	18.750796162979306	1326.0	795.425	0.692696143859972	18.781211041852146	0.0	1.029328483722521	14.555243436131265	0.6895869947275922	5.901070009620816E-6	0.9999940989299904	0.9999369284137497	0.06960352422907488	3.323737821080667	1.0	3.3334215167549144	0.6761862917398945	0.8533097969991077	
1141.25	999.0	0.883554376657816	14.651550044286973	999.0	0.992282772161953	1141.0	1.2323238931443388	18.749606299212573	1.115301773360846	1143.0	3.3273824241660304	1126.0	0.9782843851709203	14.558958517210925	0.09269413580916805	0.00625	0.0	0.7923072096379494	0.8072735011745937	799.25	1.1242692648361354	0.8702450300367511	1142.0	999.0	1.0979030439416062	1133.375	0.0	0.05	0.0997781515147391	0.09592207768371955	1.001826296470224	1.0799823633156962	0.06368925246153238	1.105357968846117	0.0	799.1953125	0.0	1332.0	0.0	798.95	0.818312141610571	0.0	1340.0	0.04854368932038835	0.7142862922344579	6.261740763932373E-5	0.0	0.7332451499118166	1.1275429652285724	0.7191385435168739	802.65	795.85	1332.0	18.80509441021107	1332.0	799.0328125	0.7183703133374367	18.84836138175377	0.0	1.029328483722521	14.607466956008347	0.7090988626421697	7.812391278897064E-6	0.999992187608721	0.9999373825923608	0.07760141093474426	3.318358340688502	1.0	3.334126984127049	0.7043650793650794	0.8567019400352639	
1035.875	906.0	0.8407191448007681	14.218575553416752	906.0	1.0018312201374542	1035.0	1.2323238931443388	18.23492682926828	1.1201206891165334	1063.0	3.3320123467440044	1011.0	0.9917009702355732	14.07082926829269	0.08858276606770105	0.00625	0.0	0.75405751229039	0.770153037405453	724.95	0.8688161693936503	0.8247586042049838	1036.0	906.0	1.1091134561810783	1033.21875	0.0	0.05	0.09472886490577005	0.09173629257654106	1.0120999029495723	0.7683902439024409	0.014427436505380486	0.8242063161767016	0.0	743.2609375000001	0.0	1208.0	0.0	724.8	0.7819584171696847	0.0	1350.0	0.009551098376313277	0.43387655689890575	6.740815638692282E-5	0.0	0.47281039461020213	1.1336030135258373	0.4415680473372781	745.85	741.05	1208.0	18.31213978067244	1208.0	724.8749999999999	0.4639064626551218	18.37863330125119	0.0	1.029328483722521	14.155368829723509	0.42857142857142855	8.414545734427725E-6	0.9999915854542656	0.9999325918436132	0.01932367149758454	3.32615830115836	1.0	3.3359844810863777	0.453443258971872	0.8080867850098563	
819.0	717.0	0.7205442176870754	14.29621318373071	716.0	0.9916362099438688	819.0	1.2323238931443388	18.150135501355006	1.0997269857636267	751.0	3.333288893489411	705.0	0.9816935923660429	14.12520325203251	0.07788237720659552	1.1609375000000002	0.0	0.636001694197374	0.6525329356140288	573.35	0.8872370266479678	0.7009539115552219	819.0	716.46875	1.0855406923729825	728.90625	0.45	2.05	0.08747801766601321	0.0832879567919963	1.0036658570079122	0.7924346629986273	0.044611866196256324	0.8369851940746277	0.0	590.9187499999999	0.0	955.0	7.5942958400135E-4	572.95	0.6707007447528774	0.0	1360.0	0.03576341127922971	0.6649702302404699	0.0034590399055091535	0.0	0.6938202247191011	1.1132462157402878	0.6900709219858157	593.45	588.4	955.0625	18.251277902383492	956.0	573.1546875	0.6619235328086147	18.345582047685845	0.0	1.029328483722521	14.217035097338874	0.6424731182795699	0.0019603352111054414	0.9980396647888947	0.9965409600944909	0.059805285118219746	3.3303198887343664	0.9992405704159986	3.3364394993046065	0.6263440860215054	0.6826739427012275	
711.0	622.0	0.8842105263157847	14.49353932584271	622.0	0.9720937732238507	711.0	1.2323238931443388	18.501349527665326	1.0815175668354595	742.0	3.3325358562731093	705.0	0.9622332118541077	14.321997300944652	0.07886538214127149	1.28125	0.0	0.5882886514815562	0.6066600312328843	497.8	0.9800561797752825	0.8592867339699115	711.0	622.0	1.0682778450266035	724.0	0.5	2.75	0.09363696909269208	0.08531468062960522	0.9884079657583134	0.8834008097166006	0.04562220100492139	0.9345162216174396	0.0	496.6015625	0.0	830.0	0.001002807862013638	497.7	0.6318487986327536	0.0	1370.0	0.03248587570621469	0.6690269164421582	0.005504954459013112	0.0	0.7099290780141844	1.1012011613439499	0.6886524822695036	499.15	494.3	830.0	18.60780961483378	830.0	497.7578124999999	0.6825745159641501	18.70758426966293	0.0	1.029328483722521	14.415987024590764	0.652834008097166	0.002573232986549184	0.9974267670134508	0.9944950455409869	0.05865921787709497	3.3266016713092044	0.9989971921379863	3.3366984993178925	0.6535087719298246	0.8280386740331468	
713.0	624.0	0.8823855755894532	14.581188118811864	624.0	0.9827688709711487	713.0	1.2323238931443388	18.547567567567565	1.0995979481525695	740.0	3.328133967139064	707.0	0.9722150537736713	14.381486486486484	0.0837435505411902	0.1265625	0.0	0.6332997987927566	0.6624254341849886	499.3	1.05077793493635	0.8685331517117549	713.0	624.0	1.0841390708926355	723.21875	0.0	0.7	0.10097586824765828	0.09188551440461616	1.0004268831075724	0.9455405405405417	0.061559541293716435	1.0004424483007106	0.0	497.00624999999997	0.0	832.0	0.0	499.05	0.6856390520559044	0.0	1380.0	0.04827586206896552	0.6833814656183927	0.0014158576051779934	0.0	0.7051192145862553	1.1265494083873377	0.6983734087694484	499.7	493.7	832.0	18.69991856050466	832.0	499.1640624999999	0.6848886489799219	18.7878359264498	0.0	1.029328483722521	14.503251441653841	0.6662162162162162	2.5479629829054586E-4	0.9997452037017095	0.9985841423948221	0.08507670850767085	3.3148667601683144	1.0	3.336000000000018	0.6594594594594595	0.8435374149659818	
711.0	622.0	0.8835390946502013	14.5135785007072	622.0	1.0088784858003876	711.0	1.2323238931443388	18.568646408839776	1.1303388186865313	731.0	3.332089870407962	707.0	0.9881412634310466	14.375966850828725	0.08929008494576689	0.0234375	0.0	0.6542984590429846	0.6759832415746523	497.9	1.0047685834502118	0.8611199900380263	711.0	622.0	1.1058188909562452	718.8125	0.0	0.15	0.105981109511001	0.09631442295142044	1.032241675063725	0.9267955801104977	0.06548467280171084	0.9638446188148471	0.0	494.79218750000007	0.0	830.0	0.0	497.7	0.6997381144238517	0.0	1390.0	0.04861111111111111	0.6721066811637612	3.015984719010757E-4	0.0	0.6907616361071932	1.163755637722882	0.6849363507779349	497.5	492.9	830.0	18.640895131685934	830.0	497.8015625000001	0.6740778044889578	18.71400282885433	0.0	1.029328483722521	14.447685271239957	0.6573187414500684	4.730246993738943E-5	0.9999526975300628	0.999698401528099	0.07972027972027972	3.3251388888889015	1.0	3.3363636363636515	0.6484806629834254	0.8246153846153821	
708.0	619.0	0.8817294281729372	14.602397743300445	619.0	1.0415189772328006	708.0	1.2323238931443388	18.668603042876917	1.1710422702711838	728.0	3.329215559681816	709.0	1.0193536168215387	14.468464730290465	0.09705161063339768	0.03125	0.0	0.6679443211619931	0.6986234358014551	495.55	1.0888575458392107	0.8653177857582873	708.0	619.0	1.1422525558053784	718.125	0.0	0.15	0.11105065734921092	0.10403860708896165	1.0618314076264317	1.003194444444446	0.06868859747988804	1.034308419901515	0.0	493.875	0.0	826.0	0.0	495.3	0.7253114554846551	0.0	1400.0	0.047156726768377254	0.6916284377862928	3.050330452465684E-4	0.0	0.7090909090909091	1.1976644057970713	0.7009873060648801	496.75	491.2	826.0	18.726452797714717	826.0	495.39687499999997	0.6911846730595819	18.802679830747536	0.0	1.029328483722521	14.531919452274623	0.6830357142857143	6.330803680534334E-5	0.9999366919631947	0.9996949669547535	0.09154929577464789	3.3199445983379627	1.0	3.3347826086956665	0.6751373626373627	0.8515862068965484	
715.75	626.0	0.8802213001383085	14.61596638655461	626.0	1.0509382573513575	715.0	1.2323238931443388	18.655817174515246	1.1867321194708365	726.0	3.329322041507268	709.0	1.0201687099428043	14.459695290858713	0.10427937942812855	0.015625	0.0	0.6998394863563403	0.7214302020320151	501.15	1.0695652173913057	0.8687257397583121	716.0	626.0	1.150966284045283	717.1875	0.0	0.15	0.12002219798073925	0.10996697466891786	1.0758222059563416	0.9855955678670376	0.07880516203004544	1.028328049180099	0.0	498.9125000000001	0.0	835.0	0.0	500.75	0.7516293993783215	0.0	1410.0	0.05678670360110803	0.7112787723219808	2.998201079352389E-4	0.0	0.7216386554621849	1.2221690211329044	0.7217912552891397	501.3	496.45	835.0	18.733715148664746	835.0	500.91718749999995	0.7018262435666233	18.828151260504203	0.0	1.029328483722521	14.535667367399164	0.699724517906336	3.1266328845277786E-5	0.9999687336711547	0.9997001798920648	0.1006993006993007	3.3214586255259575	1.0	3.3348739495798454	0.6853146853146853	0.8514726507713847	
711.15625	623.0	0.8799163179916261	14.573521126760568	622.0	1.0460543292856868	711.0	1.2323238931443388	18.645366528354074	1.1816770512371089	726.0	3.327868785112383	710.0	1.01610154331789	14.44889196675901	0.09849929535962941	0.0140625	0.0	0.6896172679124613	0.7205499326644607	498.1	1.0519498607242348	0.8714985750539144	712.0	622.5625	1.1399856268057686	718.15625	0.0	0.2	0.11937496709824848	0.10981308165088395	1.0807140604238141	0.9821329639889211	0.05888307625264533	1.0170815116726297	0.0	500.06250000000006	0.0	830.0	0.0	497.9	0.7505262102836524	0.0	1420.0	0.041666666666666664	0.6686156688242914	4.012036108324975E-4	0.0	0.7116991643454039	1.2264008610763195	0.6771126760563381	502.75	495.35	830.0	18.70533306105569	830.0	497.9828125000001	0.6888506306840009	18.77943661971831	0.0	1.029328483722521	14.50596570088941	0.6608126721763086	2.8167706210365072E-5	0.9999718322937897	0.9995987963891675	0.08028169014084507	3.3170596393897482	1.0	3.3358229598893647	0.6696675900277008	0.8506224066390013	
718.0	628.0	0.8856545961002744	14.594397759103634	628.0	1.033778805798008	718.0	1.2323238931443388	18.603042876901807	1.168120289300884	724.0	3.3226394173206026	709.0	1.0160355993998262	14.44094052558783	0.10154308051045116	0.0328125	0.0	0.6979539133889551	0.7187156254899859	502.75	1.0844851904090267	0.8635852134052894	718.0	628.0	1.1446396687927098	717.6875	0.0	0.3	0.11905323559128779	0.10856458129082251	1.0646545445697158	1.015555555555557	0.06554757025630746	1.0428229101916446	0.0	503.246875	0.0	838.0	0.0	502.55	0.7524634219169901	0.0	1430.0	0.049930651872399444	0.716638447201298	5.958883702453073E-4	0.0	0.7364206128133705	1.2100374656405497	0.7246121297602257	505.35	501.25	838.0	18.714014948734587	838.0	502.6625000000001	0.7180979087637306	18.791376912378315	0.0	1.029328483722521	14.5277903180087	0.7091977869986169	6.51681472553054E-5	0.9999348318527448	0.9994041116297546	0.0846262341325811	3.306527777777792	1.0	3.333473389355755	0.700836820083682	0.8438888888888862	
712.0	623.0	0.8836363636363584	14.531284916201098	623.0	1.039857227993189	712.0	1.2323238931443388	18.617548746518107	1.1728434488677164	721.0	3.3307904342484975	708.0	1.0155012997383428	14.423430962343106	0.09806105993282926	0.025	0.0	0.6907590094624522	0.71171853743192	498.3	1.0251412429378546	0.8642594082271886	712.0	623.0	1.138971864826194	714.875	0.0	0.2	0.11530705977177155	0.1073174895923338	1.0682807876569782	0.9486750348675037	0.05962031301113923	0.9901111711991828	0.0	497.7484374999999	0.0	830.0	0.0	498.15	0.7396021699819169	0.0	1440.0	0.046348314606741575	0.6927260326405058	4.011231448054553E-4	0.0	0.7090973201692524	1.2085533892843616	0.6981664315937941	500.1	495.15	830.15625	18.66973851563037	831.0	498.2281250000001	0.6947653958531258	18.727871148459386	0.0	1.029328483722521	14.474688673154706	0.6861997226074896	5.0203014607810364E-5	0.9999497969853921	0.9995988768551946	0.08050847457627118	3.3189415041782886	1.0	3.335684062059251	0.6792189679218968	0.8454417952314133	
808.0	707.0	0.8156911581569075	14.154267515923562	707.0	1.020204529388106	808.0	1.2323238931443388	17.187834549878346	1.2014337525597836	824.0	2.99219008563746	785.0	0.9966636317604949	13.474209245742077	0.13891078775820062	0.0078125	0.0	0.8360410830999067	0.8839251941619158	565.8	1.6294190358467227	0.8006681873998633	808.0	707.0	1.166658796822843	806.3125	0.0	0.05	0.16684591756526318	0.1529812673780455	1.043674536456692	1.4114250614250599	0.5049640240797076	1.5119999899617471	0.0	533.8921875	0.0	943.0	0.0	565.6	0.9439095073385061	0.0	1450.0	0.3746958637469586	0.9828412548050056	9.4921689606075E-5	0.0	0.8968152866242038	1.2397466220205682	1.0111464968152866	540.25	526.7	943.0	17.583819026444857	943.0	565.7015625	0.8532073615413482	18.03859872611466	0.0	1.029328483722521	13.790960753407537	0.9605582524271845	1.4669859717153785E-5	0.9999853301402828	0.999905078310394	0.6125461254612546	2.922871046228724	1.0	3.0756687898089297	0.8087330873308733	0.7824108241082387	
1030.0	901.0	0.8571150097465808	14.385170731707301	901.0	1.0002535689067378	1030.0	1.2323238931443388	17.945896946564876	1.3137953478025979	1050.0	3.0802238142257985	1022.0	0.9802377358953867	14.066030534351162	0.24046165102726844	0.1140625	0.0	1.1689131668558457	1.2909330004344906	721.15	1.6942528735632187	0.8436344610397246	1030.0	901.0	1.2531942197568378	1036.0625	0.0	0.35	0.31751311737329974	0.2791831850501917	1.0126253469074882	1.4941289701636187	0.08763159899759061	1.587637390332387	0.0	702.934375	0.0	1202.0	0.0	720.9	1.4826186066391225	0.0	1460.0	0.0703953712632594	0.7679800847066562	4.985399900292001E-4	0.0	0.8068181818181818	1.35946626983136	0.7773170731707317	704.85	700.8	1202.0	18.156252603890515	1202.0	721.065625	0.7849446668885068	18.328097560975593	0.0	1.029328483722521	14.232394328625027	0.758095238095238	1.6225498644051228E-4	0.9998377450135596	0.9995014600099708	0.10298363811357074	3.036641221374081	1.0	3.1029239766082233	0.766859344894027	0.8343809523809455	
1140.0	998.0	0.8782039289055096	14.726103286384985	997.0	1.0071827650831529	1140.0	1.2323238931443388	18.59803921568624	1.27494325869804	1087.0	3.2823824641243933	1060.0	0.999029078082674	14.475000000000003	0.20696484947701005	0.109375	0.0	1.1017897779691248	1.184023168323428	798.05	1.2433018867924535	0.8650853698091576	1140.0	997.75	1.2397785191058863	1070.71875	0.0	0.35	0.25880130532059903	0.23499931565667362	1.0225556599482242	1.1657407407407403	0.06707568024460607	1.2098470526859382	0.0	815.7125000000001	0.0	1330.0	0.0	797.9	1.3147933329263082	0.0	1470.0	0.05519176800748363	0.7263874951104455	4.2960598993494533E-4	0.0	0.7649812734082397	1.3102597943929337	0.7325636192271442	820.7	810.4	1330.0	18.740119762103934	1330.0	797.9921875000001	0.7419068775331129	18.915117370892016	0.0	1.029328483722521	14.59265192817044	0.7150413983440662	1.3388179606976968E-4	0.9998661182039301	0.999570394010065	0.07677902621722846	3.2515406162465523	1.0	3.3139906103286965	0.7198712051517939	0.8492063492063411	
1136.0	994.0	0.8796672828096025	14.726865671641777	994.0	0.9971868831317525	1136.0	1.2323238931443388	18.72842686292548	1.1419791668367114	1093.0	3.3108667371613962	1072.0	0.9843281671941957	14.56190036900368	0.11008671257267737	0.0	0.0	0.8432001005530417	0.8645749870090861	795.4	1.185594795539034	0.8688654993173927	1136.0	994.0	1.1221563049215864	1082.71875	0.0	0.0	0.12394608541015893	0.11682212318773205	1.0080094384480596	1.1405504587155983	0.06572429863992973	1.1599864390988484	0.0	796.9484374999998	0.0	1325.0	0.0	795.25	0.8820949755669716	0.0	1480.0	0.05069124423963134	0.7277242310508366	0.0	0.0	0.7497672253258846	1.1601891973268328	0.7357742537313433	799.0	793.7	1325.3125	18.815514471284295	1326.0	795.2749999999999	0.735111360026927	18.925652985074624	0.0	1.029328483722521	14.635782234805555	0.7222985347985348	0.0	1.0	1.0	0.07749077490774908	3.2974241030359392	1.0	3.326330275229417	0.7205069124423963	0.8597069597069502	
1142.03125	1000.0	0.8781968721251047	14.726218951241947	999.0	0.9959735436154912	1142.0	1.2323238931443388	18.76003649635036	1.1334253451353955	1101.0	3.3118110727399435	1086.0	0.983795471544457	14.600182481751798	0.10455127418316536	0.0	0.0	0.8287925501793242	0.8466390407091032	799.75	1.2100368324125228	0.8691397808860094	1143.0	999.90625	1.1158592783175212	1094.5625	0.0	0.0	0.11625379029336602	0.10974930209393277	1.0063400934074136	1.158979033728349	0.0751720063528653	1.1764458409171248	0.0	796.2453125000001	0.0	1333.0	0.0	799.55	0.8681567051732798	0.0	1490.0	0.062100456621004566	0.7351608762042618	0.0	0.0	0.7516114180478821	1.1506268155534267	0.7405703771849126	800.3	792.4	1333.0	18.83690857654655	1333.0	799.6281250000001	0.7373777550356813	18.924011039558422	0.0	1.029328483722521	14.655957722920649	0.7311363636363636	0.0	1.0	1.0	0.0883424408014572	3.2948905109489632	1.0	3.322802197802259	0.723744292237443	0.8592490842490753	
1145.0	1002.0	0.8806306306306222	14.70582347588718	1002.0	1.0249717802616503	1145.0	1.2323238931443388	18.697657657657654	1.1706856733705493	1114.0	3.3106659659092292	1097.0	1.0128220005032582	14.531081081081087	0.113536714206571	0.0	0.0	0.8455900776747682	0.8657196844199682	801.8	1.1931756141947238	0.8687511470724272	1145.0	1002.0	1.1554809289049655	1106.75	0.0	0.0	0.1250679489792721	0.1177206112943526	1.0368880399465823	1.1426126126126133	0.08082344672783631	1.1700254328177935	0.0	798.1796875000002	0.0	1336.0	0.0	801.7	0.8883741313466474	0.0	1500.0	0.0650994575045208	0.7197612735650073	0.0	0.0	0.7486437613019892	1.1893207149205876	0.7265268915223336	801.9	795.05	1336.0	18.800475472908982	1336.0	801.7546875	0.7289920289615046	18.907552320291177	0.0	1.029328483722521	14.621058359927385	0.7156025179856115	0.0	1.0	1.0	0.10045248868778281	3.2953026196929223	1.0	3.326023657870855	0.7157657657657658	0.8574141048824497	
1135.0	993.0	0.8806828391733974	14.708355795148266	993.0	1.0533144110462866	1135.0	1.2323238931443388	18.790778871978493	1.2041772778060593	1119.0	3.3250254026645063	1100.0	1.0382747890695583	14.6053715308863	0.116349495002049	0.0	0.0	0.8588072296744127	0.8751912665867073	794.75	1.180545454545455	0.8693905782189421	1135.0	993.0	1.1836511926124516	1110.5625	0.0	0.0	0.1309867439547227	0.12272974980037968	1.0701481969699078	1.120393559928442	0.07375215681586934	1.1539474368849385	0.0	795.2859375	0.0	1324.0	0.0	794.65	0.8926128161677023	0.0	1510.0	0.05765765765765766	0.7215837534110712	0.0	0.0	0.7518181818181818	1.229403777670218	0.7290909090909091	799.55	791.4	1324.6875	18.845823638869575	1325.0	794.7062500000001	0.7295398872640769	18.90772686433063	0.0	1.029328483722521	14.651407657986194	0.7162343470483006	0.0	1.0	1.0	0.09433962264150944	3.31557743957034	1.0	3.332761732852049	0.7135463546354636	0.8546846846846762	
1138.0	996.0	0.8826905829596319	14.67286612758312	995.0	1.0355488084095121	1138.0	1.2323238931443388	18.765232974910422	1.1777222835052568	1123.0	3.324959960273254	1107.0	1.017666873749148	14.588003581020596	0.10853471580521833	0.0015625	0.0	0.8388798191636317	0.8552027248903916	796.45	1.145980126467933	0.8673622388731886	1138.0	995.375	1.153721421834934	1115.5625	0.0	0.05	0.11975687502644108	0.11434401889058039	1.050440674392015	1.1016114592658903	0.081631421606439	1.1284204107837716	0.0	796.2625	0.0	1327.0	0.0	796.35	0.8724541111390496	0.0	1520.0	0.06905829596412556	0.7217011138445775	6.28140703517588E-5	0.0	0.7271906052393857	1.1978418906333388	0.7265765765765766	799.95	793.95	1327.0	18.822156103776486	1327.0	796.4078125000003	0.7120346624794539	18.87295597484279	0.0	1.029328483722521	14.629833904630097	0.7174977738201247	1.9629396984924625E-6	0.9999980370603015	0.9999371859296483	0.09549549549549549	3.313978494623717	1.0	3.3326457399103755	0.6920677361853832	0.8536453645364446	
1136.0	994.0	0.8822796081923324	14.667475292003587	994.0	1.0354727051718848	1136.0	1.2323238931443388	18.780355555555555	1.1741537838394644	1127.0	3.3263030470379418	1113.0	1.019776608505462	14.588303571428591	0.10577200220436983	0.0015625	0.0	0.8280468502690725	0.8461969618840743	795.5	1.16199460916442	0.8707129910516823	1136.0	994.0	1.1529266877147235	1120.9375	0.0	0.05	0.11563085258656232	0.11097974168407874	1.0506463299527824	1.1031083481349921	0.08086006298856845	1.1281667895233864	0.0	792.9031250000003	0.0	1326.0	0.0	795.35	0.8614965469175695	0.0	1530.0	0.059555555555555556	0.7015473877153336	6.322711178553364E-5	0.0	0.705842997323818	1.1920756789985651	0.7070979335130279	797.05	789.15	1326.0	18.817321004928512	1326.0	795.4078125000002	0.6954322134845115	18.85112309074574	0.0	1.029328483722521	14.620304966838939	0.6960479573712256	1.9758472432979262E-6	0.9999980241527567	0.9999367728882145	0.10512129380053908	3.3176000000000623	1.0	3.3308784383319203	0.6843389529724934	0.8588392857142759	
1141.125	999.0	0.8793072824156206	14.733184656556638	999.0	1.0696890753804982	1141.0	1.2323238931443388	18.80282935455348	1.2207487343733123	1133.0	3.321872010464148	1119.0	1.0528863612913466	14.627497789566753	0.11722820060952871	0.0078125	0.0	0.8548921537980619	0.873433429899836	799.1	1.1983914209115296	0.867160761623732	1142.0	999.0	1.1979315993242996	1126.03125	0.0	0.15	0.12941717598815103	0.12294762462685435	1.0851562464938374	1.1545696539485335	0.0786819369894431	1.1788519054930466	0.0	799.2187500000001	0.0	1332.0	0.0	798.95	0.8939138049665353	0.0	1540.0	0.06483126110124333	0.7188268247379425	1.886080724254998E-4	0.0	0.7479910714285715	1.2384171807566102	0.7245308310991957	802.95	795.15	1332.0	18.865072170223094	1332.0	799.003125	0.7296590947635929	18.93829029385571	0.0	1.029328483722521	14.676039398135268	0.7131765749778172	9.80147554733893E-6	0.9999901985244527	0.9998113919275745	0.08896797153024912	3.3090909090909726	1.0	3.329857397504519	0.7146980461811723	0.8524444444444367	
1499.40625	1312.0	0.7566829951014633	15.543693379790959	1312.0	1.0005497543172246	1499.0	1.2323238931443388	18.364535666218053	1.2720809446735946	1486.0	2.682166440306626	1421.0	0.9918532760852009	15.006023271731728	0.22164221522727923	0.1453125	0.0	1.6217913407513496	1.698931044051475	1049.8	4.231498257839729	0.7398749970364779	1500.0	1312.0	1.2548981094941307	1450.625	0.0	1.05	0.24644533709454777	0.23104439663493315	1.0176529053428187	3.907867494824019	1.4551584290431518	4.044133172465648	0.0	906.703125	0.0	1749.0	0.0	1049.3	1.7838227146814405	0.0	1550.0	1.3519283746556474	1.210377765085082	0.001156260323752891	0.0	0.8944405348346235	1.3058083715651712	1.2357494722026743	914.4	898.5	1749.40625	18.68171368738782	1750.0	1049.5578125	0.8656907387033823	18.9980487804878	0.0	1.029328483722521	15.259672250044757	1.181864064602961	1.6024509932191947E-4	0.999839754900678	0.9988437396762472	1.5847222222222221	2.6326379542396197	1.0	2.7300492610837948	0.8383680555555556	0.7246971736204509	
2201.0	1926.0	0.8247301736274074	17.483820120537754	1926.0	0.9655235795882293	2201.0	1.2323238931443388	20.200547195622445	1.782629119600414	2193.0	2.9017095666966553	2131.0	0.9578211535073965	16.469858641130873	0.6832626978363587	16.628124999999997	0.0	4.437981536752967	4.788860430625895	1540.9	5.473388966156701	0.8155672688663063	2201.0	1926.0	1.7244681716225636	2169.125	12.2	20.25	0.7712678273176953	0.7302657244223374	0.9757187001266381	4.392840857273139	0.3723842485321957	4.952472730522454	0.0	1424.5109375	0.0	2567.0	0.0083969991052378	1540.45	5.096571550255536	0.0	1560.0	0.26310989512083904	0.8289709800025785	0.014085486731819287	0.0	0.9241050674105067	1.8317612786248414	0.843031440638198	1440.7	1408.8	2567.9375	20.71391681122907	2568.0	1540.65	0.9022632725593157	21.189337042188267	0.0	1.029328483722521	16.996639975666127	0.8171454628362973	0.01154113363562132	0.9884588663643787	0.9859145132681807	0.4812239221140473	2.879760809567646	0.9916030008947622	2.929563585171307	0.8839861751152074	0.8053793103448303	
2563.0	2243.0	0.8688222698072885	14.854517942066598	2242.0	0.9930847464324449	2563.0	1.2323238931443388	18.789593147751567	1.6671768936399456	2352.0	3.237621743248508	2313.0	0.9872999706796209	14.70736616702356	0.5483241655935225	16.814062500000002	0.0	3.387982077132341	3.716068187895407	1794.2	1.552352437981185	0.858632438258126	2563.0	2242.8125	1.6049709269189167	2334.0625	12.35	20.5	0.6580222899594823	0.6033473625093373	1.002631432681115	1.4631059631059624	0.07528181332734475	1.497798057160433	0.0	1871.1374999999998	0.0	2990.0	0.006544606661190748	1793.85	4.035779373927959	0.0	1570.0	0.06544054747647562	0.7682104499090823	0.010812806582625666	0.0	0.7919181034482758	1.7361258843178744	0.774210981409425	1878.75	1865.6	2990.0	18.856776099017594	2990.0	1794.0625000000002	0.7812685913642381	18.96411586683956	0.0	1.029328483722521	14.760521917511017	0.7633928571428571	0.00890493457760972	0.9910950654223905	0.9891871934173744	0.09165585819282317	3.221327623126372	0.9934553933388093	3.256032632030949	0.7698327615780446	0.8495079161317972	
2566.96875	2246.0	0.8745271122320372	14.851653411469218	2246.0	1.0052112275672633	2566.0	1.2323238931443388	18.893953294412004	1.230708155952412	2398.0	3.2990572006020624	2376.0	0.9974678325532521	14.745537948290222	0.1689758868413497	0.32343750000000004	0.0	1.1442552144555918	1.220745837365572	1796.65	1.3699159663865503	0.8651173351389806	2567.0	2246.0	1.2071766250174991	2384.96875	0.05	0.85	0.222119536842051	0.19218919315949337	1.0119615823665677	1.3250208507089216	0.07412464909829336	1.3474789904955755	0.0	1841.9640624999997	0.0	2994.0	2.723237384602816E-5	1796.5	1.322906563207242	0.0	1580.0	0.06773243584350021	0.7556254652747614	4.608294930875576E-4	0.0	0.7766806722689076	1.2660739264429284	0.7583122895622896	1855.8	1829.05	2994.0	18.964828581564856	2994.0	1796.5875000000003	0.7644148219757912	19.03595646714104	0.0	1.029328483722521	14.800654045823856	0.7517723102585487	1.7534881291428092E-4	0.9998246511870857	0.9995391705069125	0.08774139378673383	3.2880942364325207	0.999972767626154	3.311594809543776	0.754817762882279	0.8568807339449599	
2562.0	2242.0	0.8792662819456012	14.869217970049949	2241.0	1.0126262788011406	2562.0	1.2323238931443388	18.932397853900124	1.1659321341402995	2429.0	3.310936430785235	2404.0	1.0034465361648306	14.761370202228635	0.11741314453725178	0.0	0.0	1.0392980099084725	1.0499091100992621	1793.3	1.3448835274542428	0.8682683144995733	2562.0	2241.3125	1.151481328107257	2418.1875	0.0	0.0	0.12783763856772107	0.1225596914272747	1.0204845290702103	1.3099876186545625	0.08386878842744347	1.330347859821834	0.0	1784.2734374999995	0.0	2988.0	0.0	1793.05	1.0646201289599102	0.0	1590.0	0.07234394377842084	0.7401083957585332	0.0	0.0	0.7544311624072547	1.1791951490119397	0.74511231281198	1788.9	1777.2	2988.8125	18.98647758981565	2989.0	1793.1500000000005	0.7444450894701246	19.064143094841977	0.0	1.029328483722521	14.807272844530889	0.7366200082338411	0.0	1.0	1.0	0.09586776859504133	3.301073936389954	1.0	3.32271214642267	0.7322314049586777	0.8572490706319769	
2572.4375	2251.0	0.877045177045188	14.893888433141878	2251.0	1.0519140169067436	2572.0	1.2323238931443388	18.93716024340771	1.2191408011121472	2472.0	3.307770974827103	2438.0	1.0435951398304466	14.782312373225153	0.13105854206853096	0.0	0.0	1.0652879610455028	1.0763311639069228	1800.95	1.3811529026982814	0.86632657554208	2573.0	2251.0	1.205690250842121	2455.40625	0.0	0.0	0.140045875816465	0.1360774058552216	1.0601999359034973	1.3542579075425785	0.09241995625840609	1.367575644691106	0.0	1789.94375	0.0	3001.0	0.0	1800.6	1.0858732733068621	0.0	1600.0	0.08034257748776509	0.7186153427894832	0.0	0.0	0.7450040783034257	1.2310345097046416	0.7226770364306181	1793.8	1784.55	3001.28125	19.006086134486097	3002.0	1800.7546875	0.7327545126144475	19.081583264971332	0.0	1.029328483722521	14.83198858411695	0.7125809061488673	0.0	1.0	1.0	0.10817405449369663	3.2960130187144445	1.0	3.3169811320755094	0.7213298088653924	0.8575671277461427	
2580.5	2258.0	0.8758690379951602	14.777369907220624	2258.0	1.0465509181030264	2580.0	1.2323238931443388	18.88270161290322	1.2115481837854127	2495.0	3.3118203193097595	2469.0	1.0388100984272615	14.710405785456011	0.1302629526598616	0.0	0.0	1.0619602882129695	1.0703517192778556	1806.55	1.3002023472278437	0.865632628432173	2581.0	2258.0	1.2000716296133045	2480.78125	0.0	0.0	0.13847880406881624	0.1339361230079107	1.056326455517098	1.2665726943213866	0.05588267620378759	1.2810449587320143	0.0	1817.3703125000004	0.0	3010.0	0.0	1806.2	1.0813182580946878	0.0	1610.0	0.04388083735909823	0.7182044031975804	0.0	0.0	0.7465780998389694	1.225350793328759	0.7225597407857433	1822.3	1812.3	3010.78125	18.922785253655796	3011.0	1806.3281250000002	0.7345688194484187	18.961637757160158	0.0	1.029328483722521	14.745332305913909	0.7143860353130016	0.0	1.0	1.0	0.06370967741935483	3.304274193548425	1.0	3.3190898107128817	0.7234772085518354	0.8539457709429471	
2558.0625	2239.0	0.8751403368083511	14.764798387096743	2238.0	1.0125995715880207	2558.0	1.2323238931443388	18.877474949899764	1.1546238254363348	2504.0	3.326435648502106	2476.0	1.0014474953188839	14.700240480961982	0.10788848372251256	0.04062500000000001	0.0	1.0103021021857164	1.0205892818282376	1790.95	1.2537096774193532	0.864555133661872	2559.0	2238.53125	1.1395182487636355	2491.6875	0.0	1.1	0.11642992691282479	0.11171318221434301	1.020332464180413	1.2243610223642178	0.07594273484991378	1.236898987662576	0.0	1795.1703125000004	0.0	2984.0	0.0	1790.35	1.0300980064595167	0.0	1620.0	0.06690705128205128	0.717197392849152	6.140620202640467E-4	0.0	0.7125302175664786	1.1672245726702957	0.7212237479806138	1800.7	1790.25	2984.59375	18.920672779775042	2985.0	1790.6828125	0.7044088682061773	18.958266129032264	0.0	1.029328483722521	14.729681997611099	0.7147859143657463	2.26668081969801E-5	0.999977333191803	0.999385937979736	0.08772635814889336	3.322061772964334	1.0	3.33147554129914	0.6927083333333334	0.8493134087237528	
2569.0	2248.0	0.8753987240829467	14.872391653290547	2248.0	1.0639247882361749	2569.0	1.2323238931443388	18.978179650238502	1.2181719948518934	2521.0	3.320068506246112	2492.0	1.0558153055977801	14.798251192368829	0.11867098364087056	0.046875000000000014	0.0	1.0295811222761657	1.0444623008221763	1798.6	1.359696727853153	0.8657361824668021	2569.0	2248.0	1.205254400485053	2509.28125	0.0	1.1	0.12873581815639723	0.12357742234460427	1.0697847640772769	1.3242845786963433	0.11888180827844755	1.3416320607503183	0.0	1771.078125	0.0	2997.0	0.0	1798.45	1.0568261936320822	0.0	1630.0	0.10023961661341853	0.7238693882679622	6.202774331792039E-4	0.0	0.7287085165933627	1.2287029014421893	0.7291332263242376	1776.05	1761.9	2997.875	19.019712322586415	2998.0	1798.5375000000004	0.7149850680611661	19.070144462279277	0.0	1.029328483722521	14.833907633873537	0.7210735586481113	2.644462505857414E-5	0.9999735553749414	0.9993797225668208	0.13399602385685885	3.3091053677932716	1.0	3.32751891676625	0.7003976143141153	0.8482235528942192	
2582.53125	2260.0	0.8761754247333197	14.798852848101237	2259.0	1.0943474779884645	2582.0	1.2323238931443388	18.894078168180055	1.2672195133835005	2537.0	3.3206326758172864	2515.0	1.0859815278772473	14.721989735491492	0.13667669312198494	0.020312499999999997	0.0	1.0718630758170657	1.0818065549828064	1808.15	1.3072389240506341	0.862609208993339	2583.0	2259.875	1.2553489051733397	2527.28125	0.0	0.2	0.14710833521832936	0.14164417678981953	1.1040908310398403	1.2710287741426867	0.06479268456017559	1.2885529663052426	0.0	1811.6203125	0.0	3013.0	0.0	1807.55	1.093917932041778	0.0	1640.0	0.054075546719681906	0.705929926901214	1.105308242836221E-4	0.0	0.7318037974683544	1.2826179140833494	0.7089463220675944	1815.95	1805.25	3013.0625	18.952024444900182	3014.0	1807.7843750000002	0.7224558724791412	18.99758320126788	0.0	1.029328483722521	14.768782560089571	0.7031927473393772	1.1210036129023065E-5	0.999988789963871	0.9998894691757163	0.07786561264822134	3.3122173740579366	1.0	3.326967180703852	0.7099921166732361	0.8485521618405452	
3003.59375	2629.0	0.7957934336525437	14.25463633229922	2627.0	1.027817961832497	3003.0	1.2323238931443388	17.52464646464647	1.246051128231758	2970.0	2.929492578191923	2901.0	1.0202314570298943	13.846734006734016	0.1799469526338705	0.046875	0.0	1.2759826655515851	1.2982775044077302	2102.85	2.1151846785225685	0.7855585138415206	3004.0	2628.0	1.2359997153156055	2933.78125	0.0	0.25	0.19167168260135378	0.18376383436490987	1.0374704309711973	1.9444218379111564	0.6860900517680556	2.0252017915772895	0.0	1968.1953125	0.0	3503.0	0.0	2101.8	1.3359873826664292	0.0	1650.0	0.6473183978275628	1.0160051155621446	1.2702606574869165E-4	0.0	0.8651733607964298	1.2603719929486052	1.0262840399862116	1977.4	1958.0	3504.125	17.743297379799298	3505.0	2102.4250000000006	0.8501174425088315	18.010444674250266	0.0	1.029328483722521	14.028246287765874	1.0036219676549865	2.3834585760017083E-5	0.9999761654142401	0.9998729739342513	0.7329001367989056	2.8969676549865273	1.0	2.963667700792837	0.8286725067385444	0.7694984646878302	
3850.96875	3370.0	0.8452368558042909	14.630757139114493	3369.0	1.0006039102002957	3850.0	1.2323238931443388	18.302256809338495	1.406551978557062	3866.0	3.0448489676211605	3815.0	0.9909567883430634	14.45263294422829	0.34306774394513334	1.91875	0.0	1.8429036583030072	1.946000288793271	2695.7	2.1884575299635216	0.8367039714127167	3851.0	3369.40625	1.3833316858479232	3839.4375	0.9	2.65	0.38826207055877093	0.36175894753114957	1.0071831800331774	2.006246746486204	0.12637390262885428	2.0751805643854286	0.0	2606.3765624999996	0.0	4492.0	3.4489365778884843E-4	2695.25	2.0841941553703776	0.0	1660.0	0.10828356271098416	0.7763193254961607	0.0010155980531176942	0.0	0.8187206878582595	1.4401766364794044	0.7812418129421012	2614.8	2597.85	4492.875	18.442413681034974	4493.0	2695.56875	0.808803231412164	18.546685878962577	0.0	1.029328483722521	14.560860742001003	0.7713398861872737	7.357178699565262E-4	0.9992642821300431	0.9989844019468823	0.14457202505219208	3.021115434500534	0.9996551063422111	3.076788053444993	0.797386895475819	0.828508430609623	
4270.53125	3737.0	0.8724710619023983	14.903976843694895	3736.0	1.0189710766875402	4270.0	1.2323238931443388	18.916292415169593	1.3619718860811136	4008.0	3.2846278307474477	3951.0	1.0121943937407665	14.786027944111794	0.2867547687741544	1.8859375000000003	0.0	1.6554567186509033	1.7276645683167475	2989.65	1.4577000503271282	0.8632038917617656	4271.0	3736.59375	1.3440401989714341	3982.03125	0.9	2.55	0.32317709543989975	0.30208166699010364	1.023996757821356	1.4254131196795174	0.07763794553119842	1.4417209507910735	0.0	3075.5468749999995	0.0	4982.0	2.925735090941599E-4	2989.0	1.8359892249772816	0.0	1670.0	0.06869652742828385	0.7493084055221356	8.285542540574788E-4	0.0	0.770058213110605	1.3848349154531518	0.7559478613009365	3085.3	3067.35	4982.34375	18.998513334022753	4983.0	2989.318750000001	0.7607078291442192	19.059652655424056	0.0	1.029328483722521	14.850681611513386	0.7440119760479041	6.127869608292859E-4	0.9993872130391709	0.9991714457459424	0.0874248496993988	3.2713323353291437	0.9997074264909058	3.2974578404226547	0.7514429109159347	0.8553517587940026	
4284.625	3749.0	0.8765113974232281	14.897941468253965	3749.0	1.0099594178847549	4284.0	1.2323238931443388	18.96898500860165	1.1711647484602927	4069.0	3.306969574881867	4032.0	1.0032463841501302	14.804725572237267	0.1248732456411424	0.0	0.0	1.1492284718765555	1.1586429829052685	2999.25	1.395399455849612	0.8658755092873565	4285.0	3749.0	1.1612287454397456	4050.3125	0.0	0.0	0.13285754078005707	0.12882078763323607	1.0171644192470952	1.366306217743917	0.07496481815421355	1.3817106996700779	0.0	3018.3	0.0	4998.0	0.0	2998.85	1.1663936460660214	0.0	1680.0	0.06445264452644527	0.7313899323935742	0.0	0.0	0.7490699404761905	1.1824855736045978	0.7353670634920635	3023.75	3011.85	4998.65625	19.0236630127412	4999.0	2999.112499999999	0.737691214945863	19.0865327380952	0.0	1.029328483722521	14.85081792857181	0.7280658638486115	0.0	1.0	1.0	0.08522167487684729	3.296190947316143	1.0	3.3146081349204266	0.728889709502708	0.8570370370370723	
4273.34375	3740.0	0.8792647058823913	14.913565986728948	3739.0	1.008754977466735	4273.0	1.2323238931443388	19.031936274509828	1.1561814353484252	4101.0	3.320495394446221	4069.0	1.002008255538053	14.855196078431355	0.11236241133968705	0.003125	0.0	1.1233260614197014	1.1306147034824705	2992.0	1.384111001964636	0.8672827260847543	4274.0	3739.25	1.1469632755861223	4083.9375	0.0	0.1	0.11797796471955173	0.11546055407600539	1.0159815027504282	1.3647231749142559	0.08667592905261343	1.3744068019431137	0.0	2977.7250000000004	0.0	4985.0	0.0	2991.1	1.1381329485587732	0.0	1690.0	0.07750797154770665	0.7241797642232833	3.3616835311123816E-5	0.0	0.7224336935166994	1.1650644499423954	0.7274570024570025	2983.95	2971.35	4985.8125	19.06771243677874	4987.0	2991.4500000000007	0.7162539859536785	19.11066601130498	0.0	1.029328483722521	14.879934316247592	0.7214703730797366	1.0505261034726193E-6	0.9999989494738966	0.9999663831646889	0.10046671579464506	3.315578999018426	1.0	3.326632428466399	0.7093505859375	0.8535653026219385	
4984.1875	4362.0	0.8047608881298354	15.132445780545398	4361.0	1.0334279918057472	4984.0	1.2323238931443388	18.426759376316976	1.2739467416419177	4746.0	2.9644422999638205	4656.0	1.0238545065425062	14.69867256637165	0.1977124477472962	0.12499999999999999	0.0	1.5101791530944626	1.538429471439832	3489.35	2.9115886251870924	0.7964310161120829	4985.0	4361.15625	1.2592421916128347	4686.625	0.0	0.4	0.20626745556902237	0.20243902328482408	1.0398097642328343	2.6575718849840335	0.9400341264089498	2.798590025726339	0.0	3177.9953125	0.0	5814.0	0.0	3488.65	1.5696663774745643	0.0	1700.0	0.8666245259165614	1.0446899321597891	1.258000094350007E-4	0.0	0.852555910543131	1.2827357138996527	1.0505262027491409	3192.8	3163.4	5815.0625	18.715083071486323	5816.0	3488.928125000001	0.8405952891854375	18.907021687781832	0.0	1.029328483722521	14.954209755410277	1.0328171091445428	3.9328160480206544E-5	0.9999606718395198	0.9998741999905649	0.9957053897358815	2.935777496839248	1.0	2.986600815975745	0.8278644719965798	0.7858027327071163	
6418.59375	5617.0	0.8334781908900764	15.528794463222265	5615.0	1.0032800790474046	6417.0	1.2323238931443388	18.982765242438756	1.5460084839586528	6293.0	2.995727862831923	6204.0	0.9977130596516065	15.15477676428222	0.4541696549125172	11.484375	0.0	2.7556565760925715	2.972645487706091	4493.55	3.1926520134766565	0.8244480473203571	6419.0	5616.40625	1.512411820256293	6237.5	9.3	14.35	0.5018784966828591	0.4831411039404627	1.00764425046835	2.819619139062256	0.12436728676335146	3.0352598368188057	0.0	4357.909375	0.0	7487.0	0.0021260301530513104	4492.1	3.1226728227038327	0.0	1710.0	0.10980454473224217	0.7995684079948983	0.003286648420232928	0.0	0.8749396426846934	1.569610661914157	0.8045212765957447	4367.8	4349.7	7488.5	19.163744545592202	7489.0	4493.043750000001	0.864410807289943	19.355512634797982	0.0	1.029328483722521	15.343568635439752	0.7925075480692834	0.002628373237879576	0.9973716267621204	0.996713351579767	0.13539651837524178	2.9789465283318126	0.9978739698469486	3.009719987125661	0.8502236064526434	0.8146458200383008	
7134.75	6243.0	0.8704452210910179	14.935112998634914	6243.0	0.9932469330962554	7134.0	1.2323238931443388	18.953863567763396	1.4335660827926358	6626.0	3.261979935322794	6556.0	0.989116754293929	14.844295200724487	0.3650471897456641	11.3625	0.0	2.3556106970116995	2.5208559982896803	4994.4	1.5644142769981773	0.8601809240480481	7135.0	6243.0	1.4084915888854	6585.25	9.25	14.3	0.40373323060487315	0.3875052352471289	0.9963370818701813	1.5343797162692485	0.09225394685434432	1.5568103426461881	0.0	5170.443750000002	0.0	8323.0	0.0017883381022349395	4994.0	2.6375294526632933	0.0	1720.0	0.08551933282789992	0.7568603710036299	0.0027544760235382495	0.0	0.7641760413499544	1.4530918462442195	0.760829774252593	5180.85	5152.65	8323.84375	19.018520045558056	8324.0	4994.21875	0.7576201426467428	19.070999544971937	0.0	1.029328483722521	14.89635918618702	0.7521883489284636	0.002192564594547205	0.9978074354054529	0.9972455239764617	0.1034325637910085	3.2533848250792947	0.9982116618977651	3.273001668436011	0.7513289793438639	0.8518941122775039	
7147.96875	6255.0	0.8723948268173023	15.048243384661406	6254.0	1.0335960239452437	7147.0	1.2323238931443388	19.14639190596641	1.2149916618371779	6727.0	3.3025529595906655	6679.0	1.0299526531482392	14.9879928582057	0.1426971909148454	0.0	0.0	1.2958442313281022	1.3093545577329024	5004.0	1.5604338070306643	0.863090365312015	7149.0	6254.375	1.208053477896659	6705.15625	0.0	0.0	0.15022312239891158	0.14675273589397306	1.037509756766914	1.5328378177493758	0.10605162596803609	1.5474117262993767	0.0	4994.057812499999	0.0	8339.0	0.0	5003.2	1.317341289308491	0.0	1730.0	0.09944833755777546	0.7452177270153512	0.0	0.0	0.7602703913952794	1.2224849624561958	0.7483545250560958	5003.6	4982.85	8339.1875	19.178425009056927	8340.0	5003.4921875	0.753319970268779	19.21641500971741	0.0	1.029328483722521	15.012781684154053	0.7430782971122358	0.0	1.0	1.0	0.11577380952380953	3.2959147159681765	1.0	3.3087384431850015	0.7470238095238095	0.8557413767358548	
7138.03125	6246.0	0.8747057092407241	15.003830288744805	6245.0	1.0534113881500178	7138.0	1.2323238931443388	19.13498752018792	1.2300845755484018	6817.0	3.31318295944264	6778.0	1.0493150570546341	14.954338569960399	0.13906408531534034	0.015625	0.0	1.2880574732222478	1.296402484022909	4996.95	1.5010744774801323	0.8666570768581393	7139.0	6245.65625	1.2233969825041862	6797.59375	0.0	0.25	0.1461274358546745	0.1422284467156963	1.0595911318515565	1.4782851270004411	0.08843724673769673	1.4921801452369068	0.0	4989.3453125	0.0	8327.0	0.0	4996.3	1.3058145363408522	0.0	1740.0	0.0813474551338629	0.7328594322739035	5.0153469617028105E-5	0.0	0.7384456873712099	1.2394953459193985	0.7354003834242737	4998.2	4979.85	8327.53125	19.16198103639904	8328.0	4996.5374999999985	0.7320902354816874	19.191789287816363	0.0	1.029328483722521	14.982141000098055	0.7308200088015256	3.133464147888406E-6	0.9999968665358523	0.999949846530383	0.09479581306206693	3.3069753723637443	1.0	3.317792859250319	0.7265246142542249	0.8553952598262966	
7854.6875	6873.0	0.8309198973389086	14.663312170741548	6872.0	1.0392468530390946	7853.0	1.2323238931443388	18.42914492171824	1.2496218013570735	7473.0	3.091850827128067	7396.0	1.033800672446503	14.539154288772924	0.17133513822531962	0.04687500000000001	0.0	1.4061661177635212	1.4170208243971538	5498.55	1.9502421307506137	0.8198362939188782	7855.0	6872.8125	1.241559331002018	7436.6875	0.0	0.3	0.1793465635059438	0.17412247956661775	1.0436244243681994	1.9032802249297114	0.4884586700583989	1.924327780877353	0.0	5250.01875	0.0	9162.0	0.0	5497.35	1.4357449808954825	0.0	1750.0	0.4686322024771136	0.9312976559466123	5.714666692065185E-5	0.0	0.8337945464362851	1.2594950445416213	0.936790156841536	5258.3	5235.45	9163.71875	18.514339601657934	9164.0	5498.1796875	0.8254413192465885	18.5996758071052	0.0	1.029328483722521	14.602652480610796	0.9272380570052188	8.925970491998103E-6	0.9999910740295079	0.9999428533330793	0.5171251348435815	3.0778669878226386	1.0	3.105443739024527	0.818133119057185	0.8099515868746618	
9285.3125	8125.0	0.8492112863807821	14.763393750695021	8123.0	1.0182817374573716	9284.0	1.2323238931443388	18.571908869718975	1.3420586145838345	9055.0	3.108071412983074	8949.0	1.0139004648314667	14.635600530856	0.2723463936086191	0.7640625	0.0	1.714537134811686	1.7429841823444268	6500.15	1.9740864527629272	0.841630650175418	9286.0	8124.59375	1.3269516044346332	9013.375	0.25	1.2	0.29436976137835585	0.28263456943101456	1.0220804402563601	1.9022229595222373	0.09808356588001273	1.9450241273415023	0.0	6389.768750000001	0.0	10831.0	3.9108330074305825E-5	6498.7	1.7819874804381846	0.0	1760.0	0.09254555494202098	0.7762423998038062	1.8789928598271326E-4	0.0	0.8013591800356507	1.3566461851708156	0.7817912615934741	6399.65	6381.3	10832.78125	18.663542524262912	10834.0	6499.651562500001	0.795481186083608	18.727577004336837	0.0	1.029328483722521	14.71384046110425	0.7721976808393153	1.1956190183802055E-4	0.9998804380981617	0.9998121007140173	0.10434686183189178	3.0982689747002485	0.9999608916699257	3.121726554677804	0.7875898286346048	0.8331155890168102	
9996.09375	8748.0	0.8710469856253721	15.026214943266938	8746.0	1.0097545344922962	9995.0	1.2323238931443388	19.093240343347645	1.2857007959451647	9379.0	3.2839625407352586	9310.0	1.0065910717805042	14.96446351931323	0.227665163408592	0.7328125	0.0	1.6041589357605461	1.630602878318246	6998.15	1.5867195880712397	0.8608579603367872	9997.0	8746.375	1.273924281182182	9340.25	0.2	1.2	0.24550954356559362	0.23648754277697373	1.0136006928971661	1.5613498240750718	0.08746057638367158	1.5780442017868834	0.0	7149.212499999999	0.0	11661.0	2.8005517086866113E-5	6996.6	1.6591359852505727	0.0	1770.0	0.07962328767123288	0.7519595127239169	1.676832463476493E-4	0.0	0.7552428846565375	1.2956809109659064	0.7547261009667025	7161.7	7140.95	11662.0625	19.132409922235077	11664.0	6997.143749999999	0.7517421106775177	19.178291586384017	0.0	1.029328483722521	14.987589421162868	0.7488538223691225	1.0247962452342009E-4	0.9998975203754763	0.9998323167536524	0.0962406015037594	3.2771673819740976	0.9999719944829132	3.293898522800114	0.7452287024203007	0.8516094420600646	
10005.875	8755.0	0.8745939675173697	15.079843815956217	8755.0	1.0226444051151249	10005.0	1.2323238931443388	19.20042096400755	1.1871307358379948	9513.0	3.3114233057266143	9455.0	1.019966866844015	15.029825299936906	0.12674555545220478	0.0	0.0	1.342845291223252	1.3503380783243617	7004.15	1.5697197250132302	0.8671646742137938	10006.0	8755.0	1.1824503588919426	9481.6875	0.0	0.0	0.13061861976470296	0.12923130520925896	1.0257379481739617	1.5493734863641235	0.09124040285851329	1.5577448832954766	0.0	6990.676562499999	0.0	11673.0	0.0	7003.75	1.3587133055255458	0.0	1780.0	0.0835178740904777	0.7418838225485131	0.0	0.0	0.7457703288569314	1.191586853308972	0.7443428148461457	6998.45	6980.3	11673.09375	19.231868465899993	11674.0	7003.932812500001	0.7413113672774757	19.267074715069555	0.0	1.029328483722521	15.053280485959418	0.7394869638351556	0.0	1.0	1.0	0.09704016913319238	3.306748078744986	1.0	3.3171904661462266	0.7368115636210171	0.8563821950962607	
10050.84375	8795.0	0.875327783558753	15.031992496873652	8794.0	1.0226172625365222	10050.0	1.2323238931443388	19.153031721268793	1.1837495711021278	9642.0	3.3099044734747607	9587.0	1.0188134157699857	14.993374934997345	0.12414026728431993	0.009375000000000001	0.0	1.3353585225130369	1.3416484303662504	7036.0	1.54623969959322	0.8629281174362258	10051.0	8794.65625	1.178771370703772	9613.875	0.0	0.15	0.12912588421266857	0.1260079904579506	1.0291325067813406	1.5239991702966402	0.08107125851484402	1.5332949969121437	0.0	7033.4765625	0.0	11725.0	0.0	7035.1	1.3510153041649495	0.0	1790.0	0.07752341311134235	0.7343005475556469	2.1335609131640708E-5	0.0	0.7398821320538229	1.1935455187329913	0.7367789715239387	7040.85	7026.35	11726.1875	19.19011073595741	11727.0	7035.648437500002	0.7342816828364941	19.21075672295191	0.0	1.029328483722521	15.017278145046225	0.7326933056564608	1.3330886199074479E-6	0.9999986669113801	0.9999786643908685	0.08815570358034971	3.305512873753996	1.0	3.314555312271767	0.728537319630437	0.8530213208528176	
8992.0625	7870.0	0.818657628625395	14.475601604278038	7867.0	1.0293111940569908	8991.0	1.2323238931443388	18.540731707317114	1.1781286846880428	9075.0	3.3261815636151013	8954.0	1.0248474567992016	14.4109201773836	0.11248318978132209	0.35625000000000007	0.0	1.2875826541596187	1.2927438021198392	6295.65	1.1644516417243884	0.809451483986066	8994.0	7868.03125	1.1719351953828177	9008.59375	0.0	2.6	0.11619555277614707	0.11442493939904991	1.032142265504309	1.111230598669644	0.016917381408800475	1.149339920186877	0.0	6499.703124999999	0.0	10489.0	0.0	6293.5	1.301692517090501	0.0	1800.0	0.014966740576496674	0.4140854525499036	3.99658752910976E-4	0.0	0.4567451939104345	1.1824996859114552	0.4170743911931502	6508.9	6490.8	10490.75	18.59555542097557	10493.0	6294.410937500001	0.45268036343695306	18.614581018003896	0.0	1.029328483722521	14.459922373374255	0.4112463864798755	5.4796539172040296E-5	0.9999452034608278	0.999600341247089	0.018666666666666668	3.323449117744803	1.0	3.3281752634496544	0.444900676950394	0.7979388297872336	
6793.78125	5945.0	0.6660693153000344	14.387866253016238	5943.0	1.0380942152421286	6792.0	1.2323238931443388	18.297035405725858	1.1721293182956225	5931.0	3.333200964849936	5785.0	1.032588070625801	14.299390140606459	0.09986562866524457	14.2484375	0.0	1.1507243430081837	1.1564595103881543	4756.35	1.1006721820062124	0.6628760653022718	6795.0	5944.4375	1.1648689593641073	5870.09375	9.95	21.2	0.10442487856967082	0.1016860512521772	1.0436008553817155	1.0369749351771882	0.051298141150496655	1.0719918014564	0.0	4915.737499999999	0.0	7925.0	0.0020172530892355726	4754.7	1.1640134677394745	0.0	1810.0	0.046078265288836184	0.6166617971347332	0.0043047870450276665	0.0	0.5978110996208204	1.1796511917382393	0.6267281105990783	4925.35	4903.55	7925.96875	18.340413120381722	7927.0	4755.51875	0.5893432616687344	18.382281971733942	0.0	1.029328483722521	14.344336090229227	0.6076994748433	0.0028902064197234957	0.9971097935802764	0.9956952129549723	0.0557652711050103	3.332307692307441	0.9979827469107645	3.334070945945715	0.5758574083460044	0.6606249999999485	
5707.375	4994.0	0.7746875550079317	14.808282154764001	4994.0	1.0039498619764329	5707.0	1.2323238931443388	18.811203607353434	1.1383779138091428	5789.0	3.330720189063748	5681.0	0.9989294148983211	14.743669027465867	0.10071240822013171	20.503124999999997	0.0	1.0711008309343926	1.0776559387513869	3995.45	1.3081675761309683	0.7511445378191411	5708.0	4994.0	1.1308026524309995	5732.84375	15.2	29.05	0.10718157527254278	0.10326356266354153	1.00960029037981	1.2682155812748346	0.05542350028864012	1.2878736243870492	0.0	3976.275	0.0	6658.0	0.003799382600327447	3994.95	1.0846701196821884	0.0	1820.0	0.049060542797494784	0.6974923255094295	0.007269314982796372	0.0	0.7098754604455358	1.147929431686269	0.704321422284809	3986.6	3967.2	6658.8125	18.854796591597825	6659.0	3995.1843750000007	0.701722270933109	18.90861554658713	0.0	1.029328483722521	14.772931864714689	0.6909452220494211	0.0051299411657758694	0.994870058834224	0.9927306850172036	0.06150061500615006	3.3277807063782445	0.9962006173996726	3.333775759692384	0.6929004329004329	0.7302712160979733	
5704.0	4991.0	0.8553120617110987	14.823297554108667	4991.0	0.9952698739096567	5704.0	1.2323238931443388	18.884328748041206	1.1291030226713217	5772.0	3.330576732358364	5683.0	0.9896870771607629	14.768211001214574	0.09853383455410672	6.712499999999999	0.0	1.121368034951991	1.129562074081904	3993.05	1.3262713355622078	0.8223628983487603	5704.0	4991.0	1.1225238501464783	5724.625	3.95	9.25	0.10466475650818395	0.1018897982140751	1.001324462553615	1.2818844351900067	0.07140320572694021	1.3012257716730848	0.0	3987.0031249999993	0.0	6654.0	9.905956112852665E-4	3992.55	1.140114922339598	0.0	1830.0	0.06464011180992313	0.6916439122445293	0.0023162349288227265	0.0	0.6901983151983152	1.1350749356132752	0.6972109801161358	3994.05	3981.35	6654.75	18.944472782189745	6655.0	3992.7890625	0.6821669120856462	18.993741234221627	0.0	1.029328483722521	14.79153315148239	0.6856697279500953	0.0016807034473474074	0.9983192965526526	0.9976837650711773	0.07900756642618335	3.3282551396940097	0.9990094043887148	3.3322816803204867	0.6725870732975221	0.7762841720355322	
5717.34375	5003.0	0.8593267882188134	14.920088028168934	5002.0	1.0441290872656332	5717.0	1.2323238931443388	18.995019954884608	1.1868517355801924	5763.0	3.3295189716249487	5680.0	1.0366818900207257	14.847234782608753	0.10585421497485444	0.20468749999999997	0.0	1.1562212504253362	1.1680928613440642	4002.4	1.395492957746482	0.835508855002572	5718.0	5002.84375	1.1761930301606853	5724.4375	0.0	1.0	0.11458632901135546	0.11020003793030647	1.050981107294305	1.35924960917145	0.08621611530962808	1.3758692248674456	0.0	3963.8828125000005	0.0	6670.0	0.0	4001.9	1.181702315603508	0.0	1840.0	0.07497396737244012	0.697355729744544	2.520701259090279E-4	0.0	0.7047535211267606	1.1982446682929588	0.703080985915493	3970.3	3957.4	6670.28125	19.042474882966328	6671.0	4002.1437499999997	0.6993551153336265	19.110580985915476	0.0	1.029328483722521	14.877447056338578	0.6915235120596911	5.162695145885242E-5	0.9999483730485412	0.999747929874091	0.09589761570827489	3.3251928471245793	1.0	3.333229112384684	0.6931719590491063	0.8036385793872095	
4943.0625	4326.0	0.8077313311688603	14.25762987012986	4324.0	1.1134079343223444	4942.0	1.2323238931443388	18.282218630026275	1.2659509243619036	5009.0	3.3317400748741277	4881.0	1.1094875620011395	14.175591028490636	0.11616763587789074	0.36093749999999997	0.0	1.1618469759804058	1.170050466693712	3460.5	1.0172077922077913	0.7827709145585247	4944.0	4325.1875	1.2591230621611564	4957.25	0.0	1.9	0.1246052109213513	0.11999274327125853	1.1195940093679022	0.946494241260856	0.011392333579202123	0.9903272331003115	0.0	3596.39375	0.0	5766.0	0.0	3459.55	1.181828288723978	0.0	1850.0	0.008079175924055746	0.3213188590272305	5.282032748603041E-4	0.0	0.37339421918908067	1.2762605351376946	0.32503585330874823	3601.85	3592.45	5766.75	18.336817224302376	5768.0	3460.1031250000005	0.3691805362220343	18.398457792207864	0.0	1.029328483722521	14.222306234869464	0.3157203475449586	1.0034593711706301E-4	0.9998996540628831	0.9994717967251396	0.013189935064935064	3.329620710415132	1.0	3.333719305250272	0.36285140562248996	0.7615478366849523	
3350.90625	2933.0	0.6750514615067961	14.285340092944626	2931.0	1.1113141488543627	3350.0	1.2323238931443388	18.180617635107662	1.2509130473099306	2467.0	3.3335822063298512	2347.0	1.1042024342139851	14.179764323445749	0.10627909756619125	10.0796875	0.0	1.0289811290355064	1.0369265076274008	2346.15	1.0363179916317908	0.6668071985340527	3352.0	2932.125	1.241603388862572	2407.84375	5.9	17.35	0.11228837823747727	0.10904853539209139	1.1189665898426342	0.9460381958553373	0.06309426579078752	1.0018548954708286	0.0	2483.973437499999	0.0	3909.0	0.0023637820512820516	2345.1	1.0439538343990027	0.0	1860.0	0.05256723716381418	0.6479275385617452	0.006951678820418304	0.0	0.6157861099275671	1.2601907755937771	0.6694716659565403	2490.1	2475.75	3909.5625	18.237452026420932	3910.0	2345.646875	0.5977579700470718	18.287705956907416	0.0	1.029328483722521	14.237062621557058	0.633611903791276	0.00404157619670601	0.9959584238032939	0.9930483211795817	0.07115466553046443	3.331651376146826	0.9976362179487179	3.335783692437716	0.5841102553708958	0.6624286878565613	
2563.0	2243.0	0.836266447368425	14.793154034229824	2242.0	1.044364341975606	2563.0	1.2323238931443388	18.772544184134777	1.1927142482106512	2454.0	3.291317540294535	2390.0	1.0362104046552572	14.67579120427453	0.11234887026872534	12.425000000000002	0.0	0.945818377095051	0.959199687825726	1794.2	1.368238731218696	0.822746396272991	2563.0	2242.4375	1.1779669421009868	2424.03125	7.95	19.5	0.12463351816761228	0.1189615756770667	1.0508802037839589	1.2971463514064387	0.09031019118938877	1.3362439706142821	0.0	1774.4765625	0.0	2990.0	0.004450291088222123	1793.85	0.9731721034870641	0.0	1870.0	0.07893660531697341	0.7396453682678987	0.010907870448061754	0.0	0.763715710723192	1.2047358002552708	0.7502092050209205	1779.8	1768.2	2990.0	18.85083834108905	2990.0	1793.9953124999997	0.7415635066208559	18.93363228699554	0.0	1.029328483722521	14.736774404521562	0.7300325998370009	0.006953319298060848	0.9930466807019391	0.9890921295519383	0.10680412371134021	3.270448877805518	0.9955497089117779	3.3197309417040715	0.7209539339584182	0.8088019559902198	
2566.90625	2246.0	0.8758130081300931	14.830494728304938	2246.0	1.0563594442116555	2566.0	1.2323238931443388	18.928019520130213	1.2260049746332937	2480.0	3.30971725461489	2442.0	1.0435170122417745	14.765799105327341	0.1309072482980723	2.6203125	0.0	1.0459308807134895	1.065607133913802	1796.7	1.3575745202123315	0.8645815465952437	2567.0	2246.0	1.2127539555709654	2461.15625	1.4	4.55	0.14751111333138417	0.13865694698885048	1.069598849485187	1.319109311740889	0.08778944813300894	1.3336049161366104	0.0	1790.1203125	0.0	2994.0	7.820792134517623E-4	1796.5	1.0855228256317186	0.0	1880.0	0.07489878542510121	0.732143359198336	0.002535878500766337	0.0	0.7443693693693694	1.2438101407095765	0.7372188139059305	1795.35	1783.85	2994.0625	18.969929520692666	2995.0	1796.5968750000004	0.7323107647333887	19.011052631578938	0.0	1.029328483722521	14.795630719482574	0.7268145161290323	0.0014613392341770114	0.9985386607658231	0.9974641214992337	0.10097323600973236	3.298157248157289	0.9992179207865481	3.3215789473684576	0.7121857258718572	0.8555871596911896	
2562.0	2242.0	0.8788221056877897	14.803419147224462	2241.0	1.0697074506490967	2562.0	1.2323238931443388	18.8984751203852	1.2341846661067564	2501.0	3.316957520999067	2467.0	1.0574052338299638	14.724357945425355	0.12670536303143934	0.0125	0.0	1.0544943194475385	1.06851385475171	1793.3	1.3103922361504234	0.8671751437448978	2562.0	2241.46875	1.220907653108989	2486.4375	0.0	0.15	0.13901484989198615	0.1334438859944753	1.0826372574393646	1.2744092911493765	0.0741322208371022	1.2966349535450414	0.0	1795.6296875	0.0	2988.0	0.0	1793.05	1.0825619005130493	0.0	1890.0	0.06232408524326498	0.7194884716667899	8.361670104242154E-5	0.0	0.7350221149979895	1.250906122118275	0.7250709363599513	1801.8	1792.7	2988.90625	18.956660328024572	2989.0	1793.1828125000002	0.7264308733707492	18.995776347546272	0.0	1.029328483722521	14.772527663280647	0.7147141143542582	6.962849042507108E-6	0.9999930371509574	0.9999163832989575	0.08527755430410297	3.3068008048290163	1.0	3.326749798873724	0.7174609531437726	0.8585542168674791	
2572.6875	2251.0	0.8816833667334799	14.827806632041538	2251.0	1.065548579404634	2572.0	1.2323238931443388	18.929549980087586	1.2244054203208363	2517.0	3.3199815757527156	2493.0	1.0562767001344138	14.752528872958997	0.12229689815702326	0.040625	0.0	1.0433139777178897	1.0568570929681942	1801.05	1.315612489991993	0.8675977327717994	2573.0	2251.0	1.2103779533498658	2505.65625	0.0	1.15	0.134612691915834	0.1279998852579923	1.0806787621269731	1.2787902904894588	0.07459699541194427	1.2987292326233613	0.0	1804.9031249999998	0.0	3001.0	0.0	1800.6	1.0698234349919744	0.0	1900.0	0.06205250596658711	0.7041306482423791	6.345702855566285E-4	0.0	0.7249599358974359	1.2462809303469047	0.7080160320641282	1811.1	1799.65	3001.34375	18.975569850315747	3002.0	1800.8015625000005	0.7165833687751352	19.01751503006013	0.0	1.029328483722521	14.787990541791267	0.7007952286282306	2.2429771084715486E-5	0.9999775702289153	0.9993654297144433	0.08934982050259274	3.3140294938222725	1.0	3.325369556532189	0.7078842315369261	0.8500999600160023	
2580.46875	2258.0	0.8779546358933691	14.805882352941202	2258.0	1.0528593584203	2580.0	1.2323238931443388	18.894805709754174	1.2069065742625407	2530.0	3.322464935439485	2505.0	1.0455615268015368	14.717509881422952	0.11860788160140372	0.0484375	0.0	1.0373337028824834	1.047729806439437	1806.55	1.2879840319361258	0.8658940121760748	2581.0	2258.0	1.1964295725889063	2517.5	0.0	1.2	0.1291948904761895	0.12333055087914413	1.0631765608732928	1.2559288537549413	0.06739167905527563	1.2740397729481714	0.0	1807.3031250000001	0.0	3010.0	0.0	1806.2	1.0589064183681927	0.0	1910.0	0.05742574257425743	0.707737723556611	6.635700066357E-4	0.0	0.7264169639318272	1.220792868123438	0.7104424073335991	1811.65	1802.1	3010.71875	18.9494946500418	3011.0	1806.3562500000005	0.7188734865311287	19.00413354530997	0.0	1.029328483722521	14.761135702426284	0.7040513833992095	2.6788483160240676E-5	0.9999732115168397	0.9993364299933643	0.07430830039525692	3.3162965900079557	1.0	3.329769475357732	0.711362733412793	0.8540143084260826	
2557.96875	2239.0	0.8788179293931093	14.764197530864218	2238.0	1.0450178974256492	2557.0	1.2323238931443388	18.868594059405957	1.192042558164916	2533.0	3.328823475951439	2509.0	1.0385949236226533	14.6898613861386	0.11248928353726123	0.0203125	0.0	1.0217009288443837	1.0309841281183934	1790.9	1.256053989678442	0.8609217213579589	2558.0	2238.4375	1.182277619437894	2520.625	0.0	0.2	0.12005807139092477	0.11655856070386228	1.0568186238534472	1.2223324077746909	0.06738369149705835	1.2386091462998927	0.0	1792.6843749999998	0.0	2984.0	0.0	1790.2	1.0422982612572447	0.0	1920.0	0.058823529411764705	0.7090045932832849	1.1140199409569433E-4	0.0	0.7166467542811629	1.207420689448895	0.7128634010354441	1797.1	1789.15	2984.5625	18.921683183662623	2985.0	1790.6218749999998	0.7064200082020293	18.955140928940065	0.0	1.029328483722521	14.73193798635324	0.7056148675365758	1.133125498342334E-5	0.9999886687450166	0.9998885980059042	0.07475149105367793	3.321821782178239	1.0	3.3333597150771745	0.6997427779976256	0.841537851763778	
2569.0625	2248.0	0.8757109004739448	14.777961432506883	2248.0	1.0397482847649817	2569.0	1.2323238931443388	18.8955766192733	1.1827901375765104	2546.0	3.322712440651297	2522.0	1.0317414691603284	14.716982622432885	0.10908096023238692	0.0140625	0.0	1.0119024390243903	1.0223810797229083	1798.65	1.2795562599049102	0.862968332052562	2570.0	2248.0	1.171387813022464	2532.78125	0.0	0.1	0.11582600218197367	0.11270831420834744	1.0490816029313514	1.2440298507462688	0.07473412163175337	1.2619624541650938	0.0	1795.4874999999997	0.0	2997.0	0.0	1798.3	1.039926597341934	0.0	1930.0	0.06677140612725845	0.7172358419716935	5.574912891986063E-5	0.0	0.7224970320538188	1.1955201134324658	0.7206698374950455	1798.9	1788.05	2997.6875	18.935372520736635	2998.0	1798.5156249999995	0.7139968639891492	18.972333726879178	0.0	1.029328483722521	14.749691748032815	0.713668499607227	7.834386664925347E-6	0.9999921656133351	0.9999442508710802	0.08107044470680834	3.317180094786745	1.0	3.327674694038704	0.7061541486433346	0.8493470518401359	
2582.71875	2260.0	0.8738515901060188	14.762662979059646	2259.0	1.033863888576181	2582.0	1.2323238931443388	18.88702830188674	1.1751214116170827	2553.0	3.3266080924628785	2530.0	1.0208885513140786	14.704080031384859	0.10803892891596932	0.009375	0.0	1.0116092652993531	1.020335941270505	1808.15	1.2510075069142599	0.8624901876257722	2583.0	2259.9375	1.1600555043772727	2542.59375	0.0	0.1	0.11417058027562978	0.11095362728467041	1.0444184087709905	1.2240878775990582	0.06632007786567452	1.2362497724686454	0.0	1808.284375	0.0	3013.0	0.0	1807.55	1.028714210773351	0.0	1940.0	0.05236220472440945	0.7016121520257391	5.52730488613752E-5	0.0	0.7178781925343811	1.1880578418181669	0.7047609640458317	1812.65	1804.5	3013.1875	18.91340237224847	3014.0	1807.8546875000004	0.7094073228162726	18.95922560252861	0.0	1.029328483722521	14.72430409215985	0.6981002741872308	5.179465381523714E-6	0.9999948205346184	0.9999447269511387	0.07324716020368194	3.321332807571	1.0	3.3320204805041476	0.7019193106149628	0.8468294604174972	
3635.6875	3182.0	0.7224848659556216	17.023103850641792	3180.0	1.0172874929598772	3635.0	1.2323238931443388	19.85064120832149	1.356557261696683	3509.0	2.557299269877191	3423.0	1.0088510013943826	16.611370760900517	0.2845134875397141	1.3640624999999997	0.0	2.133258060469201	2.160307767081018	2545.3	5.934947491248546	0.7139799237408379	3636.0	3180.96875	1.3409567888408624	3465.71875	0.9	1.75	0.29963685400443296	0.29186834531720873	1.0276142837210676	5.743033966609101	2.5977937798317607	5.829492985311472	0.0	1986.9859374999999	0.0	4240.0	4.5057448246514306E-4	2544.15	2.1802286144956664	0.0	1950.0	2.517211703958692	1.3451742841973295	8.773249110141876E-4	0.0	0.7786248561565017	1.3749075800632788	1.361744084136722	2000.75	1972.7	4241.53125	20.051650704864716	4242.0	2544.8421875000004	0.7652758768022309	20.315344224037336	0.0	1.029328483722521	16.780371511246713	1.3316471929324594	6.861218658046367E-4	0.9993138781341956	0.9991226750889858	2.6991822429906542	2.5285836420632575	0.9995494255175348	2.5855309218202986	0.753410740203193	0.7046029919447787	
5769.40625	5049.0	0.812905591200752	20.81755348326936	5048.0	1.0066699023967305	5769.0	1.2323238931443388	24.09907759088443	2.3819118989976893	5542.0	2.8472452716255687	5455.0	1.0008571114031701	20.452405063291096	1.2271625628978606	196.4953125	0.0	6.798714283598229	6.844309402241825	4039.1	8.445712196013886	0.8067151275474077	5770.0	5048.40625	2.349250904946794	5503.28125	180.75	204.85	1.274530766210308	1.2575950182820623	1.0118622575171634	8.186962025316456	1.0682021965854607	8.334663088227742	0.0	3345.9781249999996	0.0	6731.0	0.0508252959536597	4038.4	6.879837585964071	0.0	1960.0	0.9965585944575258	0.8730958125983699	0.05790106857264171	0.0	0.9367551462621885	2.4029307076219966	0.8808432630614116	3375.55	3318.35	6731.40625	24.27942785482264	6732.0	4038.6968749999996	0.9241211671933216	24.485024684585852	0.0	1.029328483722521	20.625467455649535	0.8676868905742146	0.05547003794616428	0.9445299620538358	0.9420989314273582	1.1428831452493629	2.8273339399452437	0.9491747040463403	2.865165055626312	0.9083805520014623	0.797070596797692	
6852.53125	5996.0	0.8585218948396636	15.838819115968029	5995.0	1.0179897931169604	6852.0	1.2323238931443388	19.542242778318695	2.243598970340278	6162.0	3.1890129418362996	6101.0	1.0117662991957617	15.506491398896507	1.0884955663378881	227.55937499999996	0.0	5.8888967418192095	6.036761884434257	4797.0	2.8065810854728634	0.8494405672055805	6853.0	5995.8125	2.203599015292053	6132.84375	207.15	241.7	1.1494758252768555	1.1200662725463582	1.0226869827894978	2.46840311587147	0.11887904505696191	2.6623976030124985	0.0	4932.837500000001	0.0	7994.0	0.04018194867417998	4796.3	6.160649050170482	0.0	1970.0	0.1085686465433301	0.7806864186008629	0.04687924279452267	0.0	0.8438723890339426	2.279461276852401	0.784474287585981	4952.15	4914.1	7994.5625	19.7308603924699	7995.0	4796.701562499999	0.8348615002144457	19.88401565813078	0.0	1.029328483722521	15.692406883427834	0.7768987341772152	0.044096563556263894	0.9559034364437361	0.9531207572054774	0.12833524308397445	3.169970750731017	0.9598180513258201	3.2028961926454085	0.820037483702738	0.839909002274951	
6859.6875	6002.0	0.8698307229868719	15.05230842455975	6002.0	1.0387964035431965	6859.0	1.2323238931443388	19.1231973434536	1.5250477042270065	6352.0	3.286237636529596	6280.0	1.0322855359841312	14.97898299748112	0.403818657367101	32.425	0.0	2.5011315682844635	2.6521343161914634	4801.9	1.5906740681998426	0.8630555418652694	6860.0	6002.0	1.492574281861077	6321.21875	26.25	39.55	0.4510703814653809	0.4314671326978072	1.0430623860689476	1.5664768232874533	0.10382105175877485	1.5796194399609484	0.0	5072.6	0.0	8002.0	0.005161632845681925	4801.4	2.7739449649633885	0.0	1980.0	0.09244360309197035	0.760587688972643	0.007715492435696101	0.0	0.7703847371754274	1.5467328023030407	0.7656050955414013	5086.5	5059.35	8002.96875	19.154373248567428	8003.0	4801.704687500001	0.7618557607795668	19.21623036649213	0.0	1.029328483722521	15.005080070172358	0.7573992443324937	0.006350592775642671	0.9936494072243575	0.9922845075643039	0.11678832116788321	3.2795144398601517	0.9948383671543181	3.2963350785338084	0.7543293450881612	0.8551865907653453	
6846.0	5990.0	0.8740683229813665	15.028369125427954	5990.0	1.0561234093949903	6846.0	1.2323238931443388	19.124766935985114	1.2462241283822613	6467.0	3.3044162627806744	6419.0	1.0463386672101058	14.966267868241152	0.15169753214935253	0.0015625	0.0	1.3052599795931117	1.31675613367865	4792.4	1.5372082166199863	0.8628589799151345	6846.0	5990.0	1.2334860778704064	6442.4375	0.0	0.05	0.15967003880962508	0.1553501454611385	1.0615340591356726	1.5136589147286912	0.09345694929824538	1.5268961610879532	0.0	4801.0703125	0.0	7986.0	0.0	4791.85	1.3258302852200372	0.0	1990.0	0.08409619860356866	0.7342364927488508	1.0423181154888472E-5	0.0	0.7486776602364654	1.254634986752761	0.7369917432621904	4807.95	4792.45	7986.9375	19.16586658647731	7987.0	4792.110937500001	0.7418683442999601	19.207010725944343	0.0	1.029328483722521	14.998591343781303	0.7314027219300959	3.2572441109026475E-7	0.9999996742755889	0.999989576818845	0.09925673583152679	3.298011187072498	1.0	3.311798538784169	0.7337410963146485	0.8500233172703353	
6871.59375	6013.0	0.8730786930510843	15.030021498771537	6012.0	1.0626555086835514	6871.0	1.2323238931443388	19.14590414944112	1.2436647195585038	6553.0	3.309219995933171	6509.0	1.0556424620559637	14.97355409736001	0.14377243179773047	0.003125	0.0	1.2889080591182156	1.2971133199686362	4810.4	1.531003226302045	0.8647560402951224	6872.0	6012.625	1.2346224099903778	6530.71875	0.0	0.05	0.15085045986823772	0.14655333007233104	1.0679778846322425	1.5080232736181347	0.09535774398476696	1.5183848270703522	0.0	4809.940624999998	0.0	8016.0	0.0	4809.85	1.3069331589925595	0.0	2000.0	0.08710961420698102	0.7354666281362562	1.0391661730627345E-5	0.0	0.7539038579301899	1.252566590240727	0.737555692118605	4818.2	4799.55	8016.90625	19.175436863232235	8017.0	4810.0828125	0.7432732700578895	19.20629606879603	0.0	1.029328483722521	15.001460827003731	0.7330230428811232	6.494248738232394E-7	0.9999993505751261	0.9999896083382693	0.10473128158015618	3.3045823754787134	1.0	3.3136294027562956	0.7352288382060309	0.8550795593635306	
6913.4375	6050.0	0.8736411809235428	14.972511346444785	6049.0	1.0505980354327915	6913.0	1.2323238931443388	19.063046098222337	1.221867687600632	6641.0	3.309120270254508	6601.0	1.044281907245375	14.903570352515851	0.13403678990179496	0.0015625	0.0	1.2689667275749223	1.2769151338140756	4839.7	1.4816341942304878	0.8641971866249064	6914.0	6049.25	1.2123215060072596	6621.40625	0.0	0.05	0.14016801366799886	0.13711726819811712	1.0560741597954324	1.4546933855657707	0.08187040928185937	1.4705588122756867	0.0	4844.020312500001	0.0	8065.0	0.0	4839.05	1.2847603517318251	0.0	2010.0	0.07443267776096824	0.7244833294976195	1.03125741216265E-5	0.0	0.7346822995461422	1.2296945080080819	0.7269353128313892	4855.2	4832.3	8065.59375	19.116830095857576	8066.0	4839.392187499999	0.7282104199521134	19.151346444780607	0.0	1.029328483722521	14.943512638977968	0.7219921698539377	3.2226794130082813E-7	0.9999996777320587	0.9999896874258783	0.09015277567690214	3.3039636913764867	1.0	3.314916792738067	0.721464113389626	0.8542181379933753	
6916.0	6052.0	0.8753848453145994	14.959673065386921	6051.0	1.0391105801081033	6916.0	1.2323238931443388	19.083500224181762	1.1992977833633893	6696.0	3.317905157476486	6663.0	1.0308259784337355	14.916308243727578	0.12262478561905965	0.009375	0.0	1.2387212614025673	1.2520998740535776	4841.45	1.458847366051329	0.8610442840115767	6916.0	6051.21875	1.1881946942483677	6680.40625	0.0	0.1	0.12910176452867925	0.1264088846296126	1.0445404219267942	1.4342754598474734	0.0810535375690145	1.4450491613279652	0.0	4848.03125	0.0	8068.0	0.0	4840.95	1.2586621032339207	0.0	2020.0	0.07413509060955518	0.7185558265219909	2.0625360943816515E-5	0.0	0.7279323758228605	1.2074973927204864	0.7203389830508474	4857.35	4840.35	8068.875	19.1176063122437	8069.0	4841.16875	0.7211703476597041	19.148575284942968	0.0	1.029328483722521	14.938656870755421	0.7163978494623656	1.9339612545865617E-6	0.9999980660387454	0.9999793746390561	0.08673545685658741	3.313696788648032	1.0	3.323245350929605	0.716372079089275	0.8401135854132576	
6846.0	5991.0	0.8704122637297232	14.927025411061262	5990.0	1.0506189478349004	6846.0	1.2323238931443388	19.04181034482758	1.2068700460402444	6728.0	3.3254817641243792	6686.0	1.045493902008483	14.87687277051133	0.12116378352101606	0.029687500000000002	0.0	1.2324266711250902	1.2401453363438961	4792.45	1.4182075753057048	0.8531027156518062	6846.0	5990.0625	1.200181858491252	6707.625	0.0	0.35	0.1250421472411431	0.12264902307658838	1.0551676811796742	1.39854231741782	0.07687751698720856	1.407568176950974	0.0	4790.957812499999	0.0	7987.0	0.0	4792.1	1.2480159558915667	0.0	2030.0	0.0686055182699478	0.7058496097094075	7.303077725612937E-5	0.0	0.7139760837070254	1.213905495047307	0.7084454409566517	4798.35	4778.0	7987.0	19.08484774189064	7987.0	4792.265624999999	0.708066875976076	19.12112107623318	0.0	1.029328483722521	14.906263262114242	0.7033665279429251	6.19664806898332E-6	0.999993803351931	0.9999269692227438	0.08370702541106129	3.321894108873752	1.0	3.328872292755574	0.702152219243372	0.8295067264574103	
6837.0	5983.0	0.8690119982224876	14.938289962825316	5982.0	1.0537238051119204	6837.0	1.2323238931443388	19.048365142772592	1.2088431940629356	6759.0	3.322400242808583	6721.0	1.0464642414709389	14.895679834295	0.11918017704326718	0.13281249999999997	0.0	1.2295701562973094	1.2362505182304548	4786.15	1.4340966542750997	0.8454579690251698	6837.0	5982.15625	1.1994323999516598	6740.625	0.0	0.6	0.12360460500766539	0.12157380743147737	1.0592112849271835	1.4096860189573517	0.08638566083997562	1.4201922821607549	0.0	4782.3921875	0.0	7976.0	0.0	4785.55	1.2450009402620197	0.0	2040.0	0.07915372096463974	0.711517962766655	1.2552563861168643E-4	0.0	0.7209051724137931	1.216068752741234	0.7135315985130112	4790.1	4775.7	7976.28125	19.082894770882344	7977.0	4785.8046875	0.7141811175657559	19.106554223997595	0.0	1.029328483722521	14.915036559048401	0.7092025447551413	2.7774810427177615E-5	0.9999722251895725	0.9998744743613882	0.09252933313530373	3.3196119093465573	1.0	3.3249593135077107	0.7074918324918325	0.8228278627654998	
5799.59375	5075.0	0.8080138768430447	14.201180350633537	5074.0	1.0846263412090027	5799.0	1.2323238931443388	18.248364202873425	1.2339692518822618	5857.0	3.3298041830634597	5732.0	1.077805160900399	14.132577462350728	0.11375524188883504	0.31718750000000007	0.0	1.1938556827280864	1.2018079223519973	4059.95	0.9942718278076753	0.7908845788640021	5800.0	5074.59375	1.2256306522893108	5782.5625	0.0	1.0	0.11858276506545658	0.1163187384548806	1.0905007209475754	0.9332179331833118	0.008760632897692215	0.9715135683270372	0.0	4245.2359375	0.0	6765.0	0.0	4059.1	1.2098516949152542	0.0	2050.0	0.007406131588012401	0.27271687522574123	2.3578232575686126E-4	0.0	0.3289405684754522	1.2419042906043694	0.2759458521346755	4250.0	4239.85	6765.90625	18.29392837474277	6767.0	4059.5796874999983	0.3243437182662862	18.33497656656833	0.0	1.029328483722521	14.173239612815104	0.26908065915004337	7.4714154135607E-5	0.9999252858458644	0.9997642176742432	0.010954616588419406	3.328360285167553	1.0	3.3322876949737585	0.31790499390986604	0.7705442531733706	
3633.75	3181.0	0.6760114425827555	14.193389473684217	3179.0	1.1107817280975518	3633.0	1.2323238931443388	18.072783505154643	1.2477267888386432	2504.0	3.333418268702662	2375.0	1.1062649888497214	14.069237113402048	0.10364659928005887	12.8546875	0.0	1.0483458217500967	1.056201746409025	2544.45	1.0058105263157853	0.6670377914691772	3635.0	3179.4375	1.2412997359362972	2428.78125	9.2	19.85	0.11029412190216505	0.10610524782148574	1.1173609468183399	0.9041683694319546	0.058741285383629334	0.9503747796412838	0.0	2714.8640625	0.0	4239.0	0.003363741065062796	2543.1	1.0652313683707773	0.0	2060.0	0.04963680387409201	0.6125649928615798	0.00729229808416451	0.0	0.5674075612796011	1.256091027169522	0.629578947368421	2725.85	2702.2	4239.4375	18.121881741849503	4241.0	2543.6125	0.5555602869243133	18.1911578947368	0.0	1.029328483722521	14.121425681677703	0.59375	0.004712571228151912	0.9952874287718483	0.9927077019158356	0.07452631578947369	3.3317974263180066	0.9966362589349372	3.335705316031842	0.5413338658146964	0.6622540983606582	
2563.0	2243.0	0.8149377593361031	14.791435664046345	2242.0	1.0603536150568904	2563.0	1.2323238931443388	18.674043261231258	1.2129652009275953	2458.0	3.285644841074663	2382.0	1.0502585584270654	14.621173044925124	0.11592938243673646	16.314062500000002	0.0	0.9386866644197281	0.951918589645958	1794.2	1.374517212426529	0.8044247479711651	2563.0	2242.40625	1.2005888968968639	2411.03125	11.85	24.7	0.13049142853306006	0.12332608267757739	1.068550192051705	1.3013832384052055	0.08347256274035263	1.3436494604922573	0.0	1774.4578125	0.0	2990.0	0.006612538712647526	1793.85	0.9675582739085092	0.0	2070.0	0.07248157248157248	0.743615255361026	0.013788483545929046	0.0	0.7686458333333334	1.2268467276250343	0.751679261125105	1781.8	1766.65	2990.0	18.816181390970048	2990.0	1793.9984375	0.7532878755628031	18.895986895986915	0.0	1.029328483722521	14.726111801924251	0.7294548413344182	0.00911008552578573	0.990889914474214	0.9862115164540709	0.09350434422838229	3.259484193011684	0.9933874612873526	3.3096232596232986	0.7384052074857608	0.7931733553992556	
2566.96875	2246.0	0.8745387453874641	14.818144666939117	2246.0	1.0463519258495853	2566.0	1.2323238931443388	18.874107142857124	1.213128474232599	2486.0	3.3067369639600126	2434.0	1.0396027861421153	14.71290584415585	0.12831013587794537	3.66875	0.0	1.0381538976059752	1.0537719807103652	1796.7	1.338455217748562	0.8649708810192263	2567.0	2246.0	1.200378934415209	2453.46875	2.2	5.25	0.14213040473014088	0.13596651103764165	1.0556170451380056	1.2798471440064372	0.07941314869231275	1.311868640323468	0.0	1795.8562499999998	0.0	2994.0	0.0012257974648279706	1796.5	1.070624303232999	0.0	2080.0	0.07163207163207164	0.7345607414909793	0.0029118136439267887	0.0	0.7444649446494465	1.2286577894054795	0.7409613804437141	1801.2	1792.3	2994.0625	18.937194686896085	2995.0	1796.593750000001	0.7325282694407732	19.004740498569642	0.0	1.029328483722521	14.765486841916886	0.7239541432019309	0.0020385114041396543	0.9979614885958604	0.9970881863560732	0.08941755537325677	3.2944807849550646	0.998774202535172	3.319455727051209	0.7143871753246753	0.8532657200811432	
2562.0	2242.0	0.874797406807142	14.807050243111803	2241.0	1.0434164816713525	2562.0	1.2323238931443388	18.899798954563696	1.1979643802977127	2498.0	3.3148456890445583	2467.0	1.0333039001860889	14.727458851866734	0.11854894626308317	0.009375000000000001	0.0	1.0366913690310358	1.050516295603261	1793.3	1.3137358184764982	0.865737090967793	2562.0	2241.46875	1.1848933953854748	2480.1875	0.0	0.1	0.1282501198253851	0.12379655661478521	1.050571519983781	1.274537409493159	0.07379814652367418	1.2927260245309018	0.0	1793.3109375	0.0	2988.0	0.0	1793.05	1.0651925701077725	0.0	2090.0	0.06596942880128721	0.7215101149000063	5.578800557880056E-5	0.0	0.7462580906148867	1.2075049395110653	0.7255875202593193	1797.45	1788.7	2988.90625	18.943966416976927	2989.0	1793.1843750000003	0.7285961854701016	19.001215559157217	0.0	1.029328483722521	14.76338363696461	0.716373098478783	5.22740600962423E-6	0.9999947725939904	0.9999442119944213	0.0869215291750503	3.3079288025890348	1.0	3.3201930812550597	0.7179847450822963	0.8542475728155416	
2572.6875	2251.0	0.8739529317909981	14.815677626303176	2251.0	1.0565996462734797	2572.0	1.2323238931443388	18.901273378432233	1.2133654948826909	2522.0	3.314510419950733	2494.0	1.042843108866113	14.730640668523705	0.12108636987517535	0.009375000000000001	0.0	1.0411877661202793	1.0545774197124838	1801.0	1.3240415335463263	0.8649730058486104	2573.0	2251.0	1.1945466827939955	2507.5625	0.0	0.1	0.13220557836438995	0.1259586723329401	1.0681174876463653	1.2875596184419689	0.07744401838115299	1.3037232790618265	0.0	1798.79375	0.0	3001.0	0.0	1800.6	1.0717359318175508	0.0	2100.0	0.06687898089171974	0.703593104339582	5.56049822064057E-5	0.0	0.7269369009584664	1.2266665443703388	0.7084001603849238	1804.25	1794.35	3001.3125	18.952510923825464	3002.0	1800.7953125000001	0.7140453366624515	19.00167597765359	0.0	1.029328483722521	14.773027498026163	0.6987509912767644	5.208460438715061E-6	0.9999947915395612	0.9999443950177936	0.09228925289652418	3.3059291683247394	1.0	3.3219074221867775	0.7032560926887734	0.8562400635930127	
2580.46875	2258.0	0.8754065846886292	14.79048566878984	2258.0	1.0663318702021176	2580.0	1.2323238931443388	18.895124851367385	1.2246822498096062	2530.0	3.320891777662235	2507.0	1.058655382823871	14.723107411811364	0.12339600862892765	0.009375000000000001	0.0	1.0458336797184582	1.0565362886931304	1806.55	1.3016699801192824	0.8659915802907585	2581.0	2258.0	1.2127718735985802	2521.09375	0.0	0.1	0.13332414658262792	0.12750546306021557	1.0747317138864059	1.2665872069924524	0.07050599792064226	1.2821033694537582	0.0	1806.7046874999999	0.0	3010.0	0.0	1806.2	1.0717429211990368	0.0	2110.0	0.06363636363636363	0.706681878228467	5.533728072602513E-5	0.0	0.7330946698488464	1.2391083260115032	0.7110091743119266	1811.35	1802.5	3010.71875	18.950395985289774	3011.0	1806.3500000000004	0.7215190079005303	18.987623958746553	0.0	1.029328483722521	14.763512627336818	0.7041139240506329	5.186011051617688E-6	0.9999948139889484	0.9999446627192741	0.07661770543866614	3.3149028933809204	1.0	3.328679095597005	0.7113483590351918	0.852147971360391	
2558.03125	2239.0	0.8778568604191507	14.760691573926866	2238.0	1.0601351519589897	2558.0	1.2323238931443388	18.89037623762373	1.210508366774824	2534.0	3.3293330367360316	2511.0	1.0520157100473175	14.705889328063233	0.11635973850843503	0.0109375	0.0	1.02763308170144	1.0374008916026414	1790.95	1.2493836978131192	0.8606332292391408	2559.0	2238.4375	1.2010847567590124	2523.96875	0.0	0.1	0.12351724951530406	0.11980785066777012	1.0703395135209826	1.2222970297029685	0.06757859854149553	1.2363748825973064	0.0	1794.578125	0.0	2984.0	0.0	1790.25	1.0461547032116096	0.0	2120.0	0.06003159557661927	0.7081079468285618	5.5778670236501566E-5	0.0	0.7142574257425742	1.2226261745407767	0.7111486486486487	1800.2	1790.45	2984.59375	18.920976601159627	2985.0	1790.6312499999997	0.7050923644404554	18.963513513513522	0.0	1.029328483722521	14.73101033518448	0.705110497237569	6.0932984114731535E-6	0.9999939067015886	0.9999442213297636	0.0745144669044788	3.326243093922671	1.0	3.332273449920521	0.6952785460292374	0.835244922341702	
2569.0625	2248.0	0.8737465455981152	14.780466587584032	2248.0	1.043943034704179	2569.0	1.2323238931443388	18.86456785295265	1.1871182304627028	2557.0	3.324668302550209	2524.0	1.037601490971627	14.68533437622213	0.11064956918344032	0.04218750000000001	0.0	1.0159561137255995	1.0226887886330605	1798.65	1.2758102766798403	0.8643732919092055	2570.0	2248.0	1.1800430802500232	2534.03125	0.0	0.25	0.11576391272173824	0.11283052267851001	1.0485581989230834	1.246479430379748	0.07773324401804632	1.2619250315450405	0.0	1794.2968750000002	0.0	2997.0	0.0	1798.35	1.0327390058690995	0.0	2130.0	0.06682483194938711	0.7165870839952897	1.3962580284836637E-4	0.0	0.72534516765286	1.194879652834915	0.7202852614896988	1798.8	1788.75	2997.71875	18.9456329298289	2998.0	1798.5187499999997	0.7106996257086479	18.9745749308027	0.0	1.029328483722521	14.756591335369512	0.7105005866249511	2.3510264702803713E-5	0.9999764897352972	0.9998603741971517	0.08795562599049128	3.313883457176394	1.0	3.32923561859734	0.7031742902208202	0.8392094861660114	
2582.6875	2260.0	0.8761117670208717	14.776263823064745	2259.0	1.0449277582857979	2582.0	1.2323238931443388	18.85816686251468	1.1898350279602161	2561.0	3.325946984583879	2532.0	1.0341362069817657	14.697806502154323	0.11140555679832362	0.04218750000000002	0.0	1.0178497186729123	1.0272420083941738	1808.15	1.2668111943240032	0.8618961125641127	2583.0	2259.96875	1.1767344064782226	2543.8125	0.0	0.35	0.11776989826189786	0.11449322826690882	1.0569705195198253	1.2382260596546282	0.07291192720925559	1.2505657900243594	0.0	1804.6468750000004	0.0	3013.0	0.0	1807.55	1.0348404993065188	0.0	2140.0	0.06512357787367595	0.7012338040795569	1.9430411369566423E-4	0.0	0.7204840613931524	1.2052372941306746	0.7047788309636651	1808.9	1800.75	3013.15625	18.9259592726668	3014.0	1807.8515625000002	0.7095402826555067	18.96986571879938	0.0	1.029328483722521	14.738116175518833	0.6966028894962905	2.3388119772055118E-5	0.9999766118802279	0.9998056958863044	0.08372827804107424	3.3168429298864264	1.0	3.3327804107425107	0.7023013375295043	0.8420538852011005	
2144.34375	1877.0	0.8262832699619779	14.060261804581566	1876.0	1.0912592728527326	2144.0	1.2323238931443388	18.058801321377988	1.2336625187292636	2187.0	3.3304687889193407	2104.0	1.0758194613953813	13.924005486968465	0.1072102277062106	0.0328125	0.0	0.984834544243155	0.9942404175952995	1501.3	0.8706872370266462	0.8076908169888717	2145.0	1876.25	1.21279038473393	2135.9375	0.0	0.2	0.11726268653635065	0.11247697788717495	1.1085283110926185	0.7453043888626696	0.009174067126383693	0.817124627716883	0.0	1576.6437500000002	0.0	2501.0	0.0	1500.8	1.0054137909200278	0.0	2150.0	0.007085498346717053	0.23710907600116948	1.2692771466649744E-4	0.0	0.3016596540439458	1.255837628246957	0.24153132250580048	1581.55	1572.75	2501.9375	18.141714542025646	2502.0	1501.0500000000002	0.2933774812390653	18.19687943262414	0.0	1.029328483722521	14.003554936117473	0.2303001876172608	2.0818993037736022E-5	0.9999791810069624	0.9998730722853335	0.012599160055996267	3.3267882187938715	1.0	3.3331294117647476	0.28564638783269963	0.7909976798143823	
1290.1875	1129.0	0.6967058823529427	14.024937655860366	1128.0	1.1193186485993771	1290.0	1.2323238931443388	17.897647058823537	1.246928152202138	877.0	3.333175412060409	802.0	1.106378205669355	13.869294117647073	0.09546616296503067	3.940625000000001	0.0	0.8167369612179817	0.8285562191168694	903.55	0.8089024390243936	0.6817992771753923	1291.0	1128.8125	1.2300826988211926	837.1875	2.05	5.45	0.1058277982094863	0.1001706372373822	1.1403189473253421	0.6934117647058838	0.059607568131597566	0.7506137161160876	0.0	971.6984375	0.0	1505.0	0.0021043987065646973	902.7	0.840141640151904	0.0	2160.0	0.046857142857142854	0.5948670510532665	0.005582014646387054	0.0	0.5672009864364982	1.2710940281922611	0.6215796019900498	976.65	966.5	1505.28125	17.961382702532372	1506.0	903.0890625	0.5484109229314408	18.040243902439034	0.0	1.029328483722521	13.946408013296605	0.5574285714285714	0.004038872497114725	0.9959611275028853	0.9944179853536129	0.08684863523573201	3.328802992518728	0.9978956012934354	3.33580097087382	0.5203788748564868	0.6705454545454561	
862.625	755.0	0.8359950859950817	14.79822784810126	755.0	1.0679967502183312	862.0	1.2323238931443388	18.55435323383084	1.2034112045939138	832.0	3.3115389572544416	790.0	1.0448698321156717	14.471641791044776	0.10044741723416549	5.115625	0.0	0.6641382216603455	0.6837874598769058	603.9	1.2556962025316447	0.8165853839496023	863.0	755.0	1.1720960613736775	813.0	3.0	7.0	0.12500494782332924	0.1101664937828578	1.0877222404761384	1.1126213592233019	0.11866882278155419	1.165843962118826	0.0	593.2921875000001	0.0	1006.0	0.005015883631499749	603.6	0.7098353735753482	0.0	2170.0	0.08904933814681107	0.7707061097062359	0.011728239926279634	0.0	0.7695214105793451	1.2280514735042611	0.7943037974683544	596.85	589.85	1006.125	18.770478320631284	1007.0	603.7609375000001	0.7489003672083484	18.925949367088638	0.0	1.029328483722521	14.642353979427265	0.7509014423076923	0.00854822372601292	0.9914517762739872	0.9882717600737204	0.16917293233082706	3.2574626865671914	0.9949841163685003	3.3336943441636913	0.7265342960288809	0.7979468599033778	
853.0	747.0	0.8879041916167596	14.62335766423358	747.0	1.0566951685646135	853.0	1.2323238931443388	18.682634730538926	1.2147296641069505	841.0	3.3146462636732563	814.0	1.0415117533871379	14.500838323353307	0.12043678344995111	1.2015625	0.0	0.7784024165128377	0.8082062834364185	597.35	1.1493872549019615	0.8714592749219161	853.0	747.0	1.1891033123737524	827.96875	0.2	3.1	0.15141376895477301	0.1309149172139724	1.071417258744983	1.0700356718192627	0.07556721973373946	1.108968480666267	0.0	596.7796875	0.0	995.0	3.341966747430863E-4	597.2	0.8521462639109698	0.0	2180.0	0.05903614457831325	0.7157654560851083	0.0051675279213202205	0.0	0.7402676399026764	1.2506057067711387	0.7294226044226044	599.55	594.15	995.34375	18.76067117913619	996.0	597.259375	0.7109233556785141	18.817005988023936	0.0	1.029328483722521	14.574565640541037	0.7048156956004756	0.0020080478586081956	0.9979919521413918	0.9948324720786798	0.09290953545232274	3.2996389891697047	0.9996658033252568	3.327272727272757	0.680672268907563	0.8536791314837106	
846.40625	741.0	0.8858695652173845	14.632608695652168	740.0	1.045017453948553	846.0	1.2323238931443388	18.67735399284863	1.1940459588172156	845.0	3.3158343515138196	821.0	1.0324826667976752	14.503694874851014	0.11419494053298637	0.0015625	0.0	0.7734825081406028	0.8005375503958923	592.65	1.1412333736396618	0.8690834434161437	847.0	740.53125	1.1763618615671143	834.0625	0.0	0.05	0.13319592530869245	0.1220206350339845	1.0589539489681599	1.057838479809977	0.06393435602742287	1.0997359456750795	0.0	597.9515624999999	0.0	987.0	0.0	592.3	0.8300217064618467	0.0	2190.0	0.04886769964243146	0.7090068085163088	8.352823254259941E-5	0.0	0.7436517533252721	1.2179957738186171	0.7201583434835567	601.0	594.55	987.40625	18.760349395877775	988.0	592.4703125	0.7272460155132081	18.843236714975856	0.0	1.029328483722521	14.575431600947832	0.7	2.6102572669562316E-6	0.999997389742733	0.9999164717674575	0.08263473053892216	3.2960096735187707	1.0	3.3290822407628458	0.7063918757467145	0.8539015606242424	
856.0	749.0	0.8826555023923368	14.654415274463013	749.0	1.032460414949234	856.0	1.2323238931443388	18.70260047281324	1.1728509873542998	846.0	3.3230666214283655	829.0	1.0174192030188307	14.518794326241135	0.1063941925860088	0.0171875	0.0	0.76293391188251	0.7808695955202701	599.25	1.126024096385544	0.8718378950059409	856.0	749.0	1.1550289543718526	838.03125	0.0	0.5	0.12033685456216693	0.11366371787651927	1.0534295386269938	1.0689573459715647	0.07730083822907632	1.093933543076806	0.0	598.396875	0.0	999.0	0.0	599.1	0.8008871777703381	0.0	2200.0	0.05790108564535585	0.7288479523663581	8.399832003359933E-4	0.0	0.7466867469879518	1.20083445706077	0.7364620938628159	601.8	594.75	999.0	18.791529885035587	999.0	599.1718750000001	0.7220318860319682	18.86097852028639	0.0	1.029328483722521	14.596625368601307	0.7210401891252955	2.886300683286326E-5	0.9999711369931672	0.999160016799664	0.0950661853188929	3.3081145584725884	1.0	3.3315035799523023	0.7033096926713948	0.8574821852731532	
856.0	749.0	0.8814946619217027	14.612796208530812	749.0	1.0305956813636077	856.0	1.2323238931443388	18.685276796230845	1.1680905645519415	850.0	3.3243795753165615	836.0	1.0191548363692475	14.49599528857479	0.10466937427803266	0.015625	0.0	0.7490408673894913	0.7728231068101411	598.95	1.091418355184744	0.8710612702348479	856.0	749.0	1.1531539991503743	842.75	0.0	0.5	0.11756097879427994	0.11089171909795496	1.0538412479314507	1.030000000000001	0.07213743370114459	1.0698353635642774	0.0	597.9140625000001	0.0	998.0	0.0	598.85	0.7941299091136497	0.0	2210.0	0.048292108362779744	0.6968690163348377	8.331250520703158E-4	0.0	0.7144970414201184	1.1983870951955944	0.7039473684210527	600.35	595.15	998.0	18.75181876318494	998.0	598.8937500000001	0.6954218758708041	18.818246445497618	0.0	1.029328483722521	14.556377917633558	0.6893404004711425	2.603515787719737E-5	0.9999739648421228	0.9991668749479297	0.09058402860548272	3.3155581947743795	1.0	3.3321090047393733	0.676923076923077	0.8594082840236623	
854.0	747.0	0.8790973871733896	14.598819362455732	747.0	1.034444783368414	854.0	1.2323238931443388	18.654770318021217	1.1730946185810498	854.0	3.3212969059760797	841.0	1.0134323431908592	14.48162544169611	0.10552602642159664	0.003125	0.0	0.7515010006671115	0.7759032834403266	597.75	1.1047337278106506	0.8699259972159111	854.0	747.0	1.1453789123325697	847.40625	0.0	0.05	0.11736444176391758	0.11200756817768105	1.0470267683342274	1.0471698113207557	0.06575507309512392	1.0797502453086385	0.0	599.3859375	0.0	996.0	0.0	597.55	0.7970433475319468	0.0	2220.0	0.05411764705882353	0.6798436082903561	8.346548702111678E-5	0.0	0.7033096926713948	1.191227632547681	0.6860879904875149	601.9	595.7	996.0	18.75177685792047	996.0	597.6359375	0.6904388641791612	18.78404255319149	0.0	1.029328483722521	14.560553954728501	0.6733021077283372	5.215069909516673E-6	0.9999947849300905	0.9999165345129789	0.07792207792207792	3.3065959952886086	1.0	3.331235154394331	0.6762101534828807	0.8572609208972776	
856.0	749.0	0.883726415094333	14.607420494699653	749.0	1.0283003716035297	856.0	1.2323238931443388	18.7053003533569	1.1627759057835854	853.0	3.3303700662422906	837.0	1.010801321149396	14.523321554770323	0.10095462763943183	0.009375	0.0	0.7366120218579235	0.7646267817753659	599.35	1.0790035587188616	0.8673154516861559	856.0	749.0	1.1379000367361867	846.28125	0.0	0.05	0.11464352762592385	0.10799829465152803	1.0449541340834085	1.0343493552168819	0.0818647598080829	1.0572639792374763	0.0	597.5109375	0.0	998.0	0.0	598.95	0.7793321675410109	0.0	2230.0	0.06949352179034157	0.714404721481635	8.389261744966444E-5	0.0	0.7214033018867925	1.1862204534589293	0.7213261648745519	600.45	594.55	998.59375	18.765384117685787	999.0	599.1609375000002	0.7039925152360399	18.811778563015338	0.0	1.029328483722521	14.567698599757367	0.7095545134818289	1.5685862066168738E-5	0.9999843141379339	0.9999161073825504	0.10259433962264151	3.322840236686424	1.0	3.3358669833729593	0.69021101992966	0.8464755077658254	
853.0	747.0	0.8860520094562581	14.607473309608539	746.0	1.0271252106555042	853.0	1.2323238931443388	18.683529411764727	1.1593661506227457	857.0	3.327666843149489	841.0	1.0134289929573923	14.4964705882353	0.10112285661650372	0.0171875	0.0	0.7426458228273659	0.7577065005515411	597.25	1.089598108747046	0.871423578784419	853.0	746.90625	1.1427797383621237	848.1875	0.0	0.3	0.11037102800729115	0.10587138101822804	1.0432650378387336	1.045040840140023	0.06807956442148952	1.0613917786219522	0.0	596.2343750000001	0.0	995.0	0.0	597.15	0.7743321816802898	0.0	2240.0	0.05170387779083431	0.7097241085043438	5.033134804127171E-4	0.0	0.7244117647058823	1.1792116384438158	0.7175980975029727	598.35	592.6	995.0	18.757056074309503	995.0	597.2156250000002	0.7083036085795225	18.808293838862536	0.0	1.029328483722521	14.557965652375627	0.7021586931155193	2.882624653715664E-5	0.9999711737534629	0.9994966865195873	0.09272300469483569	3.3144535840188354	1.0	3.3351895734597536	0.6849474912485414	0.8619217081850473	
744.28125	652.0	0.8384097035040392	14.121265141318977	651.0	1.0560697562741819	744.0	1.2323238931443388	18.15245683930942	1.185506958705982	769.0	3.3306470103376715	732.0	1.036301197682936	13.98950863213812	0.09987282924365538	0.0125	0.0	0.7118864247935418	0.7240639345016953	521.2	0.8047106325706609	0.8253829928048676	745.0	651.0625	1.1620254856971828	747.875	0.0	0.3	0.10949529389950856	0.10356649669148407	1.0746178908039148	0.7200792602377813	0.01379530761836423	0.7595046838817862	0.0	541.2734375	0.0	869.0	0.0	521.1	0.7408839779005525	0.0	2250.0	0.0080	0.34562056357626963	5.543237250554324E-4	0.0	0.39980026631158455	1.207171532984033	0.3524590163934426	543.25	538.85	869.0	18.20133678421334	869.0	521.1171875000001	0.3832499584306778	18.273889636608356	0.0	1.029328483722521	14.045306781070817	0.33661417322834647	2.308776722432762E-5	0.9999769122327757	0.9994456762749446	0.021505376344086023	3.3250990752972456	1.0	3.3338797814207846	0.3714574898785425	0.8137978142076479	
535.5	469.0	0.7177156177156169	14.18387850467289	468.0	1.068985282261187	535.0	1.2323238931443388	17.93723653395785	1.1868299486653362	453.0	3.333045507301772	401.0	1.0378734960814855	13.903512880562065	0.08987320007725662	0.73125	0.0	0.5635620288744091	0.5751745556273303	374.95	0.7907730673316709	0.6982584461234617	536.0	468.59375	1.1513463587772632	431.09375	0.2	1.9	0.09966887988265558	0.09421412541555757	1.0828749752497024	0.6325526932084304	0.06741325649272564	0.7264492710119536	0.0	390.6531250000001	0.0	624.0	5.07292327203551E-4	374.65	0.5938332698896079	0.0	2260.0	0.044543429844097995	0.6643904560023292	0.004850031908104659	0.0	0.6525821596244131	1.203349549181118	0.7007481296758105	394.05	387.9	624.84375	18.100763167902162	625.0	374.79375	0.6222198265380869	18.225700934579432	0.0	1.029328483722521	14.06945921447691	0.6335540838852097	0.0018683982667032045	0.9981316017332967	0.9951499680918954	0.09476309226932668	3.3296296296296144	0.9994927076727965	3.338215102974819	0.5938967136150235	0.6840090090090066	
433.0	379.0	0.8810747663551403	14.531627906976741	379.0	1.0473081453013597	433.0	1.2323238931443388	18.4487922705314	1.1748502614222625	446.0	3.3240595704401144	414.0	1.018278432158294	14.331642512077295	0.09053923849778281	0.9453125	0.0	0.4591819837721477	0.5069870431693835	303.1	1.0328502415458944	0.863444971680952	433.0	379.0	1.1470507911529033	430.96875	0.45	2.15	0.11698661941936174	0.10494829874538024	1.071157436727922	0.8746636771300458	0.06205051663091125	0.9587214470321898	0.0	301.353125	0.0	505.0	0.0014880952380952382	303.0	0.5487094088259784	0.0	2270.0	0.04128440366972477	0.6863898754043304	0.007131011608623549	0.0	0.7541666666666667	1.1962050922484906	0.717391304347826	303.65	299.35	505.0	18.639024747347097	505.0	303.04375	0.7096245139917968	18.740000000000006	0.0	1.029328483722521	14.451520205226016	0.6631165919282511	0.003126979775209218	0.996873020224791	0.9928689883913765	0.08857808857808858	3.2577294685990204	0.9985119047619048	3.3404597701149332	0.6776905829596412	0.8346511627906985	
428.0	375.0	0.8855072463768112	14.54975845410629	375.0	1.0544287878382728	428.0	1.2323238931443388	18.53538812785389	1.1927082219033842	443.0	3.331252623544613	414.0	1.0351696263988528	14.336073059360716	0.09706363141348263	0.2203125	0.0	0.5213191205862758	0.5775471374909171	299.7	0.9864734299516912	0.8696051905366496	428.0	375.0	1.1640599585239966	429.1875	0.0	0.6	0.129228640012948	0.1146167593087026	1.0818961431681728	0.8625570776255711	0.06766200467210277	0.9142482554995578	0.0	300.5125	0.0	499.0	0.0	299.65	0.6312468869334219	0.0	2280.0	0.0502283105022831	0.7116039370610525	0.00199501246882793	0.0	0.7379227053140096	1.2355091795447477	0.7385265700483091	302.8	298.95	499.1875	18.622981575462692	500.0	299.65937499999984	0.7021304660672761	18.771739130434774	0.0	1.029328483722521	14.422123761381414	0.6901805869074492	7.320391191804862E-4	0.9992679608808192	0.998004987531172	0.08352668213457076	3.3214622641509295	1.0	3.337264150943384	0.6773455377574371	0.8485125858123564	
425.0	372.0	0.8886524822695038	14.485576923076916	372.0	1.0503152748528537	425.0	1.2323238931443388	18.581162790697675	1.1828594961021062	438.0	3.329785030931044	416.0	1.0252455860485343	14.392093023255802	0.10007374145537021	0.00625	0.0	0.5330634278002699	0.5638307541880144	297.75	0.9783653846153848	0.8744537718184314	425.0	372.0	1.1515208280083085	428.5	0.0	0.15	0.12507030505529043	0.10907755874594705	1.091395912856726	0.8926436781609193	0.07821854505707429	0.9281145098155426	0.0	296.3968749999999	0.0	496.0	0.0	297.65	0.6104680422747861	0.0	2290.0	0.05128205128205128	0.717565766543659	5.066711704104037E-4	0.0	0.7241586538461539	1.2406801943694818	0.7391826923076923	298.05	293.65	496.0	18.641560736945483	496.0	297.7140625	0.6954099182464056	18.68881118881119	0.0	1.029328483722521	14.437321934195994	0.7003424657534246	2.1089992157747318E-5	0.9999789100078423	0.9994933288295896	0.10823529411764705	3.321627906976732	1.0	3.338194444444435	0.6699766355140186	0.8543378995433792	
433.0	379.0	0.8900462962962947	14.529107981220648	378.0	1.0493804645140468	433.0	1.2323238931443388	18.47672811059907	1.1891457609933	438.0	3.320428866353056	425.0	1.0230254016583766	14.329032258064522	0.10422989953786382	0.0171875	0.0	0.5496754867698452	0.5866453936334198	303.0	1.0062645011600928	0.8731504273717942	433.0	378.9375	1.15521770235015	431.375	0.0	0.35	0.125978966505272	0.11596046359233338	1.0699559905937501	0.9103448275862069	0.08233600399803633	0.9700020115832304	0.0	301.6234375	0.0	505.0	0.0	302.75	0.6154740162709613	0.0	2300.0	0.053117782909930716	0.7045930475039973	0.0011566424322538003	0.0	0.7256380510440835	1.2180302339758635	0.7158823529411765	303.1	299.0	505.0	18.649485606499393	505.0	302.85937500000006	0.700315807227017	18.747441860465123	0.0	1.029328483722521	14.455906312774534	0.692351598173516	5.682763339053618E-5	0.9999431723666095	0.9988433575677461	0.11059907834101383	3.2894009216589724	1.0	3.3397196261682156	0.672945205479452	0.8582949308755764	
427.0	373.0	0.8901639344262289	14.431235431235445	373.0	1.0505677282223993	427.0	1.2323238931443388	18.527816091954016	1.1882109864749777	435.0	3.3318882257130595	425.0	1.023359673951187	14.325174825174827	0.10304779714773384	0.020312500000000004	0.0	0.5378737541528239	0.577689263607519	298.75	0.9131455399061043	0.871270112394336	427.0	373.0	1.1501761553306464	429.375	0.0	0.35	0.12486897253182275	0.11397599651192229	1.0889641291480137	0.8482758620689664	0.0673352146893935	0.8839224226483229	0.0	299.9203125	0.0	498.0	0.0	298.6	0.6030343447815939	0.0	2310.0	0.04597701149425287	0.6769154377831149	0.0011693952555963914	0.0	0.7051282051282052	1.2340966887937421	0.6847058823529412	301.6	297.9	498.0	18.582729519619495	498.0	298.69375	0.6812353263754388	18.638875878220155	0.0	1.029328483722521	14.379571181512086	0.6687935034802784	6.774953050943704E-5	0.9999322504694906	0.9988306047444035	0.08391608391608392	3.323787528868347	1.0	3.336829836829824	0.6612529002320185	0.8538283062645015	
417.0	365.0	0.8871194379391097	14.465411764705888	365.0	1.0470624806816462	417.0	1.2323238931443388	18.535862068965535	1.1760767557518046	435.0	3.3314493030184242	424.0	1.0233370073235366	14.330804597701142	0.09681722060639951	0.00625	0.0	0.5192111526691602	0.5491889517678075	292.15	0.9309133489461353	0.8723470706756045	417.0	365.0	1.1451608626924168	427.8125	0.0	0.05	0.11530561327784435	0.1057696646029247	1.0714240433619202	0.8450574712643676	0.07165692392025269	0.8968822041815987	0.0	293.421875	0.0	487.0	0.0	291.95	0.5851801725596346	0.0	2320.0	0.055944055944055944	0.6733927854417756	1.718213058419244E-4	0.0	0.705503512880562	1.209565667587865	0.6811764705882353	295.55	290.95	487.0	18.601646156443774	487.0	292.046875	0.6767005323864023	18.668470588235298	0.0	1.029328483722521	14.39784978274973	0.6655172413793103	2.13179187154593E-5	0.9999786820812845	0.9998281786941581	0.10070257611241218	3.3233100233100084	1.0	3.3378823529411656	0.6446135831381733	0.8569767441860474	
427.0	373.0	0.8941314553990598	14.553664302600463	373.0	1.033719360904556	427.0	1.2323238931443388	18.533874709976807	1.165000288046369	437.0	3.323131282359747	423.0	1.0008385532502506	14.360788863109049	0.09567467756009126	0.0015625	0.0	0.5209901321291186	0.5636683453587593	298.65	0.9857808857808863	0.8728173770982703	427.0	373.0	1.1192615216317383	428.9375	0.0	0.05	0.1151109183121892	0.1078288310502208	1.05711985660657	0.9155606407322661	0.05129435571518134	0.9536978340437444	0.0	299.06406250000003	0.0	498.0	0.0	298.55	0.5839049690480174	0.0	2330.0	0.0351288056206089	0.7021978312568246	1.6680567139282736E-4	0.0	0.7336829836829837	1.1959161730547974	0.710401891252955	300.75	296.7	498.0	18.651101069303714	498.0	298.60625000000005	0.7163077544637954	18.769030732860536	0.0	1.029328483722521	14.455152409845685	0.6893592677345538	5.212677231025855E-6	0.999994787322769	0.9998331943286072	0.06960556844547564	3.3018561484918685	1.0	3.3366430260047175	0.6977958236658933	0.8556074766355131	
425.0	372.0	0.8847417840375585	14.438732394366209	372.0	1.0301997279449175	425.0	1.2323238931443388	18.5046403712297	1.1606775626444674	434.0	3.3310799868108165	422.0	1.0037384852254936	14.316473317865437	0.09895619985290664	0.0	0.0	0.534381796888071	0.5611576315410683	297.45	0.9100938967136147	0.8717234907075918	425.0	372.0	1.1274034356613842	428.25	0.0	0.0	0.11537209106916767	0.10706332572468531	1.0597115407756679	0.8465437788018434	0.04409511241182727	0.8779915715128939	0.0	299.33750000000003	0.0	496.0	0.0	297.3	0.580189463187635	0.0	2340.0	0.025522041763341066	0.6499061580388437	0.0	0.0	0.6946386946386947	1.1988166198688568	0.6587677725118484	302.4	297.7	496.0	18.57749160922343	496.0	297.365625	0.6796379939123927	18.65539906103287	0.0	1.029328483722521	14.374688131705007	0.6394009216589862	0.0	1.0	1.0	0.05620608899297424	3.3199535962876943	1.0	3.337002341920362	0.6586651053864169	0.8560185185185193	
424.75	372.0	0.8822429906542057	14.529411764705872	371.0	1.0181948307020081	424.0	1.2323238931443388	18.529812206572764	1.143832051141928	434.0	3.3265153127400167	422.0	0.9947199589448699	14.359164733178645	0.09477993320596015	0.0	0.0	0.5192823608316566	0.5433803447110297	297.3	0.9734117647058821	0.8700857393062957	425.0	371.40625	1.1125487541423549	427.90625	0.0	0.0	0.11009768514858524	0.10248769246483012	1.0489665848061456	0.8986078886310919	0.05747613042387893	0.9277452858893479	0.0	297.17968749999994	0.0	495.0	0.0	297.1	0.5784330244313395	0.0	2350.0	0.04176334106728538	0.6905592037946288	0.0	0.0	0.7264705882352941	1.1826008204222116	0.6996445497630331	299.45	295.45	495.125	18.64139326625964	496.0	297.19375	0.6948232477653782	18.73764705882355	0.0	1.029328483722521	14.444792214213313	0.6808755760368663	0.0	1.0	1.0	0.0794392523364486	3.314788732394353	1.0	3.3350467289719505	0.6682027649769585	0.8470725995316167	
433.0	379.0	0.8934426229508194	14.523222748815162	379.0	1.0088645735724102	433.0	1.2323238931443388	18.57066974595843	1.1354380081192765	433.0	3.3282483021195195	422.0	0.9808223609465019	14.36821345707657	0.09518005541098469	0.0	0.0	0.5246913580246914	0.5519101784733733	303.05	0.9545667447306794	0.8749816109471993	433.0	379.0	1.09890609468264	428.6875	0.0	0.0	0.11067075109024618	0.10328790705578605	1.0281269904905515	0.8861431870669753	0.07078323552834181	0.9287960564702958	0.0	300.9234375	0.0	505.0	0.0	302.9	0.5842752659574468	0.0	2360.0	0.046948356807511735	0.6885642981314674	0.0	0.0	0.7176470588235294	1.1624825502843705	0.6970588235294117	302.35	298.45	505.0	18.64942635492341	505.0	302.978125	0.6868157086710746	18.734123222748813	0.0	1.029328483722521	14.446196441856676	0.6818706697459584	0.0	1.0	1.0	0.10304449648711944	3.3185011709601735	1.0	3.3369158878504557	0.6620370370370371	0.8571759259259258	
429.0	376.0	0.8912037037037037	14.479625292740051	375.0	1.021248163729254	429.0	1.2323238931443388	18.515617715617708	1.1510951869554682	436.0	3.3258474981366235	425.0	1.0001541810367542	14.323543123543129	0.09692283259672436	0.012499999999999999	0.0	0.5253217449440081	0.5620102995835294	300.45	0.9511627906976752	0.8745092748123942	429.0	375.3125	1.119890941907	429.8125	0.0	0.3	0.11352560035650733	0.10641561189459071	1.0407491703246334	0.8789838337182457	0.055049459980085036	0.9188640820591258	0.0	300.55312499999997	0.0	501.0	0.0	300.35	0.5964035964035964	0.0	2370.0	0.034403669724770644	0.6666983124636765	0.001000667111407605	0.0	0.6901162790697675	1.1731288377331968	0.6752941176470588	301.75	297.9	501.0	18.61013024973312	501.0	300.40625	0.6651376326319615	18.68418604651162	0.0	1.029328483722521	14.409773476784087	0.6599770642201835	4.1647749841663726E-5	0.9999583522501583	0.9989993328885923	0.08450704225352113	3.312587412587397	1.0	3.336511627906963	0.6413793103448275	0.8530516431924887	
430.0	376.0	0.8854460093896706	14.583095238095224	376.0	1.0263107493882588	430.0	1.2323238931443388	18.566046511627913	1.1566604697604477	432.0	3.3295503193660685	420.0	1.0053665307257689	14.389302325581381	0.10005979495912065	0.0171875	0.0	0.5351994636272209	0.5636470968194813	300.95	0.9921428571428583	0.8679390476114284	430.0	376.0	1.1291914360169284	428.25	0.0	0.3	0.1154325130030473	0.10690876955783064	1.05001224670318	0.907674418604652	0.08509288031403245	0.9422267654356415	0.0	299.478125	0.0	501.0	0.0	300.75	0.590631700478311	0.0	2380.0	0.05813953488372093	0.730930306713839	0.0010048568079048736	0.0	0.7494047619047619	1.1893262484711287	0.7458333333333333	303.15	298.25	501.5	18.662593394097907	502.0	300.88281250000006	0.7132932360054144	18.758571428571422	0.0	1.029328483722521	14.465104027120395	0.7222222222222222	5.746486232248964E-5	0.9999425351376774	0.998995143192095	0.11241217798594848	3.319767441860452	1.0	3.338051044083517	0.6876456876456877	0.8430232558139545	
432.0	378.0	0.885747663551401	14.502540415704388	378.0	1.0397071022870004	432.0	1.2323238931443388	18.516589861751136	1.1766181117823613	436.0	3.322689069533348	427.0	1.019634626615289	14.341705069124428	0.10591063277112671	0.004687500000000001	0.0	0.5556471558120363	0.5839386447471292	302.2	0.9906976744186047	0.8761897612163838	432.0	378.0	1.1509036998361608	431.6875	0.0	0.1	0.12371515562787566	0.11315542370254379	1.0726585402760824	0.9219907407407405	0.054432385459186494	0.9523711920855205	0.0	301.6359375	0.0	504.0	0.0	302.1	0.6143356061865957	0.0	2390.0	0.03935185185185185	0.6620607355152875	3.3206043499916984E-4	0.0	0.7121212121212122	1.2192358548162199	0.6697892271662763	303.6	300.1	504.0	18.635271326179137	504.0	302.134375	0.6801701403230039	18.719859813084106	0.0	1.029328483722521	14.436392495429397	0.6553899082568807	1.5570506675824772E-5	0.9999844294933242	0.9996679395650008	0.06557377049180328	3.304608294930865	1.0	3.3362149532710177	0.6525522041763341	0.8623556581986147	
425.0	372.0	0.8837209302325576	14.451748251748253	372.0	1.049084321007943	425.0	1.2323238931443388	18.53528037383177	1.1851973915475758	433.0	3.331862458537511	422.0	1.0233465808100008	14.353971962616807	0.1031102184256823	0.0015625	0.0	0.5470657080755726	0.5751064419804461	297.5	0.9355450236966831	0.8667958430775994	425.0	372.0	1.1497579457614497	428.46875	0.0	0.05	0.12162474884987276	0.11248249043138132	1.076561279672502	0.8611627906976742	0.061130204880575245	0.8984842398524581	0.0	298.91093749999993	0.0	496.0	0.0	297.4	0.6060961313012896	0.0	2400.0	0.03953488372093023	0.684382625782346	1.6728002676480428E-4	0.0	0.7226107226107226	1.2221128231957434	0.6949052132701422	300.3	296.45	496.0	18.608150939481412	496.0	297.46406249999995	0.6949647336460797	18.668531468531455	0.0	1.029328483722521	14.409492637866284	0.6749422632794457	5.227500836400134E-6	0.9999947724991636	0.9998327199732352	0.08411214953271028	3.32009345794391	1.0	3.3365740740740617	0.6538461538461539	0.8497663551401885	
421.0	369.0	0.884272300469482	14.494575471698113	369.0	1.0458239681252612	421.0	1.2323238931443388	18.54534883720932	1.1757160295512534	431.0	3.3301258358130132	423.0	1.0284515038792694	14.360465116279064	0.09843385702411254	0.003125	0.0	0.5280612244897959	0.5540475989098609	294.9	0.9523584905660375	0.8696960422114781	421.0	369.0	1.151854842718183	427.6875	0.0	0.05	0.11372705368609431	0.1065793097461903	1.0622928178890998	0.8850467289719633	0.06435777721832407	0.9205248497511328	0.0	294.30625	0.0	491.0	0.0	294.8	0.5878736122971819	0.0	2410.0	0.035211267605633804	0.6989978998015733	1.698081168279844E-4	0.0	0.7288235294117648	1.198384553368298	0.7057783018867925	295.85	292.5	491.03125	18.631223060545878	492.0	294.81875	0.6951606416772544	18.700707547169827	0.0	1.029328483722521	14.431401182521375	0.6902552204176334	1.0603113820366038E-5	0.9999893968861796	0.999830191883172	0.08372093023255814	3.3145539906103143	1.0	3.3379069767441765	0.6705607476635514	0.8514018691588788	
425.0	372.0	0.8877934272300465	14.500697674418593	372.0	1.046510198782046	425.0	1.2323238931443388	18.600692840646648	1.1818643975308818	433.0	3.3296423632033014	425.0	1.0303877150134029	14.40808314087759	0.10650172801884902	0.003125	0.0	0.5581787521079258	0.5741543716718078	297.55	0.97981220657277	0.8745453535523342	425.0	372.0	1.1635472848051867	428.375	0.0	0.05	0.12645391773406126	0.11174113622952757	1.0839654468701663	0.9182242990654208	0.06149619909039894	0.9406699488782708	0.0	298.0359375	0.0	496.0	0.0	297.45	0.6139644175897953	0.0	2420.0	0.04215456674473068	0.6743658437094362	1.6784155756965425E-4	0.0	0.7289227166276346	1.234534981810357	0.68	299.7	296.35	496.0	18.655831090632688	496.0	297.51718750000003	0.6957893799428265	18.712206572769954	0.0	1.029328483722521	14.451643373877044	0.6657043879907621	1.0476049678403888E-5	0.9999895239503216	0.9998321584424303	0.08158508158508158	3.3199999999999865	1.0	3.339485981308402	0.666083916083916	0.8581775700934581	
427.0	374.0	0.8934117647058819	14.506338028169012	374.0	1.0444342694025543	427.0	1.2323238931443388	18.49090909090909	1.1817013904622675	434.0	3.3276484860073436	423.0	1.0218057042818947	14.351748251748262	0.10611406724395744	0.0015625	0.0	0.5608175473579262	0.5810255859363394	299.05	0.9716981132075477	0.8742167312244906	427.0	374.0	1.1537489273833386	428.0625	0.0	0.05	0.12687369788195368	0.11355438729171075	1.0727189823776164	0.9039351851851856	0.04593873015411766	0.9419782171233553	0.0	300.30937499999993	0.0	498.0	0.0	299.0	0.6178089044522261	0.0	2430.0	0.02097902097902098	0.7075200723898835	1.6680567139282736E-4	0.0	0.7406103286384976	1.2238064729682052	0.7151300236406619	302.2	298.25	498.0	18.649860890238013	498.0	299.02812499999993	0.7174021917196279	18.710328638497653	0.0	1.029328483722521	14.447995673006174	0.6981566820276498	5.212677231025855E-6	0.999994787322769	0.9998331943286072	0.06557377049180328	3.294638694638681	1.0	3.3345882352941083	0.6977958236658933	0.8445221445221447	
429.0	375.0	0.8889671361502333	14.522377622377613	375.0	1.038328536409185	429.0	1.2323238931443388	18.578787878787875	1.1716778589694314	434.0	3.3281709574585423	425.0	1.0181655612365625	14.387878787878785	0.10376385924773457	0.0	0.0	0.5495631720430108	0.5688641536781802	300.1	0.9692307692307692	0.8741035492831453	429.0	375.0	1.1505572537215933	428.15625	0.0	0.0	0.11787957827914282	0.1098236362038153	1.0591320288387913	0.897668997668998	0.08057187047811012	0.9299939266187135	0.0	298.390625	0.0	500.0	0.0	300.0	0.6035205364626991	0.0	2440.0	0.04941176470588235	0.7021384289620316	0.0	0.0	0.7276470588235294	1.1995710354806497	0.7082352941176471	301.25	296.45	500.0	18.646106648087297	500.0	300.0234375	0.6925976141045422	18.73822843822843	0.0	1.029328483722521	14.443832141345599	0.690668202764977	0.0	1.0	1.0	0.12121212121212122	3.3146171693735367	1.0	3.3379953379953284	0.6715116279069767	0.8568075117370886	
432.0	378.0	0.8849187935034802	14.545813953488357	378.0	1.034575864177988	432.0	1.2323238931443388	18.553579676674364	1.1692995577576377	436.0	3.3242346303611687	426.0	1.0089051338272106	14.367898383371825	0.10331292393404176	0.0109375	0.0	0.5529061102831595	0.5791638585623295	302.5	0.9879350348027842	0.8751376362526883	432.0	378.0	1.139146303374912	430.3125	0.0	0.35	0.11933502668040043	0.11103896298591162	1.0634444353441816	0.9301624129930393	0.05461601294265015	0.9620756442999566	0.0	301.92500000000007	0.0	504.0	0.0	302.45	0.6028708133971292	0.0	2450.0	0.03456221198156682	0.6942600063185091	0.001153592617007251	0.0	0.7273781902552204	1.2067082955617634	0.7008196721311475	303.8	300.1	504.0	18.66474831859882	504.0	302.47031250000003	0.7095079261042717	18.75407925407924	0.0	1.029328483722521	14.465376051984954	0.6857798165137615	3.6049769281476594E-5	0.9999639502307185	0.9988464073829927	0.0794392523364486	3.309767441860454	1.0	3.335680751173697	0.6826036866359447	0.8618604651162789	
427.96875	374.0	0.8834498834498834	14.451282051282037	374.0	1.0411300218651405	427.0	1.2323238931443388	18.55185185185185	1.1752223456979656	432.0	3.330357125164957	424.0	1.0138554818878738	14.355324074074073	0.10171938556094684	0.012499999999999999	0.0	0.5381909547738694	0.5763245392092011	299.35	0.9227906976744187	0.8718222273582487	428.0	374.0	1.1385786155159663	429.25	0.0	0.35	0.11884856176745075	0.110454442074725	1.0651122156844883	0.8735498839907189	0.06901137262407839	0.9012133109992551	0.0	300.14062500000006	0.0	499.0	0.0	299.2	0.5920240280327048	0.0	2460.0	0.05104408352668213	0.6904238217278589	0.00115990057995029	0.0	0.7049180327868853	1.2051536471238748	0.7022405660377359	303.15	298.15	499.0	18.603578618827164	499.0	299.3015625	0.6809862324825322	18.644496487119426	0.0	1.029328483722521	14.401399266303947	0.6838407494145199	4.144223809435263E-5	0.9999585577619057	0.9988400994200496	0.09259259259259259	3.3242424242424087	1.0	3.3360465116278943	0.6637731481481481	0.8550116550116555	
421.03125	369.0	0.8890186915887852	14.463317757009348	368.0	1.047774640161415	421.0	1.2323238931443388	18.55221445221445	1.178331312969354	432.0	3.329741559225081	425.0	1.029648376098399	14.358275058275062	0.10128863688244455	0.003125	0.0	0.5333446174678402	0.5593866671277147	295.05	0.9476525821596247	0.872558604067321	422.0	368.9375	1.1568939005622043	428.40625	0.0	0.05	0.1169074633462623	0.10716921276209074	1.0813993214548718	0.8831018518518521	0.06054246482576172	0.9116798761712662	0.0	294.2484375	0.0	491.0	0.0	294.75	0.5833760027308414	0.0	2470.0	0.04408352668213457	0.6788524926537569	1.7032873445750298E-4	0.0	0.6965962441314554	1.2218894301519658	0.6858823529411765	295.85	292.7	491.53125	18.610517124226444	492.0	294.8812500000001	0.6819320301588732	18.67429906542056	0.0	1.029328483722521	14.40821696093403	0.6724537037037037	1.0629276602671482E-5	0.9999893707233974	0.9998296712655425	0.07529411764705882	3.318414918414906	1.0	3.3382629107981128	0.665893271461717	0.8529274004683844	
427.0	374.0	0.8892018779342716	14.567132867132859	374.0	1.0490236601588998	427.0	1.2323238931443388	18.601160092807433	1.1845914261106092	433.0	3.329296680175957	426.0	1.0167734190251323	14.415545243619496	0.10568491902474117	0.004687500000000001	0.0	0.5486238532110091	0.5771234310755705	299.15	1.0130232558139542	0.8718580486317525	427.0	374.0	1.1456881836455537	428.5	0.0	0.1	0.12117072500436543	0.11190502433258911	1.0743571532623326	0.9394919168591227	0.08101213342687723	0.9709913641008101	0.0	298.05781249999995	0.0	498.0	0.0	299.05	0.6067340067340067	0.0	2480.0	0.06004618937644342	0.7121426834899116	3.336113427856547E-4	0.0	0.7324355971896955	1.2196935530958282	0.7172131147540983	299.75	296.1	498.0625	18.694901750528633	499.0	299.05625	0.7084281743560417	18.785780885780884	0.0	1.029328483722521	14.493747021720909	0.7049653579676675	1.5683641522458913E-5	0.9999843163584775	0.9996663886572142	0.11627906976744186	3.3191685912240048	1.0	3.337762237762227	0.6834112149532711	0.852693208430913	
429.96875	376.0	0.8918414918414922	14.478738317757005	376.0	1.0533659852134472	429.0	1.2323238931443388	18.531944444444452	1.193060007247548	434.0	3.3270992007916753	424.0	1.0174467566147163	14.339861751152089	0.10707797331952469	0.00625	0.0	0.5594603597601598	0.587084905066932	300.85	0.9689976689976683	0.8739844839941042	430.0	376.0	1.1480377302114355	429.28125	0.0	0.05	0.1286421713401167	0.1158855413779907	1.0798903908937527	0.8935483870967736	0.07448133789873468	0.9301570933332272	0.0	300.06250000000006	0.0	501.0	0.0	300.55	0.6171381031613977	0.0	2490.0	0.05336426914153132	0.6808061977991015	1.6702856188408218E-4	0.0	0.7073598130841121	1.2327903194516552	0.6889671361502347	301.8	297.45	501.0	18.628831377029645	501.0	300.7296875	0.6882926988941892	18.68881118881119	0.0	1.029328483722521	14.427747692243853	0.6747685185185185	2.0807433973551494E-5	0.9999791925660265	0.9998329714381159	0.09579439252336448	3.3060185185185076	1.0	3.3354166666666547	0.6633489461358314	0.8607888631090481	
429.0	376.0	0.8905092592592595	14.559859154929587	376.0	1.0547734680779366	429.0	1.2323238931443388	18.534553775743714	1.1959532514762172	437.0	3.3219959998112416	426.0	1.0290197067422169	14.356750572082397	0.10955298603987645	0.003125	0.0	0.5642346684394216	0.5942086740358994	300.5	0.998126463700234	0.8741716810143596	429.0	376.0	1.1625657885972038	431.28125	0.0	0.05	0.12836849986093737	0.11728500466419195	1.0835779143021316	0.9153318077803206	0.06544727732836224	0.9643791754228865	0.0	301.6015625	0.0	501.0	0.0	300.45	0.6354720744680851	0.0	2500.0	0.03917050691244239	0.6786698962029154	1.649620587264929E-4	0.0	0.7180974477958236	1.2362673241493487	0.6873536299765808	304.85	299.75	501.0	18.65661572411109	501.0	300.4734375	0.6896456247092286	18.76431924882628	0.0	1.029328483722521	14.460448043285481	0.6693363844393593	1.027969536176899E-5	0.9999897203046383	0.9998350379412735	0.09027777777777778	3.302974828375275	1.0	3.3337962962962844	0.6724537037037037	0.8648018648018647	
433.0	379.0	0.8852193995381055	14.536556603773585	379.0	1.0566476170200256	433.0	1.2323238931443388	18.572873563218376	1.195890178096612	435.0	3.3318297906230443	424.0	1.0193923505332132	14.376091954022993	0.1027067709238257	0.003125	0.0	0.552570093457944	0.5918235980702463	302.85	0.9851508120649657	0.8715573409508455	433.0	379.0	1.1505590968285537	429.78125	0.0	0.05	0.1259309963039442	0.1153702715389772	1.0870655211113314	0.9050574712643685	0.10055256004064624	0.9511700792077773	0.0	301.0515625	0.0	505.0	0.0	302.8	0.6225506476253736	0.0	2510.0	0.06976744186046512	0.7131050235547945	1.668613382279326E-4	0.0	0.7170138888888888	1.2372910547827556	0.7240566037735849	303.15	298.9	505.0	18.67544204145654	505.0	302.82343750000007	0.692277298886083	18.739858490566043	0.0	1.029328483722521	14.472054909882644	0.7022988505747126	1.039597874965108E-5	0.9999896040212503	0.999833138661772	0.13856812933025403	3.3198135198135095	1.0	3.3389277389277296	0.6541570438799076	0.8542056074766355	
429.0	375.0	0.8872979214780597	14.514420803782496	375.0	1.0606869964265675	429.0	1.2323238931443388	18.575524475524496	1.1995763087972806	435.0	3.3280594775251	423.0	1.033352334233325	14.387645687645685	0.10671123829653899	0.003125	0.0	0.550529678829662	0.5866407600834247	300.15	0.9915094339622641	0.8713548110618895	429.0	375.0	1.1634398179158163	429.0	0.0	0.05	0.12819870471871045	0.11507137504358576	1.0948397813974682	0.897690531177829	0.08858892816427777	0.9422622757776886	0.0	298.55468749999994	0.0	500.0	0.0	300.1	0.6160938809723386	0.0	2520.0	0.06074766355140187	0.723077444617057	1.6758840288252054E-4	0.0	0.7330210772833724	1.2473326848686015	0.7340425531914894	300.5	294.8	500.0	18.64612161763425	500.0	300.128125	0.7095454932079144	18.712529550827423	0.0	1.029328483722521	14.446707329047241	0.7142857142857143	1.045155440970166E-5	0.9999895484455903	0.9998324115971174	0.11805555555555555	3.3146511627906823	1.0	3.335915492957737	0.6864896073903002	0.8590277777777777	
435.0	381.0	0.889220183486238	14.584883720930225	381.0	1.0605313161072147	435.0	1.2323238931443388	18.504587155963307	1.206702322711522	439.0	3.315630558349651	427.0	1.029276626411969	14.360091743119257	0.11273672954185285	0.009375	0.0	0.5783960720130933	0.6124636537724784	304.55	1.047209302325581	0.8727491895397246	435.0	381.0	1.1687847386842565	432.375	0.0	0.3	0.13474991624689062	0.12198771403293626	1.0887730254444112	0.9763761467889912	0.10450583605553541	1.0097192972758748	0.0	304.3015625000001	0.0	508.0	0.0	304.5	0.64642974662718	0.0	2530.0	0.07603686635944701	0.7354463077599617	9.855453350854138E-4	0.0	0.7505760368663594	1.2463951874590598	0.7441451990632318	306.95	301.05	508.0	18.687152582058093	508.0	304.5234375	0.7302334960246297	18.791860465116276	0.0	1.029328483722521	14.49877283416871	0.723744292237443	3.079829172141918E-5	0.9999692017082786	0.9990144546649146	0.13286713286713286	3.2830275229357664	1.0	3.3331018518518403	0.6927083333333334	0.8594533029612756	
440.0	385.0	0.8928074245939671	14.532638888888899	385.0	1.0602986273576742	440.0	1.2323238931443388	18.616129032258062	1.2079197257320065	439.0	3.3286528384308385	428.0	1.0288117995947612	14.419630484988456	0.11406454507998307	0.0109375	0.0	0.5925925925925926	0.6204302081114358	307.85	1.0016129032258068	0.8733818486708655	440.0	385.0	1.1668378726182769	433.59375	0.0	0.3	0.13310025159477618	0.12332525773284944	1.0877063771664819	0.9296296296296291	0.08577140875863383	0.9652329789661015	0.0	307.53125	0.0	513.0	0.0	307.75	0.6504460665044607	0.0	2540.0	0.06682027649769585	0.7215716394787615	9.76880494952784E-4	0.0	0.7337587006960556	1.23926454262021	0.7301401869158879	309.35	305.65	513.0	18.67496305325954	513.0	307.80937500000005	0.710634007429266	18.739767441860476	0.0	1.029328483722521	14.472928366157829	0.7101366742596811	3.557924517952797E-5	0.9999644207548204	0.9990231195050472	0.12009237875288684	3.309280742459386	1.0	3.3358620689655076	0.6933638443935927	0.8581018518518516	
433.0	379.0	0.8821917808219171	14.501856148491889	379.0	1.0645745244274036	433.0	1.2323238931443388	18.54441913439635	1.2082922533608726	440.0	3.3255789333435253	430.0	1.0398986202189062	14.349658314350787	0.11063475324198033	0.003125	0.0	0.5774369124195943	0.6060689462224166	303.1	0.9781609195402309	0.8727718544580227	433.0	379.0	1.1764625512710012	433.90625	0.0	0.05	0.12925870231423692	0.11962550090238706	1.0944068289907847	0.9084282460136665	0.08521328941645671	0.9518950839823181	0.0	303.8921875	0.0	505.0	0.0	303.05	0.6323142669296515	0.0	2550.0	0.0547945205479452	0.7199596272239055	1.6469038208168644E-4	0.0	0.7308584686774942	1.2460260875705196	0.727906976744186	305.75	301.65	505.0	18.64392315281014	505.0	303.0625	0.7097495824310466	18.707762557077622	0.0	1.029328483722521	14.445572365008582	0.7073863636363636	1.0288914410432824E-5	0.9999897110855895	0.9998353096179182	0.10829493087557604	3.3122969837586873	1.0	3.3354022988505627	0.6829545454545455	0.8576388888888885	
423.6875	371.0	0.8879907621247106	14.449651972157769	370.0	1.0806479508196418	423.0	1.2323238931443388	18.511467889908246	1.2232780493147135	437.0	3.3308076670956677	424.0	1.058358608228509	14.308944954128432	0.1105288060300817	0.0015625	0.0	0.5719103018040802	0.5968135908242646	296.55	0.9484705882352927	0.868533179017674	424.0	370.6875	1.1947863440606585	431.78125	0.0	0.05	0.12840569400039056	0.11867474007374837	1.1174446360984518	0.8806451612903228	0.0607356085900195	0.9072365092151318	0.0	298.4625	0.0	494.0	0.0	296.35	0.6253130739689431	0.0	2560.0	0.039627039627039624	0.6596127870727869	1.6641704110500916E-4	0.0	0.6885150812064965	1.2695052378484883	0.6692216981132075	300.55	296.55	494.0	18.585331078806348	494.0	296.4671875	0.6696048561798582	18.650235849056617	0.0	1.029328483722521	14.38599023269299	0.6479357798165137	5.200532534531536E-6	0.9999947994674654	0.9998335829588949	0.08837209302325581	3.323325635103913	1.0	3.3382284382284277	0.6516203703703703	0.8536470588235298	
422.0	369.0	0.8872979214780591	14.502790697674412	369.0	1.0888770019643677	422.0	1.2323238931443388	18.525934579439248	1.2318189533505612	435.0	3.329221235407726	424.0	1.0656425600115245	14.357009345794387	0.11065969711024076	0.0078125	0.0	0.566621575921542	0.5940569707365488	295.5	0.9926436781609197	0.8668525819036805	422.0	369.0	1.1998063423005296	429.09375	0.0	0.1	0.12987305032211624	0.11902423036938287	1.1199933509145923	0.9201856148491884	0.08708123569587642	0.9582598177920197	0.0	295.18593749999997	0.0	492.0	0.0	295.4	0.6249577274264457	0.0	2570.0	0.06132075471698113	0.7243977892560389	3.375527426160338E-4	0.0	0.7446933962264151	1.2736135732346012	0.7347058823529412	297.4	293.1	492.65625	18.650332639255236	493.0	295.47968749999995	0.710193280556738	18.724480369515025	0.0	1.029328483722521	14.45425882194382	0.7126436781609196	2.647803506590331E-5	0.999973521964934	0.9996624472573838	0.11574074074074074	3.3056074766355033	1.0	3.3384433962264053	0.6781542056074766	0.8501170960187349	
426.0	373.0	0.8876456876456866	14.518881118881131	372.0	1.0853919945310018	426.0	1.2323238931443388	18.590509259259264	1.231349917368607	436.0	3.3289840854054544	426.0	1.0638989111776465	14.393055555555565	0.11240722093928505	0.009375	0.0	0.5747282608695652	0.6046889318965534	298.05	0.9774647887323947	0.8736040087292969	426.0	372.3125	1.200265274714347	429.40625	0.0	0.1	0.13411566270439707	0.12188601807649034	1.120738313018911	0.9239631336405532	0.0677704595425912	0.9494649344112708	0.0	297.09999999999997	0.0	497.0	0.0	297.9	0.6540722082283795	0.0	2580.0	0.03953488372093023	0.6853076482989916	3.3955857385398983E-4	0.0	0.7197674418604652	1.2796199871670852	0.6924882629107981	299.2	294.4	497.0	18.64955703844521	497.0	297.94999999999993	0.6890283353793327	18.734965034965025	0.0	1.029328483722521	14.446968944310452	0.6754587155963303	3.164441875693064E-5	0.9999683555812431	0.999660441426146	0.0892018779342723	3.3152582159624275	1.0	3.336658932714606	0.6502320185614849	0.8537558685446007	


==> extreme_capacity.dat <==
OPTIMAL_NUMBER_AT_DESIRED_LOAD_Avg	OPTIMAL_NUMBER_AT_MAX_LOAD_Max	PEER_MESSAGES_DNS_PERSEC_Max	PEER_MESSAGES_BALANCING_PERSEC_Max	OPTIMAL_NUMBER_AT_MAX_LOAD_Min	OPTIMAL_RESPONSE_TIME_Avg	OPTIMAL_NUMBER_AT_DESIRED_LOAD_Min	CLIENT_RESPONSE_TIME_overtime	PEER_MESSAGES_PERSEC_Min	CLIENT_RESPONSE_TIME_Avg	PEER_NB_OF_ACTIVE_WORKERS_Max	PEER_MESSAGES_TOPOLOGY_PERSEC_Avg	PEER_NB_OF_ACTIVE_WORKERS_Min	OPTIMAL_RESPONSE_TIME_Min	PEER_MESSAGES_BALANCING_PERSEC_Min	REQUEST_PENDING_TIME_Min	CLIENT_NB_OF_REJECTED_REQ_Avg	CLIENT_PERC_OF_LOST_REQ_Avg	REQUEST_NB_OF_HOPS_Min	REQUEST_NB_OF_HOPS_Avg	CLIENT_NB_OF_ISSUED_REQ_Max	PEER_REQUESTS_BALANCING_PERSEC_Max	PEER_MESSAGES_DNS_PERSEC_Avg	OPTIMAL_NUMBER_AT_DESIRED_LOAD_Max	OPTIMAL_NUMBER_AT_MAX_LOAD_Avg	CLIENT_RESPONSE_TIME_Min	PEER_NB_OF_ACTIVE_WORKERS_Avg	CLIENT_NB_OF_REJECTED_REQ_Min	CLIENT_NB_OF_REJECTED_REQ_Max	REQUEST_PENDING_TIME_Max	REQUEST_PENDING_TIME_Avg	OPTIMAL_RESPONSE_TIME_Max	PEER_REQUESTS_BALANCING_PERSEC_Min	PEER_NB_OF_PENDING_REQUESTS_Avg	PEER_REQUESTS_BALANCING_PERSEC_Avg	CLIENT_PERC_OF_LOST_REQ_Max	CLIENT_NB_OF_COMPLETED_REQ_Avg	CLIENT_PERC_OF_LOST_REQ_Min	OPTIMAL_NUMBER_AT_MIN_LOAD_Min	CLIENT_PERC_OF_REJECTED_REQ_Min	CLIENT_NB_OF_ISSUED_REQ_Min	REQUEST_NB_OF_HOPS_Max	CLIENT_NB_OF_LOST_REQ_Avg	Time	PEER_NB_OF_PENDING_REQUESTS_Min	PEER_LOAD_Avg	CLIENT_PERC_OF_REJECTED_REQ_Max	CLIENT_NB_OF_LOST_REQ_Max	PEER_THROUGHPUT_Max	CLIENT_RESPONSE_TIME_Max	PEER_LOAD_Max	CLIENT_NB_OF_COMPLETED_REQ_Max	CLIENT_NB_OF_COMPLETED_REQ_Min	OPTIMAL_NUMBER_AT_MIN_LOAD_Avg	PEER_MESSAGES_PERSEC_Avg	OPTIMAL_NUMBER_AT_MIN_LOAD_Max	CLIENT_NB_OF_ISSUED_REQ_Avg	PEER_THROUGHPUT_Avg	PEER_MESSAGES_PERSEC_Max	CLIENT_NB_OF_LOST_REQ_Min	OPTIMAL_RESPONSE_TIME_overtime	PEER_MESSAGES_BALANCING_PERSEC_Avg	PEER_LOAD_Min	CLIENT_PERC_OF_REJECTED_REQ_Avg	CLIENT_PERC_OF_COMPLETED_REQ_Avg	CLIENT_PERC_OF_COMPLETED_REQ_Min	PEER_NB_OF_PENDING_REQUESTS_Max	PEER_MESSAGES_TOPOLOGY_PERSEC_Min	CLIENT_PERC_OF_COMPLETED_REQ_Max	PEER_MESSAGES_TOPOLOGY_PERSEC_Max	PEER_THROUGHPUT_Min	PEER_MESSAGES_DNS_PERSEC_Min	
217.0	190.0	0.8901869158878524	14.73396226415094	190.0	1.478987801524073	217.0	1.3951686813147377	18.04681818181818	1.7558419683487223	222.0	3.271747843662875	206.0	1.3148650241508149	13.955000000000002	0.19548588731565367	0.009375000000000001	0.0	0.24435119431891542	0.3007097856742403	151.95	0.9774647887323942	0.8713944976623138	217.0	190.0	1.529001949832262	215.21875	0.0	0.15	0.39932143719186886	0.2573338839153853	1.6530323511278193	0.7230769230769224	0.15103629887127815	0.8310493582187124	0.0	153.675	0.0	253.0	0.0	151.7	0.4262402088772846	0.0	0.0	0.049773755656108594	0.6866523580869677	9.775171065493644E-4	0.0	0.7131336405529954	2.0629158373888776	0.7172330097087378	155.35	152.7	253.0	18.478597297602672	253.0	151.78281249999998	0.6693469759094326	18.9372641509434	0.0	1.1199480903468768	14.33545495627747	0.6655405405405406	6.110478243285206E-5	0.9999388952175672	0.9990224828934506	0.38571428571428573	3.205022831050221	1.0	3.330188679245276	0.6193693693693694	0.8504761904761922	
214.0	187.0	0.89178082191781	14.824519230769234	187.0	1.2568005410555048	214.0	1.3951686813147377	18.399095022624447	1.4793983014794372	221.0	3.307969057164633	208.0	1.1461582927109295	14.272398190045248	0.15590756462455363	0.0109375	0.0	0.20497512437810944	0.252969894378518	149.85	0.9874999999999994	0.8682414651127061	214.0	187.0	1.3351973793201746	214.375	0.0	0.15	0.3126801152778176	0.2037905187982372	1.4246670795011425	0.7380281690140836	0.09361810317899821	0.8897601933719089	0.0	150.09375	0.0	250.0	0.0	149.75	0.34937731403567823	0.0	10.0	0.05238095238095238	0.6899170033673081	9.9535500995355E-4	0.0	0.75	1.698544527651954	0.7139423076923077	152.15	148.55	250.0	18.726537376252384	250.0	149.77343750000003	0.6993710901217858	18.995192307692314	0.0	1.1199480903468768	14.550326853975038	0.669683257918552	7.285641035818848E-5	0.9999271435896417	0.9990046449900464	0.13615023474178403	3.2502262443438816	1.0	3.334579439252328	0.6495215311004785	0.8388625592417076	
211.71875	185.0	0.8835680751173725	14.689371980676333	185.0	1.026554141796678	211.0	1.3951686813147377	17.963720930232554	1.247601133007655	220.0	3.2981914598188338	206.0	0.9549637358733989	13.916744186046518	0.15271255907565687	0.021875000000000002	0.0	0.19320521619766645	0.25324642954795556	148.2	0.970192307692307	0.8601439351775783	212.0	185.0	1.1280842702306908	212.46875	0.0	0.15	0.2911378656584329	0.2022399734326053	1.0926631416498007	0.7637209302325573	0.1593874476189653	0.8546638791035337	0.0	147.559375	0.0	247.0	0.0	147.9	0.35977242302543505	0.0	20.0	0.08837209302325581	0.7407745991960705	0.001009421265141319	0.0	0.7451456310679612	1.3814338271431192	0.7645631067961165	149.4	145.7	247.0	18.625782177321053	247.0	148.09062499999996	0.7046616062381522	18.879710144927525	0.0	1.1199480903468768	14.467446782324634	0.7102272727272727	1.4777593202654663E-4	0.9998522240679734	0.9989905787348586	0.25961538461538464	3.2060465116278984	1.0	3.3365384615384546	0.678409090909091	0.8305825242718452	
213.0	187.0	0.886976744186048	14.802830188679243	186.0	0.9380272799520906	213.0	1.3951686813147377	18.421559633027524	1.1423666989407495	223.0	3.2878785543985245	209.0	0.8742945342401985	14.249099099099094	0.14493942202635948	0.0234375	0.0	0.17505835278426143	0.24743198450314685	149.25	1.0287735849056598	0.8671411764875029	213.0	186.34375	1.0446638667435326	216.8125	0.0	0.15	0.27879926694763646	0.1856238531423673	1.0350875501762529	0.7238738738738734	0.11961693403852877	0.9105251314735864	0.0	147.8859375	0.0	249.0	0.0	149.15	0.3557659790328035	0.0	30.0	0.058823529411764705	0.678427009313951	0.001002004008016032	0.0	0.7252358490566038	1.3008347432682457	0.7021531100478469	150.25	146.15	249.0	18.67993579673397	249.0	149.190625	0.6873869834266509	18.99669811320755	0.0	1.1199480903468768	14.524916065847938	0.6576576576576577	1.5852715544609927E-4	0.9998414728445539	0.9989979959919839	0.18181818181818182	3.222018348623844	1.0	3.3339622641509346	0.6443181818181818	0.8539170506912457	
211.0	185.0	0.8858536585365868	14.851207729468587	185.0	0.9830094626379083	211.0	1.3951686813147377	18.435000000000002	1.2082258942365924	220.0	3.3214866699121193	202.0	0.9020258454305595	14.245909090909091	0.13818658807582043	0.09687499999999999	0.0	0.17517997943092217	0.26322588041734335	148.0	1.040099009900989	0.8538339708610455	211.0	185.0	1.0705896832767892	209.5	0.0	0.5	0.2893469737821984	0.20626494412050592	1.04792358215583	0.7172727272727265	0.20764495714514503	0.9063638156869374	0.0	146.59062500000002	0.0	247.0	0.0	148.0	0.35431472081218274	0.0	40.0	0.11818181818181818	0.7227770515454565	0.003401360544217687	0.0	0.7195121951219512	1.3573829522183296	0.75	148.15	144.7	247.0	18.798499549715196	247.0	148.0	0.6885677842098987	19.040579710144932	0.0	1.1199480903468768	14.623178908942018	0.6886363636363636	6.60068598818253E-4	0.9993399314011816	0.9965986394557823	0.3333333333333333	3.2622009569377917	1.0	3.3395121951219435	0.6420454545454546	0.8205882352941186	
512.0	448.0	0.6021791767554494	15.890000000000008	448.0	1.075058803052088	512.0	1.3951686813147377	16.166938775510204	1.8290917144103236	490.0	1.8348319405890847	413.0	0.8613103001778438	13.875918367346953	0.6656830206240321	1.4718749999999998	0.0	0.8384679433805162	0.9472395604284125	358.65	6.581395348837209	0.5776626043954993	512.0	448.0	1.6062976143327694	449.15625	0.55	4.4	0.8155562697252974	0.7248291242327597	1.2251302366670662	4.867685589519647	7.135218066989256	5.332512813693491	0.0	180.33593749999997	0.0	597.0	0.002959375840731773	358.2	1.1252604166666667	0.0	50.0	5.922448979591837	2.2083744554571987	0.025021324992891673	0.0	0.7352272727272727	2.0264041812795615	2.3958837772397095	192.0	171.45	597.375	17.03061863444119	598.0	358.3890625	0.6645014651886155	18.35046511627908	0.0	1.1199480903468768	14.618124089456607	2.024489795918367	0.008166855307978359	0.9918331446920218	0.9749786750071083	7.937046004842615	1.7381632653061163	0.9970406241592682	1.9716707021791717	0.5695364238410596	0.552857142857144	
1125.03125	985.0	0.807814407814405	18.972805933250932	984.0	0.8223740639291096	1125.0	1.3951686813147377	21.517282479141823	3.267803408879944	857.0	2.714438382774574	796.0	0.7433871749727818	18.016998827667074	2.2614699239018314	137.15781250000003	0.0	1.9191071062871186	2.131467467905628	787.85	5.692459826946854	0.7903127853325905	1126.0	984.15625	3.054031198257296	831.53125	89.4	174.4	2.4827737834887853	2.3984702777159312	0.9035825329696803	5.029073856975388	3.4140008967905544	5.277226756592166	0.0	474.596875	0.0	1312.0	0.14197236779418773	787.2	2.6775337451384122	0.0	60.0	2.842473745624271	1.2055161339205742	0.28893306825712395	0.0	1.1393695920889988	3.4006915207465127	1.2616206030150754	540.3	429.2	1312.5625	21.873021429961277	1313.0	787.4421874999999	1.0138701146438067	22.45030902348579	0.0	1.1199480903468768	18.368270261854114	1.1683197199533255	0.22451868529914554	0.7754813147008546	0.711066931742876	3.790201005025126	2.6615757575757626	0.8580276322058124	2.7736842105263237	0.9278381642512077	0.7763636363636335	
1425.0	1247.0	0.848241206030144	18.375925925925937	1247.0	0.735772797639784	1425.0	1.3951686813147377	21.60835791543757	3.428893174274363	1019.0	3.079411634171055	972.0	0.6913852490577549	17.692527040314673	2.387860871766309	193.03281249999995	0.0	1.9225880643989832	2.098103998146802	997.5	3.9785569105691088	0.8360982856429615	1425.0	1247.0	3.1282943516919586	995.84375	112.8	254.9	2.7879079467708503	2.6466579867166566	0.7839422104210126	3.661683168316835	2.561713812464959	3.832345953799137	0.0	810.0124999999999	0.0	1662.0	0.11194363122115814	997.35	2.372149410222805	0.0	70.0	2.1435594886922322	0.9987740920134465	0.2549	0.0	0.9659090909090909	3.607460419299597	1.0244341563786008	894.85	745.1	1662.25	21.950536944916234	1663.0	997.4296875000002	0.9033140987177644	22.331069958847767	0.0	1.1199480903468768	18.03502702510224	0.9762021589793916	0.19254744942774066	0.8074525505722593	0.7451	2.895748987854251	3.020061099796368	0.8880563687788419	3.129547738693505	0.8365	0.8217085427135616	
1421.0	1243.0	0.8556880733944879	17.51687725631767	1243.0	0.7703961181264242	1421.0	1.3951686813147377	20.54938162544172	2.959221166074297	1138.0	3.1433855632477075	1090.0	0.7234485004766672	16.5435512367491	1.7655983605415788	78.70781249999999	0.0	1.6924477717638726	1.8445195759805775	994.7	3.3253176043557184	0.8410993533234112	1421.0	1243.0	2.5511903028869933	1117.8125	32.35	129.75	2.4199019679852727	2.14617064207291	0.8140391430439236	2.6542402826855076	1.2136362575626811	3.0964894190833623	0.0	977.603125	0.0	1657.0	0.030406993138452867	994.35	2.02759176275112	0.0	80.0	0.651060070671378	0.90310571684246	0.12395509911631239	0.0	0.9898557258791705	3.267583878990592	0.9245412844036697	1032.85	917.0	1657.84375	21.122233754782897	1658.0	994.5312500000001	0.939889032744172	21.535469314079407	0.0	1.1199480903468768	17.13774883821181	0.8879613356766256	0.0746981645517667	0.9253018354482332	0.8760449008836876	1.792857142857143	3.1010600706714273	0.9695930068615473	3.171931407942291	0.8642857142857143	0.8276233183856416	
1423.0	1246.0	0.8603758169934547	16.05123355263156	1245.0	1.0278031131291714	1423.0	1.3951686813147377	19.016303470540763	2.375392504279446	1246.0	3.1837538740415354	1200.0	0.973153301537138	14.99394673123487	0.9248448765963033	23.667187499999997	0.0	1.2771883289124668	1.5248419725760962	996.4	2.3173519736842123	0.8481176154927051	1423.0	1245.03125	1.9616679411880886	1227.40625	8.35	45.25	1.6747613879555963	1.3097231359253505	1.0821727537137134	1.53107344632768	0.17643796391743072	1.9002545602192993	0.0	1091.2015625000001	0.0	1660.0	0.00757026291931097	996.05	1.712047691667822	0.0	90.0	0.12187247780468119	0.8023324661672446	0.04019185504285651	0.0	0.9512195121951219	2.7971367356451458	0.8183333333333334	1098.95	1072.65	1660.1875	19.51988333869545	1661.0	996.2156250000002	0.87749812447841	20.083388157894735	0.0	1.1199480903468768	15.488011849161257	0.7895264847512039	0.021192707977947794	0.9788072920220522	0.9598081449571435	0.3248355263157895	3.15529315960918	0.9924297370806892	3.209240924092471	0.8109362389023406	0.8392499999999908	
1422.0	1244.0	0.864683447749803	15.10559875583204	1244.0	1.1578639657963155	1422.0	1.3951686813147377	18.878700906344438	1.7255507162699346	1324.0	3.2338031928207163	1286.0	1.1239569153717903	14.813821752265865	0.29404317310870504	2.25	0.0	0.8348690946321486	1.0550873152106257	995.4	1.4858787413660774	0.8521432371555122	1422.0	1244.0	1.4725215158172704	1301.5625	0.0	7.2	0.8327117053136986	0.5368584217036909	1.200506746602672	1.3706245181187358	0.16474281702810953	1.4185942847088218	0.0	1051.9453125	0.0	1659.0	0.0	995.2	1.2622570620158635	0.0	100.0	0.13190184049079753	0.7639156496713814	0.006670063458242623	0.0	0.7806915306915307	2.0671563494884464	0.7742812742812742	1077.95	1025.55	1659.0	19.03736309976513	1659.0	995.3390625	0.7619972731083134	19.205754276827406	0.0	1.1199480903468768	14.951416669788951	0.7507552870090635	0.0021088942717118675	0.9978911057282882	0.9933299365417574	0.2191358024691358	3.204475308642039	1.0	3.2514154552410734	0.7467900302114804	0.841487730061343	
1420.0	1243.0	0.8629139072847637	15.003502235469451	1243.0	1.0777923482186367	1420.0	1.3951686813147377	18.817090909090908	1.3201329947540925	1377.0	3.252496163389197	1342.0	1.0236741178694564	14.73201754385965	0.1780282028392491	0.0921875	0.0	0.7513625353249899	0.8111914525077663	994.25	1.3629246676514044	0.8467291958455644	1420.0	1243.0	1.227956003399466	1361.28125	0.0	0.65	0.2883390131939062	0.21517156965099854	1.1169678401596506	1.2686950146627565	0.1146162570813817	1.3182194271916705	0.0	994.5546874999999	0.0	1657.0	0.0	994.15	0.8743648500547972	0.0	110.0	0.08345642540620384	0.7120526587062936	6.561017462400324E-4	0.0	0.745715350223547	1.4200310358009274	0.7230282738095238	1003.7	989.35	1657.0	18.940205111137143	1657.0	994.2000000000003	0.7272835688472151	19.12205663189271	0.0	1.1199480903468768	14.840979751902436	0.7039329934450109	9.264804384182812E-5	0.9999073519561581	0.99934389825376	0.14024835646457268	3.2381818181818818	1.0	3.2735905044511013	0.7107843137254902	0.8280147058823482	
1427.0	1249.0	0.847891350964968	15.013376717281277	1249.0	1.0517143513242946	1427.0	1.3951686813147377	18.782327892122062	1.2865139838483686	1409.0	3.273458788297357	1374.0	1.0087809717261338	14.714265436479753	0.17630683390262908	0.15624999999999997	0.0	0.7373819026928712	0.7920113422573686	999.1	1.3732901367890562	0.8172139257926003	1427.0	1249.0	1.214406291404068	1390.71875	0.0	0.9	0.2536471052859615	0.20791661421541427	1.117700328792931	1.2506742370475505	0.17957027776697515	1.3167812197052486	0.0	990.6125	0.0	1665.0	0.0	998.85	0.8360540104796453	0.0	120.0	0.14131994261119082	0.7297028898660783	9.099641069713362E-4	0.0	0.7260791366906475	1.3936986568912937	0.7374454148471615	995.6	986.8	1665.0	18.99363484118635	1665.0	998.9124999999998	0.7096373342349622	19.11265365148228	0.0	1.1199480903468768	14.902962127096442	0.7191270404542228	1.5782516750580588E-4	0.9998421748324943	0.9990900358930287	0.22582972582972582	3.2498935415188703	1.0	3.2898550724638334	0.6953571428571429	0.7961179007907943	
1436.53125	1257.0	0.8340228245363702	15.015691868758918	1257.0	1.057116302548596	1436.0	1.3951686813147377	18.90568820224717	1.308180022653366	1425.0	3.2803467984985044	1397.0	1.0119155400057793	14.841263157894732	0.18972374641897105	0.47968750000000004	0.0	0.7422224455948133	0.7984593558612711	1005.6	1.3655960028551044	0.7931947207235747	1437.0	1257.0	1.2295670035262882	1409.4375	0.05	1.9	0.2644055264172684	0.22409153814903313	1.108541643471337	1.2820748059280171	0.17248830495741063	1.3200712010397209	0.0	992.6328124999999	0.0	1676.0	5.0387987503779104E-5	1005.45	0.8361485639817553	0.0	130.0	0.13961729270021261	0.7252354721282218	0.0019150330091216045	0.0	0.7315939957112223	1.393472078007419	0.7333571939871153	997.55	989.4	1676.0	19.00288062677668	1676.0	1005.5218749999999	0.7140104598678148	19.099358059914405	0.0	1.1199480903468768	14.929339107554657	0.7169943820224719	4.831350787338724E-4	0.9995168649212665	0.9980849669908785	0.21610169491525424	3.2627824858757677	0.9999496120124962	3.2947029348604797	0.7021539548022598	0.7626326963906567	
1430.9375	1252.0	0.8442588726513519	14.997468354430376	1252.0	1.1766688261349056	1430.0	1.3951686813147377	18.801932367149742	1.4412621304807167	1453.0	3.282748849185757	1417.0	1.1155539808330401	14.741821946169773	0.2034969009601196	0.7515625000000001	0.0	0.7466534457114526	0.8087449115930162	1001.55	1.3447424135497532	0.7984437067999063	1431.0	1252.0	1.3463162215955726	1432.59375	0.35	1.7	0.2748559210088548	0.23747138350753355	1.2263365174499765	1.2417134831460668	0.13003653138357657	1.2900751434748934	0.0	1004.834375	0.0	1669.0	3.4590107229332407E-4	1001.25	0.8558823529411764	0.0	140.0	0.09324982602644398	0.6763869563322856	0.0016853375632001585	0.0	0.7057163020465773	1.5277427254901603	0.6857798165137615	1011.5	1000.1	1669.0	18.958878547491675	1669.0	1001.4359375000004	0.6887067553582189	19.09388185654011	0.0	1.1199480903468768	14.877685991506075	0.6682725395732966	7.47382266669647E-4	0.9992526177333303	0.9983146624367998	0.16759776536312848	3.255210489993159	0.9996540989277066	3.3003521126761197	0.6750700280112045	0.7694502435629749	
1246.0	1090.0	0.7570196078431368	14.430597609561772	1090.0	1.214292956101725	1246.0	1.3951686813147377	18.317823343848602	1.4625791971551971	1279.0	3.317441810906871	1232.0	1.1775107912567253	14.28219727345631	0.19066060669998233	0.7578124999999999	0.0	0.7106774463339838	0.7698476360441154	872.05	0.9708366533864543	0.7350835141402597	1246.0	1090.0	1.4033825972448848	1260.09375	0.25	2.15	0.25412712714501096	0.2217437692494382	1.2451522047973957	0.8728514056224911	0.028960809713972312	0.932519268527684	0.0	899.0625000000001	0.0	1453.0	2.786136186336788E-4	871.9	0.8177780245405586	0.0	150.0	0.01823949246629659	0.3517141493754203	0.0023789764868603043	0.0	0.3912183544303797	1.5136091156419647	0.35976594027441483	904.15	895.15	1453.0	18.38635153387556	1453.0	871.9968749999999	0.3784952466824149	18.508844621513937	0.0	1.1199480903468768	14.333826208828505	0.34156626506024096	8.41838917168645E-4	0.9991581610828316	0.9976210235131397	0.03943217665615142	3.302523659306063	0.9997213863813663	3.3248995983936442	0.3670212765957447	0.711514195583601	
893.0	782.0	0.6959948320413446	14.37810126582279	781.0	1.386195503014761	893.0	1.3951686813147377	18.122403003754673	1.5868419109592944	805.0	3.3331310625984156	753.0	1.3077396277808475	14.109136420525646	0.15133368008163284	2.1593750000000003	0.0	0.5975999376607185	0.6510839397611963	625.35	0.918503937007874	0.6802552599142855	893.0	781.6875	1.491135671591253	777.9375	1.15	3.25	0.19211390444858997	0.1758758812801512	1.439365350561834	0.750813516896121	0.08426049040925353	0.8599464330067823	0.0	647.4625	0.0	1042.0	0.0017662417447396712	625.1	0.6829155418434246	0.0	160.0	0.06382978723404255	0.5986487741198171	0.005008861832472836	0.0	0.6253280839895013	1.6544820203122172	0.6151574803149606	653.75	641.65	1042.0	18.299639111687746	1042.0	625.2265624999999	0.5964614374800593	18.38215189873418	0.0	1.1199480903468768	14.286252789175071	0.5734924623115578	0.003323998936546254	0.996676001063454	0.9949911381675272	0.11420982735723771	3.329557291666689	0.9982337582552604	3.336015325670528	0.5810301507537688	0.6690789473684211	
711.0	622.0	0.7684722222222219	14.730041724617521	622.0	1.7978379044499215	711.0	1.3951686813147377	18.506035665294913	1.970641440584501	736.0	3.3135448455015624	703.0	1.6914442646636272	14.466666666666667	0.13041478643536814	5.378125	0.0	0.521381089393789	0.5570195934879922	497.8	1.0805285118219745	0.7379043460211459	711.0	622.0	1.856041222114604	724.625	3.55	8.05	0.16648499282640908	0.14944730580369694	1.900984685986331	0.9579234972677599	0.08913822771795125	1.0193478264015265	0.0	504.5578125	0.0	830.0	0.006947162426614481	497.7	0.6019592163134746	0.0	170.0	0.05922865013774105	0.6618340100124563	0.01579205492888671	0.0	0.6984352773826458	2.0785506863779286	0.6874110953058321	507.45	500.2	830.0	18.66032422910237	830.0	497.75624999999997	0.6663071415443295	18.78289290681499	0.0	1.1199480903468768	14.608875037579674	0.6496598639455783	0.01054645564355265	0.9894535443564474	0.9842079450711133	0.10724233983286909	3.295284327323176	0.9930528375733855	3.32381615598887	0.6467391304347826	0.7134800550206329	
713.0	624.0	0.8275720164609026	14.848599439775905	624.0	1.564172808491084	713.0	1.3951686813147377	18.573763736263707	1.7523684819255207	732.0	3.281619542975969	709.0	1.483431245569301	14.476648351648347	0.14423913595675256	4.5015624999999995	0.0	0.5314836678473042	0.573323757634205	499.3	1.1619444444444447	0.8036176607265927	713.0	624.0	1.6569669636108006	721.6875	3.35	6.8	0.18730716475879236	0.16459803278886717	1.6336916498448728	1.0424450549450572	0.10154355056020051	1.0959441008521602	0.0	508.5093749999999	0.0	832.0	0.006541691075961726	499.05	0.6272521413803288	0.0	180.0	0.0782967032967033	0.6812337016543064	0.01320901320901321	0.0	0.7113220815752461	1.832268167336774	0.6923347398030942	510.9	505.3	832.0	18.72607307952687	832.0	499.1656249999998	0.6887375260986355	18.982633053221274	0.0	1.1199480903468768	14.640835875824319	0.6711065573770492	0.00877323142859782	0.9912267685714024	0.9867909867909869	0.12834978843441466	3.2515775034293672	0.9934583089240382	3.3175070028011335	0.6635928961748634	0.7668547249647386	
711.0	622.0	0.8306293706293687	14.816785206258881	622.0	1.2294909081490661	711.0	1.3951686813147377	18.543159379407612	1.4148296545395695	717.0	3.305106422769406	688.0	1.1674211259436953	14.474894217207346	0.14191199322294054	1.3515625000000002	0.0	0.5207326892109501	0.567909939200736	497.9	1.1134005763688763	0.7973976241052932	711.0	622.0	1.3409442415206776	706.96875	0.5	3.0	0.19129536328143984	0.1618156735306516	1.3023527980402292	0.9925977653631287	0.10558121682559322	1.0461971630254001	0.0	499.13593750000007	0.0	830.0	9.998000399920016E-4	497.7	0.6321123933768189	0.0	190.0	0.0824022346368715	0.6786423261720439	0.005965993835139703	0.0	0.6948847262247838	1.5181494016680224	0.6958575581395349	501.35	496.5	830.0	18.747039505713097	830.0	497.796875	0.6797532117633998	18.94537695590326	0.0	1.1199480903468768	14.644535458838408	0.667601683029453	0.002699823830508142	0.9973001761694918	0.9940340061648603	0.1438953488372093	3.2755994358251135	0.999000199960008	3.330867709815087	0.6587694483734088	0.7572254335260108	
708.0	619.0	0.847338935574226	14.836953455571242	619.0	1.12742648221248	708.0	1.3951686813147377	18.534463276836142	1.3143111756751757	718.0	3.278387148888381	699.0	1.0754735312737378	14.49957627118644	0.1402052094156521	0.7999999999999999	0.0	0.5141879653853895	0.572133206262618	495.5	1.1676966292134838	0.8155937302908255	708.0	619.0	1.2491464093988733	709.3125	0.15	2.1	0.20020409117880683	0.16330169687564872	1.208161606306837	1.066244725738396	0.10869352374061407	1.1193015457703182	0.0	494.703125	0.0	826.0	3.022974607013301E-4	495.3	0.6386665315634816	0.0	200.0	0.0702247191011236	0.6962596781551829	0.004221105527638191	0.0	0.7067988668555241	1.413838920400528	0.7022630834512023	497.35	492.05	826.0	18.770073388536634	826.0	495.37031250000007	0.6899508254979437	18.94964739069112	0.0	1.1199480903468768	14.676092509357435	0.685933147632312	0.0016143200983446595	0.9983856799016554	0.9957788944723618	0.14084507042253522	3.2402542372881413	0.9996977025392987	3.3012658227848233	0.6722689075630253	0.7804775280898862	
715.6875	626.0	0.8445530726256946	14.794025604551925	626.0	1.0942446531391887	715.0	1.3951686813147377	18.489887640449425	1.2915769658451546	718.0	3.2807985031188593	699.0	1.0458474761336007	14.435393258426984	0.14542532784407028	0.5890625000000003	0.0	0.5254748266505879	0.583791435793514	501.15	1.175391180654339	0.808014832939972	716.0	626.0	1.2141255549606054	708.84375	0.15	1.3	0.21752824499852064	0.17357975915531587	1.1542072827261027	1.0299578059071741	0.13951383149930086	1.104111346267376	0.0	497.3984375	0.0	835.0	3.006012024048096E-4	500.75	0.657053544418675	0.0	210.0	0.0930888575458392	0.7157347967683446	0.002608346709470305	0.0	0.728898426323319	1.3917727562979807	0.7263948497854077	501.15	494.35	835.0	18.74294464934744	835.0	500.9109375	0.6997335304215991	18.89573257467994	0.0	1.1199480903468768	14.65413131328861	0.7047353760445683	0.0011832782529483893	0.9988167217470517	0.9973916532905297	0.20056899004267426	3.2427374301676077	0.9996993987975953	3.302133712660038	0.6772284122562674	0.7721357850070716	
711.21875	623.0	0.8456944444444408	14.855056179775275	622.0	1.124612016473064	711.0	1.3951686813147377	18.483839779005518	1.333264588423518	729.0	3.27580282981842	693.0	1.0604697292056173	14.424861878453042	0.15058263144170173	0.459375	0.0	0.5263210972166196	0.5858591804889706	498.1	1.1627808988764057	0.8173288463547983	712.0	622.78125	1.2343263713576407	716.125	0.2	1.0	0.23748392754757797	0.18485441074550385	1.1964641447447577	1.0261049723756905	0.11852707358692142	1.1066446912695191	0.0	496.3484375	0.0	830.0	4.0168708576019286E-4	497.9	0.6685812172511084	0.0	220.0	0.08928571428571429	0.6662799782338783	0.0020116676725005027	0.0	0.7041847041847041	1.4589358677719488	0.6901154401154401	499.15	494.3	830.0	18.730389249463222	830.0	497.99999999999994	0.6741698005572935	19.005758426966292	0.0	1.1199480903468768	14.637257573290013	0.6541895604395604	9.245539519370714E-4	0.9990754460480626	0.9979883323274995	0.1589310829817159	3.236602209944764	0.9995983129142398	3.3128022759601823	0.6547455295735901	0.7901547116736967	
718.0	628.0	0.8472602739725988	14.878340365682147	628.0	1.1392021429494033	718.0	1.3951686813147377	18.5762102351314	1.3720967615206363	730.0	3.2702954402839755	704.0	1.0751032360790278	14.543568464730297	0.17173543709898398	0.41718750000000004	0.0	0.5493562231759657	0.6154400878735333	502.75	1.2474198047419807	0.8066111752267235	718.0	628.0	1.2705729912244175	717.125	0.05	1.0	0.2668354939729835	0.20865194867631362	1.1994306730057356	1.120746887966805	0.14680136165505453	1.1871488232616225	0.0	501.0812499999999	0.0	838.0	9.999000099990002E-5	502.55	0.6958201267828843	0.0	230.0	0.10893854748603352	0.7144560386503714	0.001996805111821086	0.0	0.7422644163150492	1.486107813577796	0.7265625	504.8	498.9	838.0	18.820013537125135	838.0	502.6625000000001	0.7183427859661256	18.974441340782125	0.0	1.1199480903468768	14.743106921614437	0.7006172839506173	8.316127082393473E-4	0.9991683872917605	0.9980031948881789	0.19831223628691982	3.2439606741573135	0.9999000099990001	3.293296089385487	0.6971879286694102	0.7784313725490197	
712.0	623.0	0.833146067415728	14.841418439716323	623.0	1.1766050089908942	712.0	1.3951686813147377	18.577685950413226	1.4114850067545284	726.0	3.3031341324720156	699.0	1.1309713439808724	14.462809917355383	0.17608679959931425	0.42500000000000004	0.0	0.5569862186902726	0.6212813242084251	498.3	1.1435460992907782	0.8077934965647334	712.0	623.0	1.3365090147770278	710.25	0.1	0.95	0.24488841198028974	0.21056699493687453	1.2267850436744108	0.9796143250688706	0.10617728233325013	1.0879930014325416	0.0	499.3281249999999	0.0	830.0	1.9974033756117049E-4	498.15	0.6800358280254777	0.0	240.0	0.081267217630854	0.6922131320714918	0.0019034261671007815	0.0	0.7158605974395448	1.496377515756368	0.7012108262108262	502.4	495.45	830.1875	18.801814164024922	831.0	498.2265625	0.6945909303978843	18.96297872340427	0.0	1.1199480903468768	14.690886534988183	0.6787190082644629	8.50353562163599E-4	0.9991496464378365	0.9980965738328993	0.13528591352859135	3.285314685314696	0.9998002596624388	3.318528995756735	0.6726190476190477	0.7685314685314671	
594.0	520.0	0.8109836065573763	14.201324503311268	520.0	1.2431762494118455	594.0	1.3951686813147377	18.064039408866986	1.4509909907746368	628.0	3.319343063210011	589.0	1.2045368149512334	13.948852459016395	0.16629457320329102	0.5296875000000001	0.0	0.5261396422388921	0.5648242253487327	416.05	0.8121911037891278	0.78636936128072	594.0	520.0	1.3984514451757837	607.46875	0.05	1.35	0.20280436805183094	0.18434708178789846	1.2842301100097153	0.6629508196721315	0.017624752402263893	0.7457848259158755	0.0	434.6156250000001	0.0	693.0	1.1528706479133042E-4	415.9	0.6171389080856945	0.0	250.0	0.011400651465798045	0.2792362016486033	0.0031016657093624355	0.0	0.34354026845637586	1.5094648406198075	0.29320469798657717	437.4	432.35	693.0	18.18357748805439	693.0	416.0046874999999	0.31543364881243413	18.325	0.0	1.1199480903468768	14.077865063563639	0.26434426229508196	0.0012165834107175637	0.9987834165892827	0.9968983342906376	0.03395585738539898	3.307802547770693	0.9998847129352086	3.332305194805189	0.29523026315789475	0.7595993322203682	
388.0	339.0	0.7147239263803666	13.964119601328894	339.0	1.4159505936961836	388.0	1.3951686813147377	17.75771604938271	1.5842784155386123	338.0	3.3329134348044325	301.0	1.3356302143556313	13.728703703703703	0.13408257575155288	0.7140625	0.0	0.3885992353145638	0.41202241274162527	271.3	0.6092592592592584	0.7018122725046492	388.0	339.0	1.5000527422647054	319.65625	0.25	1.6	0.16849376198185365	0.1471422262818835	1.5278748455622166	0.49259259259259186	0.06825506396698137	0.5517748248825752	0.0	287.61875	0.0	452.0	8.652015919709292E-4	271.25	0.4474004520952878	0.0	260.0	0.048701298701298704	0.5677956356375345	0.005537290188613947	0.0	0.5904761904761905	1.6981763086055432	0.593042071197411	289.7	285.25	452.0	17.894475133384688	452.0	271.28437500000007	0.5543179642254193	18.00265780730896	0.0	1.1199480903468768	13.85974942607559	0.5406626506024096	0.0024747585678392653	0.9975252414321607	0.994462709811386	0.10631229235880399	3.3283439490445685	0.9991347984080291	3.337345679012331	0.5145705521472392	0.6921135646687674	
286.3125	251.0	0.8384353741496618	14.58219178082193	251.0	1.5003589031571292	286.0	1.3951686813147377	18.30197368421052	1.645634213371959	308.0	3.323087278391931	289.0	1.4087457412709838	14.179344262295078	0.10478471651926002	0.8625	0.0	0.20694716242661448	0.23965132746032738	200.55	0.8660958904109578	0.8055841701551867	287.0	251.0	1.5416069104552583	296.65625	0.25	2.1	0.1472232919689901	0.12666614365703915	1.6334641720042287	0.6734426229508188	0.08705078550111539	0.7846791732900568	0.0	203.22031250000003	0.0	334.0	0.0012201073694485115	200.45	0.2753838533927687	0.0	270.0	0.046357615894039736	0.685675235619364	0.010327022375215147	0.0	0.7238175675675675	1.7979092389972449	0.7077586206896552	204.65	201.25	334.0	18.507144020809754	334.0	200.490625	0.6786200972790177	18.718150684931487	0.0	1.1199480903468768	14.378472572262629	0.6566558441558441	0.004225410047300139	0.9957745899526999	0.9896729776247849	0.13013698630136986	3.293793103448259	0.9987798926305514	3.337704918032768	0.6503378378378378	0.7595959595959596	
290.0	254.0	0.87898305084746	14.65052264808362	254.0	1.1636293696095084	290.0	1.3951686813147377	18.363103448275865	1.3323886471892543	303.0	3.2964543660151184	285.0	1.0818759925473902	14.254545454545461	0.11902355598995602	0.5921875000000002	0.0	0.22203265902997807	0.2687632038356991	203.25	0.9324041811846685	0.8502910428829665	290.0	254.0	1.2192935246648966	295.03125	0.0	1.4	0.1796444715009638	0.1497205987065964	1.2230051519762897	0.7183050847457613	0.09486098394371037	0.8373000384286466	0.0	204.584375	0.0	339.0	0.0	203.2	0.3136966126656848	0.0	280.0	0.059800664451827246	0.6765396717826048	0.006756756756756755	0.0	0.7127118644067797	1.418084284338851	0.6982456140350877	205.95	202.95	339.0	18.533288921077446	339.0	203.21562499999993	0.6896897616010186	18.81637630662021	0.0	1.1199480903468768	14.38654351217935	0.659468438538206	0.0028826718457690553	0.997117328154231	0.9932432432432432	0.14035087719298245	3.2653465346534496	1.0	3.319322033898289	0.6551155115511551	0.8185567010309297	
285.0	250.0	0.8813148788927356	14.735842293906805	249.0	1.1197703764506899	285.0	1.3951686813147377	18.390034364261176	1.298483489200517	293.0	3.3172524727843324	279.0	1.021453850435911	14.226460481099659	0.12954577886954222	0.6828124999999999	0.0	0.23123273914135073	0.28192052806905316	199.7	0.9483870967741934	0.84764062235893	285.0	249.71875	1.1716277541396274	287.6875	0.15	1.2	0.19315742293733307	0.15947864781431237	1.2000178292029973	0.7226480836236924	0.0989571405673693	0.8356231231212792	0.0	199.56718749999993	0.0	333.0	7.496251874062968E-4	199.6	0.33283208020050126	0.0	290.0	0.06293706293706294	0.6463239077728735	0.005983545250560957	0.0	0.6807017543859649	1.399310491992857	0.6738351254480287	201.05	197.9	333.0	18.613202788679736	333.0	199.64687499999994	0.6513098102125513	18.93154121863798	0.0	1.1199480903468768	14.448309693536453	0.6348797250859106	0.003406386484236339	0.9965936135157637	0.9940164547494391	0.13028169014084506	3.2813148788927187	0.9992503748125937	3.333691756272385	0.628448275862069	0.816608996539794	
283.0	248.0	0.8738675958188167	14.788363636363636	248.0	1.1240473002367855	283.0	1.3951686813147377	18.27294520547943	1.3106790616118627	295.0	3.2874294567101923	275.0	1.0009453954227463	14.196575342465755	0.13747080989113192	0.6109375	0.0	0.23526435618517583	0.2904430373885866	198.25	0.985454545454545	0.8464340203700774	283.0	248.0	1.1707642660316793	286.875	0.05	1.05	0.20169154374339723	0.16728048748790206	1.1931625415166653	0.784536082474226	0.12081791900134885	0.8822659283113949	0.0	197.55468749999997	0.0	330.0	2.5201612903225806E-4	198.15	0.35650850038061405	0.0	300.0	0.09027777777777778	0.6885475041941226	0.005285678328718853	0.0	0.7181818181818181	1.4090739713543043	0.7209090909090909	198.7	196.15	330.0	18.560555076574826	330.0	198.21406249999993	0.6932771568221744	18.95963636363638	0.0	1.1199480903468768	14.426691599494545	0.6652542372881356	0.003079990638655879	0.996920009361344	0.994714321671281	0.16727272727272727	3.2341296928327488	0.9997479838709676	3.330388692579488	0.6569965870307167	0.8160409556314009	
284.0	248.0	0.879359430604984	14.70618181818182	248.0	1.0415327979299596	284.0	1.3951686813147377	18.374226804123694	1.2288218982343981	291.0	3.3118724147728615	275.0	0.9750875759217268	14.203780068728529	0.14313326066802462	0.11875000000000001	0.0	0.24518743667679838	0.29019523997986313	198.55	0.9496402877697839	0.8487912552775808	284.0	248.0	1.1466542555775938	281.125	0.0	0.35	0.21338044569833198	0.16794550545861417	1.1338986269231905	0.7487972508591054	0.12989912161763775	0.852640257833143	0.0	197.30312500000002	0.0	331.0	0.0	198.45	0.3608984175599796	0.0	310.0	0.09407665505226481	0.7036751722299635	0.0017752979964494038	0.0	0.7010869565217391	1.361319097127126	0.7210144927536232	198.85	195.75	331.0	18.631020046801876	331.0	198.51718750000003	0.6713466767761825	18.87890909090906	0.0	1.1199480903468768	14.470356376751425	0.6829896907216495	6.013114626085314E-4	0.9993986885373913	0.9982247020035506	0.21631205673758866	3.273741007194231	1.0	3.3316901408450543	0.641459074733096	0.8211469534050201	
289.0	253.0	0.8879310344827608	14.650883392226138	253.0	1.0803275630116853	289.0	1.3951686813147377	18.103412969283276	1.2740585384559848	297.0	3.2608915458618144	280.0	0.9968204633046054	14.07952218430034	0.14324914090188154	0.10781249999999998	0.0	0.24647364513734224	0.3054260779827588	202.35	1.020486111111111	0.8531424400186718	289.0	253.0	1.175015110568265	290.4375	0.0	0.45	0.2265487864393539	0.17414023776710252	1.1698019323224593	0.7888888888888881	0.13230195028392921	0.9223073423088217	0.0	201.79375000000002	0.0	337.0	0.0	202.3	0.3949913215968262	0.0	320.0	0.0726643598615917	0.7402836156647407	0.002239363025628266	0.0	0.78125	1.3836722880943355	0.7696428571428572	203.35	200.4	337.0	18.521271312612104	337.0	202.3203125000001	0.7354366924982427	18.80551724137931	0.0	1.1199480903468768	14.407237326731599	0.7211864406779661	5.333953335860077E-4	0.999466604666414	0.9977606369743718	0.1701388888888889	3.1825938566552767	1.0	3.3151724137930874	0.7018581081081081	0.8295774647887347	
290.0	254.0	0.8862542955326483	14.555052264808369	253.0	1.0716621131102537	290.0	1.3951686813147377	18.28088737201365	1.2659911291475046	298.0	3.2988520884005874	286.0	0.9830350418281539	14.155631399317398	0.1394836640265898	0.09374999999999999	0.0	0.2446025515210991	0.30773133600923724	202.85	0.9058419243986251	0.8598774044928152	290.0	253.3125	1.1538135098030913	292.5625	0.0	0.55	0.2285666936761732	0.17469422116564262	1.1414606580457172	0.7196610169491512	0.10034360276562163	0.818282529666945	0.0	204.12343750000002	0.0	338.0	0.0	202.65	0.415158924205379	0.0	330.0	0.06440677966101695	0.6660462800782837	0.0026960784313725494	0.0	0.7050173010380623	1.3577617149835632	0.6853146853146853	205.3	203.05	338.0	18.506191337290964	338.0	202.7359375	0.6755584642947151	18.748453608247424	0.0	1.1199480903468768	14.347461844397545	0.6557239057239057	4.5912110963960723E-4	0.9995408788903605	0.9973039215686273	0.15034965034965034	3.2621160409556165	1.0	3.3219594594594426	0.6457627118644068	0.8298305084745783	
280.0	245.0	0.8797250859106552	14.655357142857152	245.0	1.072182346299175	280.0	1.3951686813147377	18.382474226804113	1.2525314891440222	291.0	3.315494568790249	276.0	1.013442270704794	14.223024054982822	0.13040103852420928	0.07187499999999998	0.0	0.22823051535922823	0.27613176351245017	196.15	0.9174999999999998	0.8484617996919107	280.0	245.0	1.1730424100790087	284.75	0.0	0.35	0.20634285930380172	0.16119021579481954	1.14621615700355	0.6992957746478854	0.10132611073554415	0.8244600702254367	0.0	197.034375	0.0	327.0	0.0	196.0	0.35249237029501523	0.0	340.0	0.07342657342657342	0.6769244659340293	0.00177349885989359	0.0	0.7008928571428571	1.3398216675359058	0.697841726618705	198.65	195.85	327.0	18.603982424536827	327.0	196.07031250000006	0.678428037041387	18.815714285714286	0.0	1.1199480903468768	14.44002605605466	0.6597938144329897	3.6456621808056113E-4	0.9996354337819193	0.9982265011401065	0.1474820143884892	3.279999999999985	1.0	3.337102473498217	0.6572164948453608	0.8160714285714299	
245.9375	215.0	0.8494071146245075	14.08340080971659	215.0	1.1311732908404246	245.0	1.3951686813147377	17.885020242914976	1.2995705338518417	264.0	3.318341710769549	238.0	1.0618088725925474	13.755465587044535	0.1279849116476142	0.13437499999999997	0.0	0.2106154714850367	0.24746955218100386	171.95	0.6728744939271245	0.8290087495174959	246.0	215.0	1.2094817087147638	248.71875	0.0	0.45	0.1863546891948142	0.14967291324228896	1.25650821168569	0.49673469387755115	0.02590386669344441	0.5795460660198419	0.0	176.47812499999995	0.0	286.0	0.0	171.8	0.30979178390545864	0.0	350.0	0.01195219123505976	0.3652263161338765	0.0025430912687199776	0.0	0.4037698412698413	1.441632643932147	0.3949579831932773	177.75	175.2	286.90625	18.05616051157668	287.0	171.90624999999997	0.38512949041740263	18.26113360323887	0.0	1.1199480903468768	13.908810051289619	0.3484555984555985	7.604105093476343E-4	0.9992395894906524	0.9974569087312801	0.045454545454545456	3.2940239043824566	1.0	3.3338775510203953	0.3599585062240664	0.8097560975609772	
172.0	151.0	0.7811188811188806	14.046715328467156	151.0	1.3243012606418896	172.0	1.3951686813147377	17.77847222222223	1.469124956271104	158.0	3.3349401967001517	134.0	1.2134842021077084	13.695833333333335	0.11179586184742278	0.26093750000000004	0.0	0.15149105367793242	0.17903695864485655	120.65	0.6014598540145986	0.7386282357138511	172.0	151.0	1.3440520253582247	146.09375	0.0	0.7	0.15000492992544445	0.12712039434520422	1.4520300498195375	0.3993006993006995	0.08732522926768323	0.4920193655657772	0.0	125.85312499999998	0.0	201.0	0.0	120.55	0.225440313111546	0.0	360.0	0.04	0.627752140817213	0.005551149881046788	0.0	0.6623134328358209	1.610966956271111	0.7007299270072993	127.75	123.9	201.0	17.911437404000345	201.0	120.60468750000001	0.5975217549689891	18.134306569343078	0.0	1.1199480903468768	13.837868971586344	0.5693548387096774	0.0020680202213744833	0.9979319797786255	0.9944488501189532	0.1597222222222222	3.327152317880799	1.0	3.3416666666666677	0.5338709677419354	0.7095238095238097	
139.0	122.0	0.8900709219858163	14.535251798561154	121.0	1.3710146609664549	139.0	1.3951686813147377	17.52156862745099	1.5206198481504078	158.0	3.289021199348856	139.0	1.2329190258099485	13.481699346405234	0.10760715841540613	0.346875	0.0	0.08607594936708861	0.12075131675138237	97.2	0.8755395683453234	0.8653878447031795	139.0	121.28125	1.3568717381867068	146.53125	0.0	0.8	0.18690353035848026	0.13277332298834224	1.5400472245030212	0.5653594771241828	0.057688706973035526	0.7286644945179335	0.0	98.87656250000002	0.0	162.0	0.0	97.1	0.16150330116810563	0.0	370.0	0.0196078431372549	0.663770985412271	0.007992007992007994	0.0	0.7357142857142858	1.7028982472044105	0.7	100.05	97.75	162.0	18.3935873829754	162.0	97.15	0.6887089617156692	18.712587412587414	0.0	1.1199480903468768	14.239178338923367	0.615506329113924	0.003492444473709288	0.9965075555262909	0.9920079920079921	0.11267605633802817	3.174149659863948	1.0	3.3382978723404273	0.6313291139240507	0.8285714285714286	
143.0	125.0	0.890909090909091	14.719117647058823	125.0	1.144950263372249	143.0	1.3951686813147377	18.091946308724825	1.3093145025221415	152.0	3.314431942541284	136.0	0.978734686941012	13.937583892617454	0.1084103193907383	0.2390625	0.0	0.08362369337979095	0.12662151587910045	100.05	0.8580882352941174	0.8694830106879394	143.0	125.0	1.1062548944576671	144.125	0.0	0.55	0.24074360439143458	0.14746705459142778	1.3373663653611914	0.5583892617449663	0.08549932438902325	0.6844789396997235	0.0	101.0890625	0.0	167.0	0.0	99.95	0.23613861386138613	0.0	380.0	0.047619047619047616	0.671724318093569	0.0054240631163708095	0.0	0.7334558823529411	1.5393499586770505	0.7150735294117647	102.25	100.05	167.0	18.446925651013352	167.0	99.990625	0.6818353547189283	18.937500000000004	0.0	1.1199480903468768	14.26301069778413	0.6381578947368421	0.002357146953901901	0.9976428530460981	0.9945759368836292	0.1347517730496454	3.274468085106385	1.0	3.338888888888889	0.6300675675675675	0.842953020134228	
144.0	126.0	0.8887323943661976	14.612765957446802	126.0	1.030345315661431	144.0	1.3951686813147377	18.228000000000005	1.1900273901188863	151.0	3.3020409290946584	139.0	0.8304698181443204	14.054666666666666	0.10931098976640721	0.0609375	0.0	0.07665153807362582	0.12190469668349599	100.75	0.8820689655172412	0.8739825702370035	144.0	126.0	0.9558820144446389	144.84375	0.0	0.25	0.2369984644073824	0.14287345086378178	1.1518757881796262	0.6186666666666666	0.08149074762806019	0.7512847764269033	0.0	100.028125	0.0	168.0	0.0	100.7	0.2326510234648028	0.0	390.0	0.034013605442176874	0.7103126362234979	0.0024937655860349127	0.0	0.7230215827338129	1.3864646568778785	0.7446043165467626	101.0	99.15	168.0	18.529354141223024	168.0	100.73749999999998	0.6938020904152172	18.787234042553205	0.0	1.1199480903468768	14.353330641891361	0.6771523178807947	6.08086916437654E-4	0.9993919130835626	0.9975062344139651	0.1347517730496454	3.248275862068968	1.0	3.336805555555559	0.6633333333333333	0.8528571428571431	
148.0	129.0	0.9067567567567575	14.5993006993007	129.0	0.988525259773424	148.0	1.3951686813147377	18.022602739726025	1.153843386892135	151.0	3.285019048869023	143.0	0.8739917704768182	13.950331125827818	0.11368065764910316	0.0171875	0.0	0.09033203125	0.13033359880631973	103.5	0.8779310344827592	0.8758972529356017	148.0	129.0	1.0212868357789506	147.25	0.0	0.2	0.24641316604718796	0.14835939588967456	1.138992244419816	0.6006756756756756	0.13960791866447406	0.7352895322517528	0.0	102.17031249999997	0.0	172.0	0.0	103.4	0.24	0.0	400.0	0.06756756756756757	0.7234588182635042	0.001967535661583866	0.0	0.7466216216216216	1.4039539986323164	0.7465034965034965	103.85	101.1	172.65625	18.414828849951387	173.0	103.46718750000001	0.7017088398422824	18.77622377622377	0.0	1.1199480903468768	14.25391254814677	0.706081081081081	1.6831313801142148E-4	0.9998316868619884	0.9980324643384161	0.30344827586206896	3.2027397260273993	1.0	3.3324324324324333	0.6526845637583892	0.8383561643835615	
147.0	129.0	0.8974025974025979	14.611724137931033	128.0	1.0005637841972315	147.0	1.3951686813147377	18.18716216216217	1.1709486587937328	154.0	3.3039138136621826	141.0	0.8861026509604317	14.047297297297304	0.11308329067747955	0.0109375	0.0	0.09468033186920449	0.13605541487066933	102.85	0.9137931034482759	0.8780173549291177	147.0	128.875	1.0203296582668295	147.78125	0.0	0.15	0.2601139127766403	0.15332500944294464	1.1417570895538918	0.6606896551724136	0.09778821042429188	0.74232779829248	0.0	102.5390625	0.0	171.0	0.0	102.75	0.255859375	0.0	410.0	0.04697986577181208	0.7373718811472285	0.0014605647517039922	0.0	0.7708333333333334	1.3592623813432998	0.774822695035461	103.3	101.75	171.0	18.505958671892014	171.0	102.80312500000004	0.7266437530157692	18.817931034482744	0.0	1.1199480903468768	14.32402750330071	0.7061688311688312	1.0667810999259913E-4	0.9998933218900073	0.9985394352482959	0.18620689655172415	3.2410596026490093	1.0	3.3358620689655196	0.6870860927152318	0.8531468531468533	
142.0	125.0	0.9034482758620692	14.540425531914899	125.0	1.0461362465184503	142.0	1.3951686813147377	18.176760563380284	1.218352200929549	155.0	3.3169353220988773	141.0	0.9028208324981798	14.001408450704226	0.11319217158914743	0.0109375	0.0	0.09444171175602557	0.1341193754937797	99.7	0.8541095890410956	0.8780085282894732	142.0	125.0	1.0503256786864614	147.03125	0.0	0.1	0.2671944860575017	0.1551924443486189	1.1889646202290949	0.5746575342465752	0.07625804190599737	0.6846928440321618	0.0	100.7828125	0.0	166.0	0.0	99.65	0.24296296296296296	0.0	420.0	0.039735099337748346	0.6420283244533915	9.925558312655087E-4	0.0	0.7191780821917808	1.4363643173818033	0.6719858156028369	102.15	99.95	166.0	18.432180261934445	166.0	99.66562500000002	0.6646115052342009	18.743835616438346	0.0	1.1199480903468768	14.237236411546094	0.6080645161290322	1.087005617182582E-4	0.9998912994382818	0.9990074441687345	0.12837837837837837	3.272483221476513	1.0	3.3386206896551744	0.6193548387096774	0.8520270270270268	
139.0	122.0	0.8965277777777781	14.672857142857142	122.0	1.0648079151857004	139.0	1.3951686813147377	18.032867132867118	1.2308667285606747	153.0	3.3015629426759943	138.0	0.9444059293661868	13.893706293706293	0.10605941682310216	0.017187499999999998	0.0	0.07201225740551584	0.1240894068708696	97.4	0.8432624113475179	0.8667608865818845	139.0	122.0	1.0669168221079999	144.46875	0.0	0.1	0.2640610638290669	0.14921039677994583	1.2584061213660753	0.5579310344827589	0.06059714531319595	0.6876337340740067	0.0	98.2171875	0.0	162.0	0.0	97.3	0.23809523809523808	0.0	430.0	0.026490066225165563	0.6116275662333196	0.0010178117048346056	0.0	0.7028985507246377	1.4864971806798635	0.6431159420289855	100.1	97.05	162.0	18.38327531879188	162.0	97.328125	0.6576720041545736	18.859999999999996	0.0	1.1199480903468768	14.214951489534009	0.5751633986928104	1.746866390279548E-4	0.9998253133609721	0.9989821882951655	0.12318840579710146	3.2159420289855114	1.0	3.337500000000001	0.6006711409395973	0.8094202898550724	
140.0	122.0	0.8978417266187058	14.762962962962966	122.0	1.074002889580329	140.0	1.3951686813147377	18.231724137931042	1.2349655501340413	152.0	3.322356422580106	134.0	0.9437111629064946	14.064137931034479	0.10408915417399467	0.0328125	0.0	0.06873385012919897	0.1182543704165147	97.7	0.9081481481481484	0.8701671293158472	140.0	122.0	1.066543461154416	140.65625	0.0	0.15	0.21458411347026426	0.14421412334473313	1.2316553175059235	0.6091549295774649	0.14793274000386578	0.7026022220048936	0.0	96.68124999999999	0.0	163.0	0.0	97.65	0.17586384734399174	0.0	440.0	0.07194244604316546	0.7162080024535189	0.0015584415584415584	0.0	0.7145522388059702	1.463850805831641	0.7574626865671642	97.7	95.4	163.0	18.523115517757986	163.0	97.66718750000001	0.6703817895026523	18.962222222222234	0.0	1.1199480903468768	14.330591965862036	0.668918918918919	3.3854493661026415E-4	0.9996614550633899	0.9984415584415584	0.2302158273381295	3.2811594202898586	1.0	3.3392857142857157	0.6069078947368421	0.8384057971014495	
175.0	153.0	0.7994318181818187	14.25276073619632	153.0	0.999328438841831	175.0	1.3951686813147377	15.217857142857147	1.2956152199552462	196.0	2.73517731561032	163.0	0.8489486042648768	11.969897959183678	0.19690465335198248	0.04062500000000001	0.0	0.2178477690288714	0.308011439748434	122.75	1.711445783132529	0.7664888459667822	175.0	153.0	1.0643930304276692	180.0625	0.0	0.25	0.37004804926369433	0.27668422594751524	1.1384699346549072	1.0331460674157298	0.7464330527875395	1.2915499452564156	0.0	112.46249999999999	0.0	204.0	0.0	122.55	0.39632781012091356	0.0	450.0	0.41711229946524064	1.043322170282195	0.002182453077258839	0.0	0.998546511627907	1.5187896837519403	1.1503067484662577	115.1	108.25	204.375	16.52581172013102	205.0	122.659375	0.9013877763873007	17.91533742331288	0.0	1.1199480903468768	13.02414555855392	0.9579081632653061	3.590471163771617E-4	0.9996409528836229	0.9978175469227412	1.3089887640449438	2.5270408163265317	1.0	2.86625766871166	0.7935393258426966	0.7209183673469397	
247.0	216.0	0.8487704918032805	14.50853658536586	216.0	0.8896501038006377	247.0	1.3951686813147377	16.930588235294127	1.368281137993192	261.0	2.933869216366292	237.0	0.7847306705160956	13.234509803921572	0.2691060230581585	0.05781250000000002	0.0	0.38299763033175355	0.5773909737762325	172.8	1.8544715447154478	0.8247272459192854	247.0	216.0	1.0746608702527116	248.78125	0.0	0.25	0.7621462645959995	0.45499070680203224	0.981987938945673	1.0212355212355209	0.16860713695849694	1.33679271169094	0.0	167.44843749999998	0.0	288.0	0.0	172.7	0.904342544791983	0.0	460.0	0.08108108108108109	0.7819564265052754	0.0015160703456640388	0.0	0.9126016260162602	1.7562834427890504	0.8217299578059072	169.15	164.65	288.0	17.59411640935373	288.0	172.78125000000006	0.8333729272536549	18.26585365853659	0.0	1.1199480903468768	13.835519947068144	0.7423076923076923	3.4620072981974686E-4	0.9996537992701802	0.998483929654336	0.30962343096234307	2.8086776859504083	1.0	3.0093495934959273	0.7567567567567568	0.7995934959349607	
286.34375	251.0	0.88211678832117	14.699621212121214	251.0	0.8677266926939557	286.0	1.3951686813147377	18.110320284697497	1.2540666355133112	281.0	3.213478509855838	260.0	0.8006030883445242	14.044839857651246	0.21113096429173445	0.04062500000000001	0.0	0.3353899308983218	0.5122178387751746	200.6	1.15719696969697	0.8621125229895397	287.0	251.0	1.0641755484039204	269.6875	0.0	0.25	0.634283395214624	0.36366096705332857	0.9635844890157709	0.8320284697508885	0.14680753594436802	1.022784403313194	0.0	202.8421875	0.0	334.0	0.0	200.45	0.8203871600098015	0.0	470.0	0.08185053380782918	0.7598734379534804	0.0012236906510034262	0.0	0.7836538461538461	1.625167040828269	0.7913461538461538	206.4	200.2	334.0	18.486028701594652	334.0	200.50937500000003	0.7442274614742371	18.843703703703714	0.0	1.1199480903468768	14.410437668749266	0.7295373665480427	1.9859114576234574E-4	0.9998014088542377	0.9987763093489965	0.22348484848484848	3.148339483394821	1.0	3.286296296296283	0.707427536231884	0.8456521739130457	
290.0	254.0	0.8919298245614057	14.765964912280692	254.0	0.8733839380114977	290.0	1.3951686813147377	18.214685314685326	1.1163452991169012	292.0	3.260753185169508	272.0	0.8066761864425608	14.12867132867132	0.15043271279678125	0.0109375	0.0	0.2621527777777778	0.36951991892003566	203.25	1.0925531914893614	0.8663825002727414	290.0	254.0	0.9849420091803968	282.0	0.0	0.2	0.3118463530679969	0.22242160258518356	0.932093496698375	0.8130136986301353	0.12245813669370578	0.9973377970789101	0.0	202.1109375	0.0	339.0	0.0	203.2	0.477783203125	0.0	480.0	0.07317073170731707	0.7098215483846427	9.937888198757764E-4	0.0	0.7736363636363637	1.2660895667523409	0.7371323529411765	204.8	200.45	339.0	18.644936686469297	339.0	203.21406249999993	0.7320325764510769	18.95087719298245	0.0	1.1199480903468768	14.517801001027031	0.6815068493150684	5.4226933740248016E-5	0.9999457730662598	0.9990062111801242	0.15412186379928317	3.1917562724014186	1.0	3.2930313588850026	0.6905594405594405	0.8487455197132634	
285.0	250.0	0.8844827586206916	14.697872340425526	249.0	1.0611251145991878	285.0	1.3951686813147377	18.43229166666666	1.2814794154166305	290.0	3.300953498495121	275.0	0.9184145388838459	14.2906474820144	0.14812468390937947	0.045312500000000006	0.0	0.25839598997493735	0.33911879426022096	199.7	0.9816901408450699	0.862495668758613	285.0	249.65625	1.085402028276032	283.5	0.0	0.4	0.25211877446356973	0.20027991767122202	1.182074634631588	0.77719298245614	0.1020359735286652	0.869749760312917	0.0	200.18750000000003	0.0	333.0	0.0	199.6	0.42115768463073855	0.0	490.0	0.052083333333333336	0.658963038337842	0.0019960079840319364	0.0	0.700354609929078	1.4388650544152752	0.6738351254480287	201.3	199.1	333.0	18.620333340449868	333.0	199.646875	0.6683947202543359	18.88687943262413	0.0	1.1199480903468768	14.456884173196114	0.6448275862068965	2.2598240045098976E-4	0.9997740175995488	0.998003992015968	0.15770609318996415	3.263414634146326	1.0	3.3250896057347505	0.6224137931034482	0.8361111111111128	
283.0	248.0	0.8774305555555578	14.726334519572951	248.0	1.2228986255744272	283.0	1.3951686813147377	18.319377162629763	1.4252221098048206	293.0	3.2903688339858466	276.0	1.071555044061507	14.23979238754325	0.13845244839195794	0.08124999999999999	0.0	0.2419436052366566	0.31759185622792596	198.25	1.026881720430107	0.8623567977568528	283.0	248.0	1.2338336561929006	285.875	0.0	0.4	0.2559997845907305	0.18255619092973857	1.337547622559248	0.7933098591549287	0.1256014764464946	0.9113259684316607	0.0	198.175	0.0	330.0	0.0	198.15	0.42781289506953224	0.0	500.0	0.09027777777777778	0.6925696528297575	0.0020161290322580645	0.0	0.742831541218638	1.614911425143114	0.7078853046594982	199.55	196.4	330.0	18.631463129327365	330.0	198.20781249999993	0.7036681791952057	18.86832740213523	0.0	1.1199480903468768	14.478737497584646	0.674061433447099	4.0946072786121634E-4	0.9995905392721388	0.9979838709677419	0.1602787456445993	3.2283737024221306	1.0	3.319512195121936	0.6621160409556314	0.8473309608540945	
284.0	248.0	0.8771929824561433	14.757761732851987	248.0	1.1484562274432533	284.0	1.3951686813147377	18.50175438596491	1.3506030728740475	291.0	3.3176421145426374	274.0	1.0774031410638247	14.314385964912281	0.14288018780031275	0.09375000000000003	0.0	0.25425019030702867	0.3172617540713684	198.55	0.9673835125448028	0.8580165831521634	284.0	248.0	1.2653341760784935	282.15625	0.0	0.4	0.2564700541810319	0.18237033814166265	1.2242541471107398	0.7719424460431649	0.13834763895771018	0.8666940797883007	0.0	197.3	0.0	331.0	0.0	198.45	0.4138548057259714	0.0	510.0	0.09712230215827339	0.7016355509866985	0.002014098690835851	0.0	0.7135036496350365	1.5019576527496403	0.7281021897810219	198.9	195.6	331.0	18.67446762337619	331.0	198.51250000000002	0.676516715361179	18.914801444043324	0.0	1.1199480903468768	14.498808925681377	0.6812714776632303	4.7502828184443907E-4	0.9995249717181557	0.9979859013091641	0.27007299270072993	3.3003649635036343	1.0	3.334875444839842	0.6433566433566433	0.8321299638989187	
289.0	253.0	0.8808219178082205	14.770967741935484	253.0	1.0886707633186359	289.0	1.3951686813147377	18.20816326530612	1.2944357480304796	296.0	3.2671430780554904	279.0	1.0236809786635208	14.137755102040819	0.15861202229977384	0.1140625	0.0	0.2736269173676398	0.3260551909253126	202.35	1.115412186379929	0.8563321737677287	289.0	253.0	1.2071066389867562	289.0625	0.0	0.45	0.2738279520633574	0.18587398326795287	1.1584487107949442	0.8364261168384869	0.1638933961301403	0.951598877351695	0.0	200.84843750000002	0.0	337.0	0.0	202.3	0.43358395989974935	0.0	520.0	0.10996563573883161	0.7436291023992615	0.002246069378587472	0.0	0.7473958333333334	1.4538553207955467	0.7786738351254481	202.4	199.35	337.0	18.593528705840303	337.0	202.32968750000012	0.7238327027698658	18.91505376344085	0.0	1.1199480903468768	14.470053454017073	0.722972972972973	5.680434562951526E-4	0.9994319565437049	0.9977539306214126	0.2831541218637993	3.2186851211072502	1.0	3.3117437722419782	0.6932989690721649	0.8276223776223793	
290.0	254.0	0.8900684931506871	14.82137931034484	253.0	1.0457734430971029	290.0	1.3951686813147377	18.2788395904437	1.2588759191732857	303.0	3.293091174337564	284.0	0.9790826318934479	14.149146757679187	0.15798091552425075	0.08750000000000001	0.0	0.28392944634982853	0.33578197911058283	202.85	0.986013986013986	0.860717276700222	290.0	253.3125	1.163087572275059	292.65625	0.0	0.45	0.30161723294753	0.19307554591879883	1.1256292888947916	0.7532423208191118	0.11203323563789087	0.8719570623370136	0.0	203.62031250000004	0.0	338.0	0.0	202.65	0.46601705237515223	0.0	530.0	0.07590759075907591	0.6658764556403829	0.0022096734593665605	0.0	0.7001748251748252	1.434657793776992	0.6859649122807018	205.6	202.35	338.0	18.560016724437038	338.0	202.73593749999998	0.6743810303635956	19.02758620689656	0.0	1.1199480903468768	14.406208273399239	0.6435643564356436	4.2960936491305557E-4	0.9995703906350868	0.9977903265406335	0.15384615384615385	3.248821548821532	1.0	3.3320689655172244	0.6439393939393939	0.8314878892733579	
280.0	245.0	0.8691780821917825	14.736298932384344	245.0	1.0575539358153443	280.0	1.3951686813147377	18.404240282685507	1.2592680764805082	296.0	3.3112029718331897	275.0	0.9300979164250766	14.254416961130742	0.14563560395596575	0.05468750000000001	0.0	0.24416243654822334	0.30996063594506107	196.1	0.9516245487364614	0.8424926570069465	280.0	245.0	1.0946107308210506	285.0	0.0	0.4	0.27378037721899867	0.18205683402352305	1.1559769196383156	0.7282685512367478	0.12769528009181288	0.8564724043969381	0.0	196.75625	0.0	327.0	0.0	196.05	0.4233983286908078	0.0	540.0	0.08304498269896193	0.6770589478112902	0.0020304568527918783	0.0	0.6906028368794326	1.4316124527320147	0.6994584837545126	198.05	195.2	327.0	18.60101919811355	327.0	196.06250000000009	0.6670583907999774	18.922064056939487	0.0	1.1199480903468768	14.447323569273403	0.6511824324324325	2.777403184959054E-4	0.9997222596815041	0.9979695431472081	0.20577617328519857	3.271874999999984	1.0	3.339236111111095	0.6411149825783972	0.810545454545456	
527.78125	462.0	0.6539445628997868	14.728077753779699	461.0	0.9984615510325813	527.0	1.3951686813147377	15.895551257253391	1.6114658506784574	517.0	2.1152146970801575	461.0	0.8735084542905501	13.27079303675049	0.537618290692628	0.2953124999999999	0.0	0.7820541016054542	0.8684457097336653	369.6	4.0799136069114414	0.6265578397262186	528.0	461.78125	1.4616708272462553	489.9375	0.0	1.0	0.6615341386507513	0.5849619509695776	1.1000651569327842	3.5593749999999984	4.978126589500149	3.8162510983910174	0.0	232.62499999999994	0.0	615.0	0.0	369.15	0.9681208053691275	0.0	550.0	4.340466926070039	1.8230361080062325	0.0043782837127845885	0.0	0.8302083333333333	1.7812004979971106	1.9473969631236443	239.9	219.9	615.6875	16.788881802080844	616.0	369.3734375	0.750001886782887	17.590712742980553	0.0	1.1199480903468768	14.04710926527446	1.7271400778210118	0.0012772971427153653	0.9987227028572847	0.9956217162872154	5.9049676025917925	2.0173828124999904	1.0	2.2385927505330376	0.6803455723542117	0.6059961315280461	
1030.0	901.0	0.814918414918411	17.671668667466975	901.0	0.8173514406173235	1030.0	1.3951686813147377	20.6840182648402	2.961794224840836	889.0	2.7633425838036163	833.0	0.7733281627855941	17.1489726027397	1.9710141600728959	67.55468749999999	0.0	1.7619140434655491	1.9607034270693522	720.9	4.652581032412961	0.7986034996584147	1030.0	901.0	2.8047409567513544	863.9375	47.2	97.8	2.2469853392413732	2.100023941309641	0.8690177381430544	4.1526077097505665	2.27936945946075	4.367624635552349	0.0	522.4749999999999	0.0	1201.0	0.07869945810754482	720.7	2.238283709633894	0.0	560.0	1.8410372040586245	1.035356192594556	0.16840292724924666	0.0	1.0769447576099211	3.127025811165437	1.0726290516206483	555.85	482.95	1201.15625	20.98038051942818	1202.0	720.8281249999999	1.028994319382211	21.23422897196261	0.0	1.1199480903468768	17.418434435966148	1.0050618672665916	0.11467024349447973	0.8853297565055203	0.8315970727507533	2.6530612244897958	2.7277841561423726	0.9213005418924551	2.799545970488089	0.9871281464530892	0.7848450057405243	
1278.0	1118.0	0.8519364448857916	17.246192893401023	1118.0	0.7696620646249794	1278.0	1.3951686813147377	20.4649555774926	2.9437782035723425	1028.0	3.115506257917792	985.0	0.7391826220773845	16.50236920039488	1.8489960708527762	80.0578125	0.0	1.8906005675566109	2.0484034087865086	894.7	3.31289340101523	0.8415693442827064	1278.0	1118.0	2.637862839861866	1008.9375	52.3	120.75	2.380460624520792	2.1283828793769937	0.8085313051667568	2.756268509378086	1.141759444294437	3.0842986470131235	0.0	852.95	0.0	1491.0	0.055101933308749934	894.45	2.2240074513913144	0.0	570.0	0.7018756169792695	0.86844212864625	0.1304488737643818	0.0	0.9766169154228855	3.2342887948486303	0.8890862944162436	896.85	804.9	1491.0	20.907436670831952	1491.0	894.6031249999999	0.9347419250098812	21.191065989847715	0.0	1.1199480903468768	16.95036106863148	0.8540856031128404	0.08592594761208916	0.9140740523879108	0.8695511262356183	1.6363636363636365	3.0678362573099833	0.9448980666912501	3.145472636815962	0.8931068931068931	0.8295719844357904	
1278.0	1118.0	0.8640883977900456	16.2022119815668	1118.0	0.7858236625069965	1278.0	1.3951686813147377	19.132104316546766	2.091583561274625	1115.0	3.197332935318367	1083.0	0.7548960550263952	15.111690647482037	0.9328050704692088	14.182812499999999	0.0	1.40163379988553	1.5776583954018584	894.5	2.381198156682024	0.8513420966086245	1278.0	1118.0	1.7453303541612037	1098.1875	5.25	27.5	1.6500910092994117	1.267092429753182	0.820164331648003	1.6240253853127855	0.27949223665177564	1.9017860245760112	0.0	958.3687500000001	0.0	1491.0	0.00547102959566486	894.35	1.7535060486029332	0.0	580.0	0.1786038077969175	0.807757452889091	0.028598169717138102	0.0	0.8690036900369004	2.4790273809194927	0.819060773480663	966.15	934.1	1491.0	19.580340222760682	1491.0	894.4156250000001	0.8318156011640128	20.234193548387132	0.0	1.1199480903468768	15.531665190833742	0.7948833034111311	0.01457207982079935	0.9854279201792004	0.9714018302828619	0.567741935483871	3.1482820976492363	0.9945289704043352	3.2317679558011565	0.7893435251798561	0.8358047016274784	
1287.0	1126.0	0.866893617021267	15.12926406926405	1126.0	1.0670411096866366	1287.0	1.3951686813147377	18.916030534351165	1.63848989331668	1184.0	3.235549873688827	1143.0	1.0342914994886006	14.853011026293448	0.3599321120901316	1.4531249999999996	0.0	0.9166934878231949	1.0776962828603946	900.85	1.5419023136246792	0.8537177189986588	1287.0	1126.0	1.4351669826483722	1170.5625	0.1	5.45	0.8710240938726804	0.5402884499846237	1.1057703647624733	1.3912637828668377	0.14562331703271442	1.4450783286400786	0.0	952.4015625000001	0.0	1501.0	1.0688328345446773E-4	900.55	1.3064449706578811	0.0	590.0	0.12331081081081081	0.7649020806346187	0.005579728692091119	0.0	0.7977214101461737	2.0114049443499593	0.7836832895888014	971.3	931.85	1501.0	19.063382335475282	1501.0	900.6750000000001	0.7735516284245	19.23402597402597	0.0	1.1199480903468768	14.974114742787847	0.754856418918919	0.0015109172099479148	0.9984890827900522	0.9944202713079089	0.17339055793991417	3.2134860050891194	0.9998931167165455	3.255670995671057	0.7527519051651143	0.8368421052631506	
1282.0	1122.0	0.8700903861955551	14.990413223140495	1122.0	1.2288990065742877	1282.0	1.3951686813147377	18.809805510534883	1.5011272976306853	1234.0	3.2706384411832565	1202.0	1.1940532724801014	14.719043760129662	0.20681244716709596	0.0921875	0.0	0.7670391679575127	0.8435849001201335	897.45	1.3291735537190084	0.8512332558662661	1282.0	1122.0	1.4367233500672272	1216.28125	0.0	0.6	0.3552178542894589	0.24457903590295968	1.2823156390302997	1.2495090016366612	0.13074656696235093	1.292125277522773	0.0	905.7406250000003	0.0	1495.0	0.0	897.25	0.933561495002173	0.0	600.0	0.10626029654036244	0.7266534797784185	6.648567787689068E-4	0.0	0.7377287853577371	1.663194212076789	0.735453034081463	920.4	900.6	1495.9375	18.97342221051947	1496.0	897.36875	0.7205792069137357	19.129338842975226	0.0	1.1199480903468768	14.85155051347	0.7155591572123177	1.0167277040743455E-4	0.9998983272295927	0.9993351432212311	0.15854665565648224	3.242975893599398	1.0	3.2943801652893225	0.7078606158833063	0.8317473338802198	
1279.0	1119.0	0.8472712680577771	14.914343271555182	1119.0	1.1014821614431003	1279.0	1.3951686813147377	18.86356340288926	1.3201479185205582	1258.0	3.2755595612812343	1227.0	1.0618594989545906	14.761958266452655	0.1655833230521839	0.2140625	0.0	0.7225517627308338	0.7896290850572466	895.45	1.3119258662369035	0.8330102807758643	1279.0	1119.0	1.2633940734064315	1246.0	0.0	0.8	0.22917813720102287	0.19181982974304984	1.1533136553839285	1.2291332263242378	0.1295181372982409	1.28084183970821	0.0	893.8859374999998	0.0	1492.0	0.0	895.2	0.8283728490555462	0.0	610.0	0.10711430855315747	0.7114976655189486	8.929568032146445E-4	0.0	0.7425403225806452	1.4037551412200806	0.7224938875305623	896.9	888.1	1492.0	18.952627836867485	1492.0	895.3484374999998	0.7197996925126252	19.036209677419393	0.0	1.1199480903468768	14.844057994810445	0.7042925278219396	2.3931373280252532E-4	0.9997606862671976	0.9991070431967854	0.1571313456889605	3.2588235294118335	1.0	3.2918138041734224	0.7044912559618441	0.8006462035541129	
1280.0	1120.0	0.8375295043272937	14.89612341772151	1120.0	1.0781142014498373	1280.0	1.3951686813147377	18.74359780047134	1.2969407405682263	1274.0	3.287774740709567	1248.0	1.0274931815704906	14.648703849175165	0.1666487309945192	0.34375	0.0	0.7150378045365444	0.7838057329818673	896.15	1.3003984063745029	0.8125585154684947	1280.0	1120.0	1.231112410283877	1262.15625	0.0	1.35	0.22846542454283852	0.1920668588404521	1.124276266406902	1.2125687352710124	0.12667433451834312	1.2495680556288302	0.0	891.8453125000001	0.0	1493.0	0.0	896.0	0.8251501038101117	0.0	620.0	0.10063391442155309	0.6920067957978108	0.0015146415348367553	0.0	0.69377990430622	1.37460739860798	0.6983586869495596	894.7	888.4	1493.75	18.924531014786904	1494.0	896.096875	0.685351543289664	19.00119521912349	0.0	1.1199480903468768	14.824197758608914	0.6846970889063729	3.8529905989517007E-4	0.9996147009401047	0.9984853584651632	0.1608832807570978	3.270238095238163	1.0	3.2996015936255683	0.6769928966061562	0.7788643533123009	
1284.3125	1124.0	0.8149136577707926	14.997777777777758	1124.0	1.0451244589414785	1284.0	1.3951686813147377	18.786526479750766	1.2773304304214121	1296.0	3.276708589201353	1259.0	1.0081537426674858	14.734953703703706	0.1781970935441076	0.4640625	0.0	0.7320919308840799	0.7949609747507785	899.25	1.3299687010954602	0.7892520891785246	1285.0	1124.0	1.2136573119909657	1274.875	0.05	1.45	0.24357741850936115	0.20527789244105374	1.0981990201979221	1.2623622047244079	0.13620243893495115	1.2965375324424602	0.0	893.71875	0.0	1498.0	5.580980020091528E-5	898.95	0.8416755215032716	0.0	630.0	0.10320562939796717	0.7059024322046493	0.0016198402502373903	0.0	0.7292981072555205	1.3692273196592073	0.715647339158062	898.55	890.3	1498.34375	18.925066454144023	1499.0	899.0531250000001	0.7105519569604489	19.085317460317466	0.0	1.1199480903468768	14.859105775764197	0.6967592592592593	5.187849081625761E-4	0.9994812150918373	0.9983801597497626	0.1619047619047619	3.2528582615505766	0.9999441901997992	3.3057142857143536	0.6938657407407407	0.7720285261489664	
1297.15625	1135.0	0.8150781249999921	14.930781373322812	1135.0	1.1498816613014136	1297.0	1.3951686813147377	18.770807453416147	1.3901971481228155	1296.0	3.2861677234273072	1264.0	1.0907834127067357	14.72554347826087	0.18586288659314876	0.7781250000000001	0.0	0.7419265342359339	0.801912232760005	908.3	1.2969936708860779	0.7821354786374483	1298.0	1135.0	1.3032556366296129	1278.96875	0.25	1.8	0.2534772498622647	0.21328593439221083	1.2193410283088182	1.228959627329193	0.16869532144032293	1.2670683594392116	0.0	901.5140624999999	0.0	1513.0	2.7619731536209467E-4	907.85	0.8577543079488604	0.0	640.0	0.11595330739299611	0.721534843856796	0.0019832525341560163	0.0	0.7167709147771697	1.5003858672056976	0.7278481012658228	905.8	898.35	1513.5625	18.910213160971317	1514.0	908.0921875000003	0.7035239497203105	19.02888713496446	0.0	1.1199480903468768	14.84190995890663	0.7133487654320988	8.621286127274083E-4	0.9991378713872724	0.998016747465844	0.21651090342679127	3.2671583850932344	0.9997238026846379	3.309155485398649	0.6905320813771518	0.7572663000785522	
1292.0	1130.0	0.8234026173979921	14.915468750000011	1130.0	1.1632924924591566	1292.0	1.3951686813147377	18.806978527607363	1.4104075611009992	1306.0	3.2829078705692294	1280.0	1.1341301472780458	14.764307931570771	0.19258897372741338	0.9453125000000001	0.0	0.7370842572062084	0.8048055387286719	904.35	1.3148491879350341	0.788182059089938	1292.0	1130.0	1.3561887270573694	1292.5	0.3	2.05	0.2585148628886054	0.22004439924065927	1.2037337454300925	1.2321511179645346	0.12522429098664142	1.2696718082829466	0.0	903.0406249999999	0.0	1507.0	3.3196857364169527E-4	904.15	0.8657922408545022	0.0	650.0	0.10705973622963538	0.6799579984262227	0.002269707705934455	0.0	0.7068764568764568	1.4898353317952924	0.6862324492979719	908.6	899.55	1507.0	18.89527549239638	1507.0	904.2624999999999	0.6927864359028877	18.989921875000014	0.0	1.1199480903468768	14.82418556273728	0.6713246554364471	0.001045539614754651	0.9989544603852455	0.9977302922940656	0.1453982985305491	3.2664110429448505	0.9996680314263584	3.301794071762934	0.6795558958652373	0.7579754601226976	
1278.5625	1119.0	0.7935229067930443	14.96828885400316	1118.0	1.0914431332075651	1278.0	1.3951686813147377	18.74663051897754	1.343863423324591	1291.0	3.294318851634114	1258.0	1.0480527061297893	14.736638264910919	0.20040257615309914	0.9906250000000001	0.0	0.7407531567772936	0.807135226572545	895.25	1.297077409162716	0.7539638617587816	1279.0	1118.875	1.2755056050225355	1273.375	0.4	2.6	0.2531176739383036	0.225311724943747	1.1359387873734428	1.2305621536025348	0.13140082188797067	1.2684252095180888	0.0	897.4625	0.0	1491.0	4.452855393521096E-4	894.75	0.8572380476428453	0.0	660.0	0.10530482977038796	0.6901277996156362	0.002872134769400718	0.0	0.7156200317965024	1.404396385943038	0.7023052464228935	902.65	894.0	1491.65625	18.921395158840433	1492.0	894.9578124999999	0.6985065554209507	19.04576138147564	0.0	1.1199480903468768	14.873112445447598	0.6760263361735089	0.0011018727773194834	0.9988981272226803	0.9971278652305993	0.14826498422712933	3.2715062111801902	0.9995547144606479	3.308261886204279	0.6827599687255669	0.7242496050552958	
1291.875	1130.0	0.8066045066045	14.900388802488331	1130.0	1.2217923500429162	1291.0	1.3951686813147377	18.663565891472825	1.454623060315926	1306.0	3.2731626330620203	1273.0	1.1845879057426738	14.611627906976759	0.19172406268452996	1.4265625000000002	0.0	0.7427924444935381	0.7968840585188469	904.2	1.293896713615023	0.7775932329378052	1292.0	1130.0	1.40514916646798	1285.28125	0.45	2.6	0.22074970414155057	0.2058721594960498	1.2663600258879655	1.2393543428132188	0.11630738254391722	1.2673091582185585	0.0	905.6546874999999	0.0	1507.0	4.955401387512388E-4	903.95	0.835702479338843	0.0	670.0	0.09494163424124513	0.7083251383422251	0.0028665931642778393	0.0	0.7263671875	1.5116800864421491	0.719363707776905	907.8	902.9	1507.0	18.856293525131683	1507.0	904.0718749999997	0.7107812431470351	18.988958009331252	0.0	1.1199480903468768	14.805537659131925	0.6967840735068913	0.0015725854768461492	0.9984274145231539	0.9971334068357222	0.1352619233776388	3.2474708171206896	0.9995044598612487	3.294479004665696	0.6937212863705973	0.744065166795966	
1287.78125	1127.0	0.8073815073815003	14.858879242304674	1126.0	1.235588207155125	1287.0	1.3951686813147377	18.643569758378792	1.4453619182602513	1292.0	3.297813310600614	1258.0	1.193329729252875	14.60958690568978	0.17046572345500183	1.4296875	0.0	0.7323561946902655	0.7786981933843602	901.35	1.237667454688734	0.7663142523222515	1288.0	1126.8125	1.39847553459377	1274.9375	0.55	2.65	0.19605314435860477	0.18308901662477892	1.2704493803750607	1.1403263403263415	0.11140027431235304	1.1960557817727182	0.0	904.2015624999998	0.0	1502.0	6.056935190793459E-4	901.1	0.8209435112811131	0.0	680.0	0.08241758241758242	0.6833412675574759	0.0029225255031706645	0.0	0.7033333333333334	1.4921980147376763	0.6909199048374306	909.5	899.55	1502.0	18.833783029266456	1502.0	901.2796874999997	0.6888170182760239	18.935990528808176	0.0	1.1199480903468768	14.769655466343659	0.6735681114551083	0.001578624638887435	0.9984213753611125	0.9970774744968294	0.13191153238546605	3.278971962616892	0.9993943064809208	3.307584050039158	0.6741486068111455	0.7421052631578949	
1266.0	1108.0	0.7938630999213163	14.867488076311629	1107.0	1.1464220172469892	1266.0	1.3951686813147377	18.71762391817467	1.3388612445427486	1283.0	3.296989457266389	1247.0	1.0995684112087403	14.661211644374509	0.15149922391472626	1.1312499999999999	0.0	0.7208763905358857	0.7576773464502025	886.1	1.2219395866454699	0.7656015313526212	1266.0	1107.9375	1.2772281787793207	1264.59375	0.35	1.7	0.18031828677393028	0.1660812411614817	1.1963568408328176	1.1520849724626299	0.10752556201789955	1.1896490825654291	0.0	887.1875	0.0	1477.0	3.934352517985611E-4	885.95	0.806551646368967	0.0	690.0	0.08620689655172414	0.6893441180113044	0.0019154929577464789	0.0	0.7	1.4032071505027803	0.6969575660528423	890.0	884.25	1477.0	18.821691662784286	1477.0	886.0140624999999	0.6846881616708139	18.928174603174593	0.0	1.1199480903468768	14.75910067416534	0.6784037558685446	0.0012735194344703237	0.9987264805655298	0.9980845070422535	0.1373015873015873	3.28145800316964	0.9996065647482014	3.312409927942422	0.6714285714285714	0.7446117274168003	
1277.375	1118.0	0.8110242376856853	14.823320158102781	1118.0	1.135250461498678	1277.0	1.3951686813147377	18.69165354330708	1.3267906921555372	1290.0	3.2814327468280804	1261.0	1.088605883098035	14.651496062992104	0.150912727770827	1.1984374999999996	0.0	0.7164664945560669	0.7583298578984117	894.35	1.2629337539432184	0.7844866456651854	1278.0	1118.0	1.2656440350858766	1272.1875	0.4	2.3	0.18130896477743302	0.1651801776591308	1.1818698666861664	1.1959375000000012	0.11576620942948099	1.224796327104588	0.0	893.0156249999999	0.0	1490.0	4.47127207690588E-4	894.15	0.8001899759736268	0.0	700.0	0.0953125	0.7065188939307134	0.0025705504330818664	0.0	0.7209256329113924	1.3800999780854433	0.713351822503962	896.2	888.6	1490.21875	18.83059400497645	1491.0	894.2281250000001	0.7025848274417893	18.91049723756902	0.0	1.1199480903468768	14.764674612483251	0.6959302325581396	0.0013402332463150343	0.9986597667536852	0.9974294495669181	0.14184397163120568	3.262810559006278	0.9995528727923094	3.2935280189424527	0.6776778733385458	0.7553894571203762	
1288.1875	1128.0	0.8215120810600088	14.857176470588248	1127.0	1.1358321496563941	1288.0	1.3951686813147377	18.68828064764841	1.3389594051106277	1297.0	3.284251106868484	1269.0	1.0869318197659905	14.623515805705496	0.15294807356538082	1.090625	0.0	0.7245125348189415	0.7701581686979292	902.0	1.2620797498045355	0.7846466073473274	1289.0	1127.03125	1.270149654132921	1281.8125	0.45	1.95	0.19937731679751575	0.1765862023579339	1.1858495384966383	1.1868157286044714	0.1196862397910694	1.2297560950359132	0.0	898.2437500000001	0.0	1503.0	5.016163192509196E-4	901.8	0.8074913860175614	0.0	710.0	0.09811616954474098	0.687021210929665	0.002162581789952312	0.0	0.6996867658574785	1.4123131626505994	0.6936564223798266	900.9	894.85	1503.0	18.843278243430472	1503.0	901.8875000000003	0.6826094583744868	18.93712715855573	0.0	1.1199480903468768	14.774380529214726	0.6807275541795665	0.0012125343953900138	0.9987874656046097	0.9978374182100477	0.15113547376664058	3.267445482866108	0.9994983836807491	3.3083463338534194	0.6671838634600465	0.75105882352941	
1292.0	1131.0	0.8250387596899135	14.947442958300572	1131.0	1.1289525174112613	1292.0	1.3951686813147377	18.60412844036695	1.3504875235647447	1308.0	3.276624332978763	1271.0	1.0833555691077716	14.584174311926633	0.1674578822479186	0.8953125000000002	0.0	0.7434452750195247	0.7840888546402431	904.65	1.3075531077891438	0.7827988675339239	1292.0	1131.0	1.2884836095294847	1290.96875	0.4	1.5	0.22132631362445157	0.19477949719973958	1.1686175649320494	1.20139751552795	0.12781308403574637	1.2548294559575208	0.0	900.5625	0.0	1508.0	4.460800713728115E-4	904.55	0.8295233327771289	0.0	720.0	0.1059190031152648	0.6774173260897076	0.0016607617360496014	0.0	0.6999610591900312	1.412824554498492	0.6882376081825334	904.45	896.3	1508.0	18.846801650854303	1508.0	904.6046875	0.6849839015158368	19.00306845003935	0.0	1.1199480903468768	14.787378450341688	0.6681957186544343	9.932258809734122E-4	0.9990067741190266	0.9983392382639504	0.15987460815047022	3.2473241590214705	0.9995539199286272	3.2975609756098248	0.667699457784663	0.742166796570537	
1293.34375	1132.0	0.8059367771780966	14.910980392156869	1132.0	1.148601472261904	1293.0	1.3951686813147377	18.81437451437451	1.3848378027163442	1306.0	3.288915018042507	1270.0	1.1063855349882485	14.776021588280638	0.18281525767041162	0.9953124999999999	0.0	0.7435501653803749	0.7967002939978851	905.55	1.311626080125687	0.7688095122118548	1294.0	1132.0	1.3156417178016215	1285.0	0.55	2.05	0.2383520210504245	0.20928921050933694	1.1922999176474773	1.2264957264957264	0.1348719016118867	1.266316739410386	0.0	901.9843749999999	0.0	1509.0	6.082052416233551E-4	905.3	0.848264774365229	0.0	730.0	0.11386522075910147	0.7002975910254078	0.002268577435954186	0.0	0.7274155538098979	1.4401840599507234	0.710236220472441	907.0	897.8	1509.0	18.90554848355991	1509.0	905.4000000000001	0.7057323333691451	18.97827450980393	0.0	1.1199480903468768	14.847823953305612	0.69104134762634	0.001102103267915093	0.998897896732085	0.9977314225640459	0.15789473684210525	3.2743912018853782	0.9993917947583767	3.303582554517202	0.6943366951124903	0.7336999214454047	
1290.0	1129.0	0.8065789473684131	14.906043956043973	1128.0	1.1767405863789262	1290.0	1.3951686813147377	18.769837587006972	1.4115240148346575	1301.0	3.289038491345173	1264.0	1.1367229553971867	14.726594926979244	0.19201388563718017	1.0796875	0.0	0.7491148484177915	0.7968784499407554	903.05	1.288661417322835	0.7737989776381299	1290.0	1128.96875	1.3570263355100736	1282.15625	0.5	1.85	0.23483286814178614	0.20783483645608297	1.2088978998087005	1.217541111981207	0.11211535122518344	1.246904272731593	0.0	905.1312499999999	0.0	1505.0	5.523336095001381E-4	902.8	0.8381162214266042	0.0	740.0	0.09516380655226209	0.7091158925353782	0.0020427317396345167	0.0	0.7225705329153606	1.471033050811736	0.7178683385579937	909.65	900.1	1505.0	18.8841520437681	1505.0	902.9468750000001	0.7128987080177934	18.982260596546336	0.0	1.1199480903468768	14.821314574784862	0.7015757109915449	0.0011909861699402945	0.9988090138300598	0.9979572682603655	0.1337025316455696	3.2703016241299987	0.9994476663904999	3.3103639240507	0.6999217527386542	0.7397345823575352	
1469.1875	1286.0	0.7963610916724934	14.42130219391366	1286.0	1.0688216668614514	1469.0	1.3951686813147377	17.682847222222176	1.3329932590697022	1462.0	3.0130082231243285	1413.0	1.0462378915578008	13.9928472222222	0.22098189119955225	1.0031250000000003	0.0	0.7955636400384013	0.8447572769199404	1028.7	1.5675505931611986	0.7599580666256667	1470.0	1286.0	1.3003643553900621	1434.1875	0.35	2.1	0.2531340932777035	0.23650438289771056	1.0952666185531803	1.476085458304618	0.4664825240856993	1.5244934524691882	0.0	988.0328125	0.0	1714.0	3.5195334104278744E-4	1028.45	0.8906162678453488	0.0	750.0	0.38573407202216065	0.9842867828770852	0.002122927618277396	0.0	0.913658881811748	1.3731691931197874	0.9985845718329794	994.1	981.85	1714.15625	18.00459291851959	1715.0	1028.5609375	0.8922099360389136	18.244709180098102	0.0	1.1199480903468768	14.231626628769671	0.9659712722298222	0.0010142082481059014	0.9989857917518941	0.9978770723817226	0.5491974877878576	2.964236111111168	0.9996480466589572	3.046284501061631	0.8731783483691881	0.7257638888888849	
1817.0	1590.0	0.8433554817275765	14.545036455412246	1589.0	0.9576171469422887	1817.0	1.3951686813147377	18.15191466083151	1.2760539683384633	1838.0	3.066925375663109	1783.0	0.9321735471861451	14.2711159737418	0.25623054383218224	0.9234374999999998	0.0	0.8617716645947788	0.9289929003999106	1271.8	1.5399889685603938	0.8345998597523812	1817.0	1589.9375	1.2220848378207734	1813.9375	0.4	2.0	0.32316887817080764	0.28950463383148595	0.9823922885358748	1.451835616438355	0.12369006270597388	1.498861164018541	0.0	1245.2453124999997	0.0	2119.0	3.2100152475724255E-4	1271.6	0.9963059626581008	0.0	760.0	0.10308710033076075	0.7551925005208149	0.001603720631865929	0.0	0.7873754152823921	1.3349441517031928	0.7672462142456534	1250.2	1239.35	2119.53125	18.302801118620856	2120.0	1271.6843750000005	0.773312073109148	18.472037652270213	0.0	1.1199480903468768	14.401275883205416	0.7446953210010882	7.408559067245803E-4	0.9992591440932754	0.998396279368134	0.15325248070562295	3.044610281923756	0.9996789984752427	3.0911406423034817	0.7544885745375408	0.8249586776859489	
1993.0	1744.0	0.851725941422598	14.963102725366838	1743.0	0.9439665557026589	1993.0	1.3951686813147377	18.818253138075313	1.2204811362232901	1919.0	3.2476543513337024	1882.0	0.9178098027440719	14.762624671916004	0.2162738669653356	0.5281249999999998	0.0	0.8553036263500465	0.9179719209183452	1395.1	1.4043799472295508	0.8269210302349923	1993.0	1743.90625	1.1675935121425556	1904.65625	0.15	1.4	0.2790157775912984	0.2477507122833285	0.9682342649507083	1.3326722338204602	0.145146841263841	1.3650832273732243	0.0	1402.0609375000001	0.0	2325.0	1.069099461886604E-4	1394.75	0.982657721952612	0.0	770.0	0.12265135699373696	0.7381281792272434	9.951663349445548E-4	0.0	0.7437698833510075	1.2695038105559096	0.7481402763018066	1406.95	1396.75	2325.0	18.91591134634186	2325.0	1394.925	0.7269586401960392	19.059014675052442	0.0	1.1199480903468768	14.841335964773213	0.7318632567849687	3.7649454303263216E-4	0.9996235054569673	0.9990048336650553	0.16640419947506563	3.225655823714623	0.9998930900538113	3.268081761006329	0.7157963446475196	0.7829242819843318	
1992.46875	1744.0	0.8258629572385378	14.996173733195455	1743.0	0.9369998745567465	1992.0	1.3951686813147377	18.9105695228322	1.1586840791692197	1967.0	3.2764543900348317	1926.0	0.8992847201156852	14.838461538461512	0.17297376003719273	0.2671875	0.0	0.833417593528817	0.8815568010081399	1395.05	1.3920372285418832	0.797441536065886	1993.0	1743.1875	1.1057694126139914	1951.96875	0.05	0.85	0.223725918031694	0.1934720850127686	0.9693549458868146	1.3211597151576808	0.1286789014386226	1.3457623318182048	0.0	1383.94375	0.0	2324.0	3.612455747417095E-5	1394.6	0.9320458572926839	0.0	780.0	0.10655737704918032	0.7005909027835586	6.135190732253059E-4	0.0	0.7124292331446217	1.2149748444061816	0.7089823468328141	1388.35	1379.85	2324.65625	18.980938913319857	2325.0	1394.7406250000001	0.7019064851891929	19.06687274600722	0.0	1.1199480903468768	14.90704298721918	0.6953920570264766	1.930055435180377E-4	0.9998069944564819	0.9993864809267747	0.1443932411674347	3.2642094560244446	0.9999638754425259	3.288809034907638	0.6916965658636597	0.7470010341261637	
1992.03125	1743.0	0.8067239635995949	14.94160324708267	1743.0	1.1024232734980985	1992.0	1.3951686813147377	18.762951653944004	1.3200098932059123	1991.0	3.283617022103465	1945.0	1.0690819664076003	14.773028628829742	0.17189461858336602	0.6390624999999999	0.0	0.8352848779094674	0.8783138590217157	1394.75	1.3503307888040712	0.772273542961911	1993.0	1743.0	1.2715078359260508	1972.3125	0.05	1.4	0.215799002488299	0.1894185464165489	1.1481982893194136	1.2837115481593546	0.107177217790665	1.30994683366358	0.0	1398.1984374999997	0.0	2324.0	3.574364656682275E-5	1394.4	0.9227144540034984	0.0	790.0	0.08779011099899092	0.7091289704012788	0.0010000714336738338	0.0	0.7190231362467866	1.3918393357560153	0.7200514138817481	1400.9	1394.8	2324.40625	18.930811608492537	2325.0	1394.6109374999999	0.7086484721997836	19.022881785895507	0.0	1.1199480903468768	14.874921043427213	0.7009040683073833	4.568156875518792E-4	0.9995431843124482	0.9989999285663261	0.13821138211382114	3.260407124681981	0.9999642563534332	3.294279877425987	0.6892265193370166	0.7275826972010192	
2241.0	1961.0	0.786269915651359	14.731581417175027	1961.0	1.1720464679286662	2241.0	1.3951686813147377	18.193290441176494	1.4377968426534402	2176.0	3.072668357930367	2131.0	1.1344680470679578	14.395143385753912	0.21720808756473226	1.0843749999999999	0.0	0.8737976782752902	0.9304702845425027	1568.95	1.6749179559306144	0.7565031282632438	2241.0	1961.0	1.3934412684272302	2154.75	0.3	2.05	0.2673929565252494	0.236791222627104	1.2132930719728277	1.5736648250460423	0.5076100641436341	1.6164173734554388	0.0	1503.1734374999996	0.0	2614.0	1.9964728978804115E-4	1568.65	0.9711921850079744	0.0	800.0	0.45732838589981445	0.9703933611416892	0.0013590559533280297	0.0	0.9064252336448598	1.5056072880657465	0.9827788191190253	1511.3	1497.05	2614.9375	18.38897994855942	2615.0	1568.853125	0.8844959262118787	18.57099953073672	0.0	1.1199480903468768	14.559808462365844	0.9594439338235294	7.207998270958969E-4	0.9992792001729042	0.998640944046672	0.5659314875645237	3.0403143781784956	0.999800352710212	3.0979448855675304	0.8674434702353484	0.7387822014051522	
2733.0	2392.0	0.8414798206278151	14.635406519295609	2391.0	1.0158280866158542	2733.0	1.3951686813147377	18.293370165745827	1.3635298225296761	2715.0	3.067716475631665	2662.0	0.9963803392432244	14.414917127071826	0.2979026539330708	1.171875	0.0	0.9625412365648611	1.0234622015538792	1913.3	1.642883825177436	0.8291482391936944	2733.0	2391.0625	1.3320015136119385	2684.125	0.4	2.05	0.36165926631650713	0.3173522168050972	1.0402488442824627	1.5683241252302025	0.13778625807486125	1.598208249739484	0.0	1874.678125	0.0	3188.0	2.134927412467976E-4	1912.95	1.0588455271522825	0.0	810.0	0.11482176360225141	0.7773684314398976	0.0010930418555051985	0.0	0.7988742964352721	1.4239602411350567	0.7836213373403456	1879.4	1870.8	3188.15625	18.423255623627306	3189.0	1913.0328125	0.7881593505938835	18.566242038216558	0.0	1.1199480903468768	14.526390908801988	0.7692449355432781	6.246143547072542E-4	0.9993753856452926	0.9989069581444948	0.1561449383638401	3.0439671273814297	0.9997865072587532	3.0903709254402565	0.7775728513463667	0.8118371919342873	
2987.59375	2614.0	0.8408515130190128	14.950157618213627	2614.0	0.9728870601390883	2987.0	1.3951686813147377	18.86341719077573	1.2673591625452987	2871.0	3.2405964080100573	2822.0	0.9563435619543144	14.81393242772557	0.24575549072430852	0.7781250000000001	0.0	0.9532858461320018	1.0023476527143134	2091.55	1.4562302562302527	0.8194884874546295	2988.0	2614.0	1.2374681867948096	2846.375	0.2	1.25	0.2996993836412093	0.26444202067540207	0.9860959674121909	1.3978828510938615	0.11832104526929275	1.419864915658069	0.0	2115.9343749999994	0.0	3485.0	9.474631673693687E-5	2091.05	1.0343035343035343	0.0	820.0	0.102312543798178	0.7247027076193502	5.910584675036055E-4	0.0	0.7323956121726822	1.3117095858503065	0.7307760453579022	2122.05	2110.0	3485.5	18.937817957745594	3486.0	2091.2843749999997	0.7233047551386628	19.04234676007004	0.0	1.1199480903468768	14.877733062280878	0.7186520376175548	3.675708511751458E-4	0.999632429148825	0.9994089415324964	0.13406052076002814	3.219480519480488	0.9999052536832631	3.2595096322241273	0.7112897588255854	0.7948402948403028	
2991.6875	2618.0	0.8285372522214751	15.047103448275903	2617.0	0.9509229216402127	2991.0	1.3951686813147377	18.925795415668848	1.169010615598502	2929.0	3.272703387011322	2900.0	0.9234288553244642	14.894218268901806	0.17248683982039734	0.61875	0.0	0.9078941023291701	0.9503471649858646	2094.5	1.4390344827586206	0.773194577777217	2992.0	2617.75	1.1266187019418823	2917.1875	0.05	1.5	0.2124524860005957	0.18883400440129516	0.9793976088993017	1.368543956043955	0.1261898884699713	1.3968860444978266	0.0	2079.409375	0.0	3490.0	2.403499495265106E-5	2093.9	0.9785494420931128	0.0	830.0	0.11336310546204054	0.7138643620927432	7.202016564638099E-4	0.0	0.7179993136582018	1.221296515986214	0.7186746987951808	2083.05	2072.8	3490.25	18.994502427231144	3491.0	2094.1781249999995	0.7093113125057676	19.093689655172376	0.0	1.1199480903468768	14.948604462442558	0.7101981551076187	2.974939583347202E-4	0.999702506041665	0.9992797983435362	0.1482758620689655	3.261306876496697	0.9999759650050473	3.288854595336016	0.7004273504273504	0.7379690189328731	
3004.6875	2629.0	0.7750844024307931	14.955506756756746	2629.0	1.0808580193267974	3004.0	1.3951686813147377	18.88445787176901	1.2945902902082311	2986.0	3.2765872747704896	2951.0	1.0534604338115794	14.86747230614297	0.17212825582839406	1.2265624999999996	0.0	0.9057895237189847	0.947545570687352	2103.35	1.384586720867206	0.747298307180534	3005.0	2629.0	1.2555992772107483	2967.53125	0.4	2.7	0.20409139777742707	0.18451934481899274	1.1158136820381777	1.3511832319134518	0.09571131688220222	1.3676896139940748	0.0	2104.3609375	0.0	3505.0	1.9019542580000953E-4	2103.0	0.9747334425684501	0.0	840.0	0.08288409703504043	0.7018032307262808	0.001282264383919455	0.0	0.7217140921409214	1.3492636872297938	0.7067242547425474	2110.25	2100.35	3505.3125	18.9370290582965	3506.0	2103.1812499999996	0.7122956299267049	18.994729729729684	0.0	1.1199480903468768	14.913143476345427	0.6976549413735343	5.824760118357361E-4	0.9994175239881642	0.9987177356160807	0.10556492411467117	3.264551863041225	0.9998098045742	3.2861522911050574	0.702116935483871	0.7240472175379409	
3181.0	2784.0	0.7794954721862974	14.942746113989655	2783.0	1.156935359866775	3181.0	1.3951686813147377	18.66247600767752	1.3821654268777301	3126.0	3.1994963313802813	3067.0	1.1310954270747475	14.729238643634057	0.18155885941341804	1.6390625	0.0	0.9231382736304804	0.9626709736089618	2226.8	1.5142764015645396	0.7421895999086462	3181.0	2783.09375	1.3448260784263988	3090.03125	0.95	2.9	0.2126481707028345	0.19579346135906042	1.1856267889090402	1.4601747007440977	0.23031554886191138	1.4935165532728687	0.0	2191.3171875	0.0	3711.0	4.3243735348339667E-4	2226.5	0.9859845031905196	0.0	850.0	0.19897632757517594	0.8341335983239163	0.0013241404502077531	0.0	0.8189123376623376	1.424847924706195	0.8403683181225554	2199.85	2185.2	3711.0	18.771878711750205	3711.0	2226.6953125	0.8089508404332235	18.940544041450796	0.0	1.1199480903468768	14.83019278046121	0.8266954574536148	7.473848595216772E-4	0.9992526151404781	0.9986758595497922	0.2645638879948503	3.1803262955853415	0.9995675626465167	3.219656735751223	0.7948531784446595	0.7090286831812246	
3523.0	3083.0	0.851451566542134	14.874126479930682	3082.0	1.0357161849708432	3523.0	1.3951686813147377	18.678043165467617	1.2960170171844498	3508.0	3.1754185800246835	3437.0	1.011818731689615	14.706781609195406	0.21064354591342496	1.6062500000000002	0.0	0.963225301651361	1.001415126249581	2466.3	1.547638248847924	0.8163754363388593	3523.0	3082.75	1.258930165031951	3467.0	0.75	3.25	0.25220326752042727	0.23028062373479613	1.0642235888751745	1.4954545454545434	0.1382467627033547	1.522279224995253	0.0	2426.926562499999	0.0	4110.0	3.087626850003087E-4	2465.85	1.0252324310952607	0.0	860.0	0.12052023121387283	0.7481005214421419	0.0013403167271527547	0.0	0.7604617604617605	1.3466844273651337	0.7548734361361653	2432.1	2421.55	4110.0625	18.778598389429266	4111.0	2466.1	0.7499190044354448	18.879314352120932	0.0	1.1199480903468768	14.786804373065616	0.7395952109464082	6.614514614975723E-4	0.9993385485385025	0.9986596832728473	0.1641705069124424	3.1631984036486878	0.9996912373149996	3.1917780360254544	0.741800920598389	0.7895827338129631	
3700.0	3238.0	0.7864269788182967	15.004621848739491	3237.0	1.0535619452400706	3700.0	1.3951686813147377	18.866832917705775	1.305680260478707	3641.0	3.2601655656209623	3561.0	1.0181477236092644	14.861402050429483	0.2048210093024687	1.5484375	0.0	0.9675058887129784	1.0050121494753954	2590.25	1.4482911919977792	0.7631765037929323	3700.0	3237.78125	1.2527913736892284	3596.21875	0.5	3.05	0.24462895691318207	0.22204543015970338	1.0788020142634085	1.404024424091034	0.12019482319079655	1.428547810561542	0.0	2593.7328125	0.0	4317.0	1.925335489709082E-4	2589.9	1.0293465048524957	0.0	870.0	0.1091314031180401	0.7154955057160447	0.0011751560453109346	0.0	0.7258943543879263	1.3537295606065254	0.7208649255827015	2600.75	2584.85	4317.0	18.960916249062578	4317.0	2590.0578124999997	0.7175183179635993	19.037114845938362	0.0	1.1199480903468768	14.937574179648538	0.7048201043669322	5.965775659681476E-4	0.9994034224340318	0.998824843954689	0.14087246457349265	3.2480854605991807	0.9998074664510291	3.2758823529410237	0.7031722054380665	0.7387087758524301	
3719.0625	3255.0	0.7467233342473283	15.029780821917777	3254.0	1.0551317861818008	3719.0	1.3951686813147377	18.8661764705882	1.2808634821458926	3685.0	3.273735648655101	3624.0	1.034568052198265	14.888671023965133	0.1844375878950518	1.6249999999999996	0.0	0.9618470797006404	0.9886206523076844	2603.65	1.4365700218818342	0.7260859121833256	3720.0	3254.0625	1.2486368592557713	3657.6875	0.4	3.85	0.21047787066928203	0.19590716048325296	1.0787524087073284	1.4050861361771965	0.12828189045438257	1.418666356165312	0.0	2590.9593749999995	0.0	4339.0	1.545177115926913E-4	2603.15	1.0150130422181431	0.0	880.0	0.11509021323127391	0.7157445535730874	0.001483250823493152	0.0	0.7226637434913675	1.3138723123326146	0.720616570327553	2598.8	2585.85	4339.0	18.966834323674885	4339.0	2603.375	0.7126622561867226	19.05950684931503	0.0	1.1199480903468768	14.967012762836289	0.7107482993197279	6.267012736715611E-4	0.9993732987263286	0.9985167491765069	0.14551422319474835	3.255473856208988	0.9998454822884073	3.2854965986392863	0.704062159214831	0.7048400328137687	
3722.0	3257.0	0.7407196969696959	14.99794069192754	3256.0	1.0857871668895962	3722.0	1.3951686813147377	18.87072510822512	1.3024224545000036	3712.0	3.2851099276305975	3642.0	1.0562550401505515	14.871956815114734	0.17695740243956612	2.1828125000000003	0.0	0.9548394526226897	0.9826752794994211	2605.45	1.3987644151565106	0.7126565191958389	3722.0	3256.6875	1.268551084830084	3686.75	0.8	5.5	0.20075792626348574	0.18689743058214797	1.1134064244006021	1.3530364372469605	0.10111609923880892	1.3745620833188816	0.0	2606.209375	0.0	4342.0	3.0724325985098704E-4	2605.1	1.0096533988408245	0.0	890.0	0.08901515151515152	0.7015004609440546	0.00210962371984197	0.0	0.7183337863549878	1.3439360229181558	0.7099807797913235	2611.8	2599.75	4342.0	18.933191584713192	4342.0	2605.2796874999995	0.7080252464086781	18.99563426688635	0.0	1.1199480903468768	14.935425137886572	0.6959186422413793	8.36841703690337E-4	0.9991631582963094	0.997890376280158	0.11044613710554951	3.274143049932359	0.9996927567401489	3.29138211382097	0.7002963362068966	0.6930510314875018	
3837.65625	3359.0	0.727513929424249	15.00353224511643	3357.0	1.1239041528941174	3837.0	1.3951686813147377	18.805454064072027	1.3388209901907506	3785.0	3.243925735278309	3732.0	1.10462207202394	14.85898116211197	0.17297797010052665	2.6656249999999995	0.0	0.9594642890732277	0.9863568306800599	2686.9	1.4953438587101961	0.7115405016123401	3838.0	3358.25	1.3103712329384125	3761.96875	1.6	4.35	0.20130220611017247	0.18512363397435258	1.1530324744828688	1.4395822316234788	0.1908519598888558	1.4632483095189357	0.0	2659.8515624999995	0.0	4476.0	6.016620915278457E-4	2685.85	1.014478310738394	0.0	900.0	0.1725521669341894	0.7953225472074031	0.0016345088019238355	0.0	0.7795022745517795	1.3786511241789425	0.8004280363830926	2667.2	2653.15	4477.625	18.88528650037955	4478.0	2686.5187500000006	0.7729598491309084	18.98027084439721	0.0	1.1199480903468768	14.929820263488734	0.7897727272727273	0.0010011179398467102	0.9989988820601533	0.9983654911980762	0.21033112582781457	3.2285752188907835	0.9993983379084722	3.2568758344457596	0.7615618393234672	0.696454278858959	
4117.46875	3603.0	0.8224243914433538	14.917270263611744	3602.0	1.052125842090868	4117.0	1.3951686813147377	18.700632449525642	1.287145929156656	4111.0	3.209993556375589	4049.0	1.0255694558593116	14.725784480661671	0.188735081824338	2.7812499999999996	0.0	0.9815308988764045	1.0099951801007658	2882.45	1.5211187777230084	0.7799653889750987	4118.0	3602.9375	1.2448428995138103	4076.0625	1.75	4.6	0.2320629375819567	0.20487327829778487	1.0855120784273147	1.4608854293359324	0.1306537366842863	1.4892865455069468	0.0	2848.5765625000004	0.0	4803.0	6.137228427642077E-4	2881.9	1.0327621586544364	0.0	910.0	0.11283567381128357	0.7283361317993596	0.0016133840730933131	0.0	0.7421414538310412	1.34452925136466	0.7335144480118547	2855.7	2839.95	4803.71875	18.838234792261513	4804.0	2882.2046874999996	0.7337467352707807	18.93669612174768	0.0	1.1199480903468768	14.848275846910651	0.7236682072488445	9.75426109303938E-4	0.999024573890696	0.9983866159269067	0.15623459832429767	3.188542933592612	0.9993862771572358	3.2249568859323072	0.7262867647058824	0.7558765915768942	
4270.4375	3737.0	0.7543286429763915	15.020206136145749	3736.0	1.095631292858846	4270.0	1.3951686813147377	18.881826877092237	1.335117628802677	4210.0	3.2671290853983765	4159.0	1.0718985727391168	14.90576279292202	0.19093862379545257	2.699999999999999	0.0	0.9911854408955324	1.0171320061436304	2989.65	1.458504538939321	0.7291073823736585	4271.0	3736.4375	1.2938709257248875	4184.90625	1.8	4.3	0.2379450120248926	0.2092283123851411	1.124876600731071	1.4152501795547037	0.13713016883121654	1.4353281284956367	0.0	2984.134374999999	0.0	4982.0	6.032575909913532E-4	2989.0	1.042515782246856	0.0	920.0	0.12494061757719715	0.7093562666441193	0.0014411395056556347	0.0	0.7156839341131535	1.390622595258762	0.7125479386385427	2988.95	2979.45	4982.28125	18.958482148008276	4983.0	2989.259375	0.7072330910827901	19.033724832214755	0.0	1.1199480903468768	14.962245680236013	0.7049833491912464	9.039153601012928E-4	0.999096084639899	0.9985588604943443	0.1525585844093735	3.257412721185828	0.9993967424090086	3.277621208502293	0.6973120837297812	0.7053378215917137	
4284.40625	3749.0	0.7253000706048381	15.049467959328439	3749.0	1.122601260520405	4284.0	1.3951686813147377	18.885058823529373	1.3549488953743403	4270.0	3.27612195862919	4229.0	1.0919372069871773	14.91442352941177	0.18656102837832902	2.45625	0.0	0.986288985987645	1.0116303157166568	2999.25	1.4570347599905427	0.7087762634665736	4285.0	3749.0	1.3094179648200377	4244.4375	1.2	3.6	0.22546523368633634	0.20216636335031946	1.1489165271596813	1.4120819594912863	0.12932035186379282	1.4278847708688154	0.0	2985.7874999999995	0.0	4998.0	4.0143848791502886E-4	2998.8	1.0379339258762368	0.0	930.0	0.11727229825389335	0.6936610479426474	0.001201321453598959	0.0	0.703319990581587	1.3994191754139123	0.6973528716615457	2993.1	2974.85	4998.5	18.965655498714753	4999.0	2999.0765625	0.6958645709605916	19.032064317805546	0.0	1.1199480903468768	14.980757276618753	0.6890229615745079	8.219151477396301E-4	0.9991780848522602	0.998798678546401	0.14775413711583923	3.266026241799219	0.999598561512085	3.284657210401671	0.6893617021276596	0.6966903073285884	
4273.3125	3740.0	0.7095854922279656	15.01879003558718	3739.0	1.1350586109997014	4273.0	1.3951686813147377	18.892380056444022	1.3613430048160975	4271.0	3.2894938978857895	4215.0	1.1061856632518303	14.90656161806206	0.18289196321298778	2.9578124999999997	0.0	0.9821580430541428	1.0079284425518884	2992.0	1.4129406198249375	0.6973354494115915	4274.0	3739.25	1.3214010331099397	4245.1875	1.75	5.1	0.21005925004178086	0.19616385417182003	1.1549660837912277	1.3678320037541072	0.11054373236136926	1.3930986156121503	0.0	2997.3796875000007	0.0	4985.0	5.840829063965422E-4	2991.1	1.03015629174459	0.0	940.0	0.09336782690498589	0.6909519095451879	0.0017000566685556183	0.0	0.7006617820846136	1.3947039600821474	0.6962633451957295	3004.45	2992.4	4985.96875	18.95633130654197	4987.0	2991.475	0.6928003281790219	19.010581257414	0.0	1.1199480903468768	14.969501959244344	0.6844204598779916	9.857682890812638E-4	0.9990142317109185	0.9982999433314445	0.11970664774071446	3.2795364083350647	0.9994159170936034	3.2983928149371433	0.6841457698617296	0.686393596986791	
4131.0	3615.0	0.7049204052098239	14.905453240851495	3614.0	1.1788564333314577	4131.0	1.3951686813147377	18.763937575030013	1.3886815133305912	4206.0	3.3026891722166014	4146.0	1.1609712932821357	14.782376950780376	0.16821690146183035	3.859375	0.0	0.9685495869888666	0.992426360390746	2891.85	1.3152918475639177	0.6934138548731976	4131.0	3614.40625	1.3610264284306293	4172.21875	2.15	6.45	0.19273652391316518	0.17993995642865457	1.2030726489246337	1.2588682834046563	0.07616815307263361	1.293449132904769	0.0	2920.190625	0.0	4819.0	7.356715141146278E-4	2891.45	1.0133112050233546	0.0	950.0	0.0666189111747851	0.609074760528695	0.002204864375202967	0.0	0.6257760267430754	1.422630044938024	0.6136745974525355	2928.35	2912.65	4819.375	18.833433470034496	4820.0	2891.628125	0.6198173073810243	18.90528581679023	0.0	1.1199480903468768	14.837330442944456	0.6014027579648121	0.0013197956665937569	0.9986802043334064	0.997795135624797	0.0838150289017341	3.2931332533011015	0.9992643284858853	3.308658215737643	0.6127181448721014	0.6827420901246163	
3853.75	3372.0	0.6746143790849473	14.897469688982591	3372.0	1.1619839181842202	3853.0	1.3951686813147377	18.78296199213632	1.3517348988806872	3865.0	3.324613595878737	3792.0	1.1361244037409806	14.792581913499314	0.14950982495716014	5.456250000000001	0.0	0.9446697887090232	0.9667327229011329	2697.9	1.2843619246861968	0.6710805182295118	3854.0	3372.0	1.3166367845449094	3824.65625	3.65	8.05	0.17229218951150763	0.16024605522683272	1.1790750193260364	1.2378026555584465	0.09351225287107354	1.260424927288624	0.0	2710.787500000001	0.0	4495.0	0.0013465901754256516	2697.25	0.9870731842440583	0.0	960.0	0.08221696874179144	0.6670408240490895	0.002960483974771528	0.0	0.6718502899314708	1.380975106546274	0.6726002109704642	2715.0	2704.9	4496.09375	18.852785519717376	4497.0	2697.6203124999993	0.6612433599122015	18.896441750131757	0.0	1.1199480903468768	14.857091405608928	0.6602199223803363	0.0020086390685386526	0.9979913609314611	0.9970395160252284	0.1064778389719381	3.3201834862383452	0.9986534098245743	3.32932489451458	0.655564263322884	0.6665794979079281	
3700.0	3238.0	0.6957852348993169	14.985009385894331	3237.0	1.175581224310543	3700.0	1.3951686813147377	18.877673293928	1.361312816767795	3748.0	3.3051538315940094	3690.0	1.146381804650723	14.89159482758618	0.14640898188089302	7.831249999999999	0.0	0.9273632993512512	0.9569058466454734	2590.25	1.3621346205417024	0.6848171547786746	3700.0	3237.78125	1.3221477921458877	3720.8125	5.5	11.45	0.16872310174765964	0.15637922279197428	1.2019839411889421	1.3125369127516784	0.10103965958208183	1.3350826766505703	0.0	2584.3203125000005	0.0	4317.0	0.0021259325113060956	2589.95	0.9787390454818053	0.0	970.0	0.09073825503355705	0.6872076909779131	0.004410631741140215	0.0	0.6951219512195121	1.400179240456042	0.6941734417344173	2590.1	2579.1	4317.0	18.925837431361497	4317.0	2590.0499999999993	0.6881526472606125	18.98149637972646	0.0	1.1199480903468768	14.935866444988628	0.682030416221985	0.003020969246182924	0.9969790307538169	0.9955893682588599	0.11374663072776281	3.2922890918859116	0.9978740674886939	3.3138374899435052	0.6801627534685165	0.6760688357085068	
3719.03125	3255.0	0.7047567567567461	15.020775698399788	3254.0	1.1722212144871822	3719.0	1.3951686813147377	18.83813789359392	1.3730362413276644	3740.0	3.2858648574633924	3679.0	1.1405184160279662	14.872665580890308	0.1597541823337905	7.656250000000001	0.0	0.9353981278169421	0.9676318817903455	2603.65	1.3958684425115546	0.6946664694711249	3720.0	3254.03125	1.3297163962737821	3703.46875	5.65	10.75	0.18592029005478328	0.17130804251621795	1.2155392256987807	1.3476434150282817	0.11899418839346175	1.3734006403140377	0.0	2594.95625	0.0	4339.0	0.0021689059500959694	2603.15	0.9889893750361557	0.0	980.0	0.1054192504718253	0.7051501649206996	0.004128739870184737	0.0	0.7094319108453384	1.4287906118670948	0.7120141342756183	2600.65	2588.55	4339.0	18.912599519364026	4339.0	2603.3671875	0.7003320523329366	19.003959858963977	0.0	1.1199480903468768	14.932068192429332	0.6989973262032085	0.0029415828613550917	0.997058417138645	0.9958712601298153	0.13520749665327977	3.2744652406415433	0.997831094049904	3.2953638814014448	0.6931149732620321	0.686271870794063	
3722.0	3257.0	0.716225701943836	14.981048932143866	3256.0	1.1537636633073562	3722.0	1.3951686813147377	18.811200861604746	1.3606945412799565	3734.0	3.284749339538717	3660.0	1.123906134002492	14.833834586466192	0.16477736899396256	5.785937500000001	0.0	0.9436181252161882	0.9709839220781449	2605.5	1.3824043715847047	0.6987055037163813	3722.0	3256.6875	1.3194058275803995	3703.78125	3.55	8.4	0.1919195187382672	0.17736368955625778	1.1784224252969004	1.329484425349091	0.10656856855285504	1.3590326960587669	0.0	2602.4109374999994	0.0	4342.0	0.0013613529163630784	2605.1	0.9910803537101115	0.0	990.0	0.08802153432032302	0.6971938044176286	0.003212605652656136	0.0	0.708948087431694	1.3983282619627713	0.7032786885245902	2611.3	2598.35	4342.03125	18.88954947195362	4343.0	2605.278125	0.6999752354403802	18.970316301703146	0.0	1.1199480903468768	14.906094628698341	0.6931726366819284	0.002218299030554939	0.9977817009694451	0.9967873943473439	0.12570965125709652	3.2760904684974115	0.9986386470836368	3.2998107596646014	0.6925549009105517	0.6864090786273824	
3701.28125	3239.0	0.7119902781528396	15.014677901603678	3238.0	1.1492798746379171	3701.0	1.3951686813147377	18.8537187839305	1.354844416819275	3705.0	3.294003253126687	3647.0	1.1285737577045671	14.875325732899022	0.16222648625297723	4.690624999999999	0.0	0.9385827684106843	0.9686780327006655	2591.05	1.386369844304833	0.6987477677851922	3702.0	3238.9375	1.3202060789473984	3679.875	3.1	7.0	0.19034818857232405	0.17602610313402342	1.1700635641913457	1.3360119047619057	0.12119592366115467	1.3603122838680162	0.0	2588.6531249999994	0.0	4318.0	0.0011952268039249706	2590.7	0.9936110253242743	0.0	1000.0	0.10540540540540541	0.7019770179727158	0.002694587728077604	0.0	0.7103174603174603	1.3859751029513674	0.7087325485901999	2592.7	2583.5	4318.0	18.934920426852706	4318.0	2590.9640624999997	0.6995343000809707	19.017341668931834	0.0	1.1199480903468768	14.942169405940628	0.696825827455236	0.0018085847707104163	0.9981914152292897	0.9973054122719224	0.13411636164982246	3.2839760999455154	0.9988047731960751	3.3024529844642614	0.6910931174089069	0.6851110501782137	
3708.0625	3245.0	0.7178273729497069	14.97609464237148	3244.0	1.1165210951451598	3708.0	1.3951686813147377	18.84605797886757	1.324285767958433	3719.0	3.2833921705075273	3677.0	1.0995928895522538	14.875101050929672	0.16632409363391465	4.0921875	0.0	0.9350208365488502	0.9698694170394417	2595.95	1.3982050584715777	0.7045529032390463	3709.0	3244.875	1.2954294402356286	3696.6875	2.65	6.65	0.19272638059783428	0.17822033620243527	1.1461638637266838	1.3510799136069116	0.10701651113115636	1.369580445284496	0.0	2591.5828125	0.0	4326.0	0.0010226724553786782	2595.55	0.9949435491652996	0.0	1010.0	0.0932502033071293	0.6967424828056533	0.0025586271907042956	0.0	0.7057383736741909	1.3684595949039549	0.7018629317378298	2598.05	2588.25	4326.09375	18.90773475381585	4327.0	2595.715625	0.6986901806421812	18.975155953349553	0.0	1.1199480903468768	14.919789680069092	0.6918526485614412	0.0015763935143210826	0.998423606485679	0.9974413728092957	0.12469437652811736	3.2730425358979662	0.9989773275446213	3.292303523035061	0.6890409103224059	0.6903549173665535	
3723.65625	3258.0	0.7223691311386865	14.953954496208013	3258.0	1.1154063840496056	3723.0	1.3951686813147377	18.85723542116628	1.3222620269971352	3724.0	3.2852620347512747	3683.0	1.0980450307464105	14.874946004319654	0.16696755009441755	3.9296875000000004	0.0	0.9367396593673966	0.9704024751710243	2606.7	1.3860697863132265	0.7031022437061125	3724.0	3258.0	1.2976417680017651	3704.4375	2.55	6.4	0.19330609459528342	0.17730354270933274	1.1475024573108235	1.341884253028264	0.10648812473160356	1.3641081941122082	0.0	2608.4062500000005	0.0	4344.0	9.76749530777186E-4	2606.1	0.9981598972609304	0.0	1020.0	0.09552077711818673	0.6934253657022627	0.0024501359059760346	0.0	0.7049959272332338	1.3703578000872236	0.6968445287107259	2612.5	2603.65	4344.0625	18.90781127750942	4345.0	2606.453125	0.6947156262558525	18.945368364030365	0.0	1.1199480903468768	14.91944699905186	0.6884077461000538	0.0015042298503291419	0.9984957701496706	0.9975498640940239	0.12391540130151844	3.2756676557861817	0.9990232504692227	3.2975161987039363	0.6847095212479828	0.6902320561251898	
3710.625	3247.0	0.710768398268388	14.997038661913887	3246.0	1.1235907158275573	3710.0	1.3951686813147377	18.843492407809105	1.3241863416109687	3699.0	3.293355779825143	3647.0	1.0916681749869228	14.867190889370946	0.16077238813955447	3.7625	0.0	0.9367117898877705	0.9653951963598715	2597.75	1.3795174115711528	0.6975020973968385	3711.0	3246.875	1.2831085622140148	3678.21875	1.95	5.5	0.18744044231617923	0.17111328616424057	1.15866961983712	1.325115772269137	0.1132424833713595	1.3501521414153703	0.0	2591.2953125000004	0.0	4329.0	7.50534033831765E-4	2597.15	0.9911485652576365	0.0	1030.0	0.102696812857532	0.7006794299984889	0.002116727923489907	0.0	0.7068138195777351	1.368877058070812	0.7063339731285988	2596.7	2586.1	4329.0625	18.91636416524215	4330.0	2597.4125	0.695631448925651	18.986646558815444	0.0	1.1199480903468768	14.92550628801998	0.6972154636388213	0.0014498429595679548	0.998550157040432	0.9978832720765101	0.12889983579638753	3.2847007852692585	0.9992494659661683	3.302971646673766	0.6884990517474939	0.6883378746593862	
3721.0	3256.0	0.7213265031005567	14.961795632245908	3256.0	1.1167272751980792	3721.0	1.3951686813147377	18.848695184288363	1.3171412198345065	3738.0	3.280175085676479	3673.0	1.091435865111789	14.863569880823396	0.1602323261935468	3.829687499999999	0.0	0.9373943120676402	0.9649103162374121	2605.0	1.3926298612999737	0.7067142223593696	3721.0	3256.0	1.282909121435374	3704.09375	1.8	7.15	0.1843168201191672	0.17094011721976662	1.142324721042284	1.344549125168237	0.10970068166460213	1.3703088347036048	0.0	2600.0031249999997	0.0	4341.0	6.914433880726015E-4	2604.7	0.9872848801475107	0.0	1040.0	0.09832069339111593	0.7043812496718015	0.002748308733087331	0.0	0.7115175414740278	1.3524192375371593	0.7093402117838719	2606.75	2594.45	4341.3125	18.899646614913678	4342.0	2604.8359375	0.7028809439906808	18.956322458883797	0.0	1.1199480903468768	14.912757306877651	0.6993679397525552	0.0014707953651783591	0.9985292046348218	0.9972516912669126	0.12213534645456997	3.2702637244347135	0.9993085566119273	3.2883865728206256	0.6954386437029063	0.6959805772862038	
3511.84375	3073.0	0.7129351825643858	14.727285513361462	3072.0	1.1493425246839766	3511.0	1.3951686813147377	18.599915397631115	1.3409746451242908	3578.0	3.3117327979334577	3503.0	1.1297935400418126	14.601212633953716	0.15214097880707425	3.639062500000001	0.0	0.9220612175171332	0.9513981982661028	2458.4	1.2077076791321684	0.6968352205673166	3512.0	3072.84375	1.3117625137205533	3539.84375	2.55	5.45	0.17282171436684887	0.1623628340699608	1.1714086941653599	1.1489900426742523	0.05643054892194444	1.1818434636949184	0.0	2488.8171875000003	0.0	4096.0	0.001023110255175734	2457.8	0.975070196550341	0.0	1050.0	0.05082841898343162	0.5439180716708906	0.00218139609349984	0.0	0.5607384441939121	1.371047169032172	0.5486071631608869	2495.5	2482.95	4096.875	18.683352404237986	4097.0	2458.203125	0.5537823185469978	18.746670461013093	0.0	1.1199480903468768	14.674784385737047	0.5336281943274361	0.001459987239676282	0.9985400127603236	0.9978186039065002	0.06537052690898845	3.3041173152846723	0.9989768897448242	3.3170731707315535	0.5413374717832957	0.6848330503678436	
3056.9375	2675.0	0.6715549506634897	14.781606039807858	2674.0	1.2195570841626264	3056.0	1.3951686813147377	18.682755066987298	1.3892927062274552	2975.0	3.3307159417298355	2905.0	1.1921206787211942	14.682995534180721	0.1337110134331141	6.0015625	0.0	0.8842175894861056	0.9129862902014775	2140.1	1.1922680412371127	0.6685243763109294	3057.0	2674.78125	1.3583874358659094	2943.84375	3.8	8.45	0.1504868023386546	0.14104354823159537	1.247797589260875	1.1421159029649575	0.08785513560901512	1.1669086275012537	0.0	2165.6453125000003	0.0	3566.0	0.001749861853011604	2139.5	0.9386098779134295	0.0	1060.0	0.07647661317855924	0.6568402142052974	0.0038937400640508724	0.0	0.6644578313253012	1.4239420662525666	0.6672117039586919	2170.25	2160.95	3566.34375	18.71425900123272	3567.0	2139.7999999999997	0.6453470069803996	18.78129718599866	0.0	1.1199480903468768	14.715018683191886	0.6465691220988901	0.002763746005565454	0.9972362539944345	0.9961062599359493	0.09714673913043478	3.324999999999926	0.9982501381469883	3.3335015136225308	0.6295798319327731	0.665542168674697	
2845.0	2489.0	0.7139833448993756	14.918443197755925	2489.0	1.2398802168851266	2845.0	1.3951686813147377	18.746319444444456	1.4076615337361797	2887.0	3.3037035188132693	2839.0	1.2163166696902643	14.763472222222248	0.1307176450373144	9.854687499999999	0.0	0.8709305242036619	0.8964690527006408	1991.5	1.3025713279323698	0.6963695625823096	2845.0	2489.0	1.3777111742421382	2865.84375	7.85	13.4	0.15073415839659113	0.13933188466227023	1.2665193303014566	1.2415310010391407	0.08968888139839387	1.2714763720732865	0.0	1993.3640625000003	0.0	3319.0	0.003914431036202254	1991.15	0.917728184553661	0.0	1070.0	0.07828195358503637	0.6783881245281064	0.0067011727052234136	0.0	0.6964973730297723	1.4429055568232663	0.6846600915815428	2000.15	1986.25	3319.0	18.844835082242167	3319.0	1991.3234375	0.6858707200566321	18.916725105189364	0.0	1.1199480903468768	14.844762000846524	0.6731969486823856	0.004919316697850345	0.9950806833021498	0.9932988272947766	0.10320535399788658	3.2906944444443997	0.9960855689637977	3.31391121985315	0.6745756841011431	0.6865156794425095	
2847.65625	2492.0	0.7245527884952657	14.88674149421256	2491.0	1.168986662506232	2847.0	1.3951686813147377	18.773649122806987	1.3460962730462898	2863.0	3.2928155606362655	2826.0	1.1372342795592003	14.781048951048946	0.13779814124864162	7.9171875	0.0	0.8817529561760956	0.9045011470722085	1993.45	1.3187544232130217	0.710121674597298	2848.0	2491.6875	1.3051251617687103	2844.25	5.85	10.35	0.1620165445144327	0.14854334417877638	1.1955077043368696	1.2564685314685282	0.09455940992582097	1.2843564325045036	0.0	2000.2421875	0.0	3322.0	0.0029056772463120248	1992.95	0.9280993590542933	0.0	1080.0	0.07928118393234672	0.688701276879819	0.005150663116773247	0.0	0.7032132768361582	1.3820371385467176	0.6941790516631281	2007.45	1992.9	3322.0	18.835874533172262	3322.0	1993.2624999999994	0.6894913670815773	18.906769554542283	0.0	1.1199480903468768	14.83293729793866	0.6837233670974502	0.003942396181638153	0.9960576038183617	0.9948493368832269	0.11436639604659371	3.2834098129191243	0.997094322753688	3.309589525831522	0.6771742926999651	0.696683133380385	
2864.0	2506.0	0.7405329593267896	14.928470254957487	2506.0	1.0855826948422147	2864.0	1.3951686813147377	18.760644257703117	1.2651196153787805	2869.0	3.283955529716467	2824.0	1.0583061369864966	14.768452380952407	0.13658449942144463	3.8500000000000005	0.0	0.8810612306078094	0.9079044899596866	2004.65	1.3390295358649789	0.7166851130919794	2864.0	2506.0	1.2251192510621665	2847.4375	2.45	5.7	0.16527266132966523	0.15092018792694883	1.1113326944378137	1.2778633975481615	0.10232147777822297	1.3122337475954193	0.0	2000.2671874999999	0.0	3341.0	0.0012244795961716271	2004.5	0.9306300436068368	0.0	1090.0	0.09062391077030324	0.7089017110706018	0.0028467262647954854	0.0	0.714172813487882	1.302399721185554	0.7141466005665722	2008.35	1995.1	3341.0	18.851855130755315	3341.0	2004.5937500000007	0.7055861189768499	18.933250708215272	0.0	1.1199480903468768	14.85121448794683	0.7042105263157895	0.0019210883637763535	0.9980789116362236	0.9971532737352045	0.11762640449438203	3.2732770745428645	0.9987755204038283	3.2971671388101575	0.6948632538569425	0.6959241040056221	
2867.0	2509.0	0.732958538299368	14.91200141193074	2508.0	1.050564204385544	2867.0	1.3951686813147377	18.78326929793919	1.2338481240993975	2864.0	3.2928521030510427	2818.0	1.0113255932909075	14.799266503667477	0.13650949869046192	2.5578125000000003	0.0	0.8823396962798029	0.9123961894303275	2006.85	1.3324698367636623	0.7180391817987234	2867.0	2508.25	1.1845653897601744	2843.1875	1.6	4.35	0.16786005934906095	0.1546009563478758	1.0824703097403616	1.2576598735066749	0.10071344541607616	1.3058267699891069	0.0	1999.425	0.0	3344.0	7.999400044996626E-4	2006.6	0.9370667867777694	0.0	1100.0	0.08544303797468354	0.7049065177654306	0.0021693596648713347	0.0	0.7046175537539655	1.2751930949178605	0.7093683463449255	2004.55	1994.3	3344.65625	18.878410564753825	3345.0	2006.7156250000003	0.6980895818339696	18.936146272855172	0.0	1.1199480903468768	14.867519279904009	0.7003317039106145	0.0012775309801583703	0.9987224690198415	0.9978306403351287	0.11365235749472202	3.2778553964372605	0.9992000599955004	3.3040084388185273	0.6907686907686907	0.7009193776520523	
2839.0	2484.0	0.7513389711064123	14.904011359602398	2484.0	1.0767286028080356	2839.0	1.3951686813147377	18.78397615708274	1.2617452769368327	2861.0	3.294522319917754	2814.0	1.040271225645637	14.783555399719495	0.1377415844259213	2.3203125	0.0	0.8816717019133937	0.911831983543643	1987.25	1.3224946695095963	0.7192685181951322	2839.0	2484.0	1.206263488436275	2836.3125	1.3	3.35	0.16882936106094545	0.1563396237175631	1.1019011478548961	1.2598377997179109	0.09211743382465361	1.2901969232401882	0.0	1986.2765625000002	0.0	3312.0	6.553410293895246E-4	1987.05	0.9372241418446872	0.0	1110.0	0.07433380084151472	0.6821698828402369	0.0016829096754747313	0.0	0.6923552259887006	1.2935368616185445	0.6877221037668799	1990.6	1981.9	3312.0	18.860466220209265	3312.0	1987.1546875000004	0.6856512577365447	18.932346723044386	0.0	1.1199480903468768	14.84667538209634	0.6772296348314607	0.001166722824253718	0.998833277175746	0.9983170903245253	0.1140724946695096	3.2828882642304564	0.9993446589706105	3.3066785079928502	0.6770540730337079	0.7026028842771742	
2848.0	2492.0	0.739009831460675	14.904397163120578	2492.0	1.10546176142701	2848.0	1.3951686813147377	18.757532331352635	1.2901516346115334	2865.0	3.283530808771121	2819.0	1.0652364306831652	14.76892694861932	0.14059655251805267	2.7218749999999994	0.0	0.8818838399037014	0.910681810450111	1993.85	1.3342383638928073	0.7195178836536293	2848.0	2492.0	1.234058860062124	2838.90625	1.55	4.3	0.16737047123773133	0.1560251300356174	1.1359370711400982	1.2896016919280926	0.09959327799958759	1.3138109253030645	0.0	1993.7593749999996	0.0	3322.0	7.76845006891367E-4	1993.45	0.9422330218692853	0.0	1120.0	0.08912967493883257	0.6965885377227243	0.0021506451935580677	0.0	0.7101063829787234	1.332131775026349	0.7017730496453901	1997.35	1990.0	3322.875	18.855698780820255	3323.0	1993.6218749999998	0.7027686075841122	18.91016231474949	0.0	1.1199480903468768	14.852650088395459	0.6899685424676687	0.0013631828336488198	0.9986368171663511	0.997849354806442	0.11330049261083744	3.265637065637029	0.9992231549931087	3.2986921173559165	0.6935427574171029	0.7009148486981	
2868.0	2510.0	0.744428772919606	14.916156282998973	2510.0	1.099404865555772	2868.0	1.3951686813147377	18.77996503496501	1.2808267891615264	2872.0	3.288604596123197	2815.0	1.0601473519548046	14.789965034965007	0.14068814807690716	2.7031249999999996	0.0	0.8836060666533626	0.9097768666046155	2007.9	1.328697493822805	0.7226286616526806	2868.0	2510.0	1.2319425548727336	2846.21875	0.75	4.75	0.16557678254963373	0.1527699330834908	1.1261697844130958	1.2827960756832497	0.0942116706900175	1.300002025797164	0.0	2005.9531250000002	0.0	3346.0	3.7338510940183704E-4	2007.65	0.9405780116200783	0.0	1130.0	0.08374211632796076	0.7004496784280577	0.0023606589965956813	0.0	0.708525754884547	1.3166046585353972	0.708525754884547	2011.4	2002.2	3346.09375	18.859359128671993	3347.0	2007.75625	0.6974119914934764	18.936325237592385	0.0	1.1199480903468768	14.848125870896082	0.6946378830083565	0.0013455503524925634	0.9986544496475076	0.9976393410034043	0.10801270737733851	3.2767458100558273	0.9996266148905981	3.2981265464828162	0.6882651276670164	0.7047803163444638	
2865.0	2507.0	0.7382529059528026	14.908899050298993	2507.0	1.074466328327234	2865.0	1.3951686813147377	18.75269377824121	1.2516575149148832	2877.0	3.2887886911648727	2810.0	1.041080303590396	14.749356969064996	0.13595852760092297	2.3890624999999996	0.0	0.8823764154237542	0.9072338382545422	2005.75	1.3164147627416516	0.7224546369811308	2865.0	2507.0	1.2088056459442527	2850.40625	0.85	4.7	0.16001164890002678	0.14857908614410056	1.1014566450736385	1.2704648724222283	0.09219782361337964	1.2930658508224686	0.0	2005.4390625000003	0.0	3342.0	4.235915580694192E-4	2005.4	0.9358172897312644	0.0	1140.0	0.07877309166957128	0.6910387205622279	0.002337959508531065	0.0	0.7125444839857651	1.2835100323174078	0.7016903914590747	2009.55	2001.3	3342.96875	18.84692609074024	3343.0	2005.6234375000004	0.6944303651080485	18.931129088990534	0.0	1.1199480903468768	14.835682762594196	0.6854362182829337	0.0011897379393499192	0.9988102620606499	0.9976620404914689	0.10526315789473684	3.2779293459251035	0.9995764084419306	3.298801973220541	0.6843859649122807	0.7022759103641477	
2685.0	2350.0	0.7285025945144546	14.664800298618907	2349.0	1.0853564828320494	2685.0	1.3951686813147377	18.5490969406561	1.255269821416223	2734.0	3.3109934033890527	2678.0	1.049766068343832	14.541946185035036	0.1262094610099172	2.4375	0.0	0.8623457277440068	0.890830634004491	1879.7	1.1575214632325483	0.7034662676696316	2685.0	2349.03125	1.2101992869288543	2705.84375	1.3	4.85	0.15217014715575458	0.14155587576013112	1.116984360111872	1.084988797610157	0.04742683411696797	1.126669608127089	0.0	1899.9953125000002	0.0	3132.0	6.837786661056175E-4	1879.25	0.9166053019145802	0.0	1150.0	0.03920850128252107	0.5367890258783292	0.0025457313072461485	0.0	0.5513992537313432	1.2945151709745966	0.5420708955223881	1906.1	1896.5	3132.3125	18.61917798130571	3133.0	1879.4359375	0.5428576400258456	18.69051885031734	0.0	1.1199480903468768	14.604718310247007	0.5326923076923077	0.0012812586796567562	0.9987187413203433	0.9974542686927539	0.05673758865248227	3.300630096367667	0.9993162213338944	3.3193772893772606	0.5371946706143598	0.6942635085122136	
2314.1875	2025.0	0.6782471910112408	14.670561594202862	2025.0	1.1786101225044598	2314.0	1.3951686813147377	18.56692134831462	1.3355663241412257	2248.0	3.3316872296993134	2178.0	1.1434704476111088	14.560584269662922	0.11454653870152097	4.421875	0.0	0.8112763812956232	0.8503342358857482	1620.2	1.122333637192341	0.6711016751498735	2315.0	2025.0	1.2857717516596792	2218.46875	2.75	6.35	0.13707986865710436	0.1292071408016821	1.2117120980919045	1.0603697024346257	0.07378974658113072	1.0958038121695202	0.0	1637.9453125000002	0.0	2700.0	0.0016769315202146472	1619.8	0.8736751822581633	0.0	1160.0	0.06532438478747203	0.6369960702816861	0.0038571341796756363	0.0	0.6495910949568378	1.3726026429032048	0.6445989061075661	1642.7	1632.3	2700.0	18.61939453454789	2700.0	1620.0531250000001	0.6387832835766682	18.678146297137683	0.0	1.1199480903468768	14.61660562969874	0.6254448398576512	0.0026922648927137807	0.9973077351072862	0.9961428658203244	0.08249772105742935	3.3281842818428564	0.9983230684797854	3.3348636363636706	0.6238769092542678	0.6657361548851904	
2132.9375	1866.0	0.7192933519293374	14.86444964871195	1866.0	1.2396180835063877	2132.0	1.3951686813147377	18.72360534808669	1.3977206725601263	2171.0	3.305137379586677	2119.0	1.1803293014755858	14.725126786537578	0.11764308032324665	7.528125	0.0	0.795705398354405	0.8336524552825879	1493.05	1.2474299065420569	0.7044619785526717	2133.0	1866.0	1.3249137228922823	2146.1875	5.35	11.2	0.13916048734469083	0.1306012691149185	1.2820006205740724	1.1949792722247798	0.08257391274646618	1.2227786028490215	0.0	1493.0453125000001	0.0	2488.0	0.0035735755794536104	1492.65	0.8641453765171327	0.0	1170.0	0.07172995780590717	0.6915319336751256	0.007472644782492661	0.0	0.7057584269662921	1.4483072078175596	0.6983848314606742	1496.85	1487.6	2488.0	18.802837217983026	2488.0	1492.8984375	0.6943950861486212	18.87096018735364	0.0	1.1199480903468768	14.793237859843716	0.6826347305389222	0.005016877084338375	0.9949831229156614	0.9925273552175073	0.09073987901349465	3.290308988764088	0.9964264244205464	3.319831223628737	0.6821245932124593	0.6874941009910394	
2137.40625	1871.0	0.7502590673575145	14.847883349012212	1870.0	1.1885707171120539	2137.0	1.3951686813147377	18.733177351427223	1.3557413160482188	2145.0	3.29807467352521	2109.0	1.1243899449873291	14.710528778661683	0.12569431730218106	6.448437499999998	0.0	0.8154974170971505	0.844981405615044	1496.55	1.255032925682029	0.7321542752986528	2138.0	1870.1875	1.2773617552808243	2130.125	4.7	9.3	0.14788901305190635	0.13949893312429754	1.2234743286793204	1.2001871782873226	0.08289990009416479	1.2284937805078169	0.0	1501.178125	0.0	2494.0	0.0031230273431010996	1496.15	0.8809682359992009	0.0	1180.0	0.07159569489939167	0.6898578233454821	0.0061459159397303734	0.0	0.697736817545497	1.398777372040142	0.6952200662565073	1504.95	1496.65	2494.0	18.81289510407229	2494.0	1496.2546875	0.691364379175552	18.89713076199434	0.0	1.1199480903468768	14.782666155248476	0.6855102996254682	0.004276656772886181	0.9957233432271139	0.9938540840602696	0.09408983451536643	3.288357785139662	0.9968769726568989	3.3098963242224695	0.6812033582089553	0.7105910165484659	
2133.0	1866.0	0.7628584861306988	14.81449480642116	1866.0	1.117712874836559	2133.0	1.3951686813147377	18.700093196644918	1.2849382863663137	2146.0	3.2880212411714553	2105.0	1.0747823979913558	14.683504193849034	0.12685445168298526	3.2078125	0.0	0.8131191432396252	0.8448760833620841	1493.1	1.2626128266033232	0.7407234070667152	2133.0	1866.0	1.2289275512331936	2130.4375	2.3	4.5	0.15120914083439338	0.1395574765560532	1.1556301929432233	1.1833020637898681	0.08059613101169094	1.228522727359246	0.0	1494.7796875	0.0	2488.0	0.0015322097128772233	1492.95	0.8869515745791641	0.0	1190.0	0.06629055007052186	0.6844606531018885	0.0030040053404539386	0.0	0.7011304757418747	1.330507839292306	0.6919239904988124	1498.8	1491.95	2488.09375	18.77604324947185	2489.0	1493.0281250000003	0.6898667279654824	18.855618508026428	0.0	1.1199480903468768	14.747298601233725	0.6791062236780534	0.0021414050742862767	0.9978585949257136	0.996995994659546	0.09786223277909739	3.2753264925373604	0.9984677902871228	3.298544600939008	0.6826473339569691	0.719616104868915	
2141.0	1873.0	0.7654622243078352	14.84426074633917	1873.0	1.0557856110193773	2141.0	1.3951686813147377	18.7044268406337	1.223367771847867	2153.0	3.286768854040552	2107.0	1.0064940924494075	14.68578751164961	0.1279328506218171	1.9281249999999999	0.0	0.8125814754153157	0.845503374620446	1498.8	1.2909824394874228	0.7376332358655951	2141.0	1873.0	1.161672005194099	2129.4375	1.0	3.2	0.15358229194828948	0.13990244573382557	1.0938078856893658	1.208024401689349	0.09365775522374933	1.244235331750381	0.0	1494.8312499999997	0.0	2497.0	6.674230794900888E-4	1498.45	0.8917832987343467	0.0	1200.0	0.07950780880265026	0.6971189621745276	0.002136181575433912	0.0	0.7027764594209777	1.2655964685694827	0.7040816326530612	1498.95	1491.25	2497.78125	18.791006738618556	2498.0	1498.5453125000004	0.6935648799407311	18.89159187529525	0.0	1.1199480903468768	14.766604648712441	0.6910125406409661	0.0012881982558197655	0.9987118017441805	0.9978638184245661	0.10786622703721149	3.2662774404484236	0.9993325769205099	3.305857345299989	0.6824324324324325	0.7102927289896177	
2152.0	1883.0	0.7685167910447759	14.825187969924803	1883.0	1.0417279458545912	2152.0	1.3951686813147377	18.680606060606053	1.2108237431359883	2166.0	3.2810136641464602	2128.0	0.990622058428084	14.662969837587008	0.1300144841979419	1.6906250000000003	0.0	0.8136536283067901	0.8480614513049549	1506.6	1.2770346117867157	0.7447212152387569	2152.0	1883.0	1.1498959785976106	2145.90625	0.95	3.0	0.15499455142391966	0.14137149559818474	1.0789672208438899	1.2045328399629955	0.09250299459634483	1.2447905054774977	0.0	1501.6531249999998	0.0	2511.0	6.313131313131313E-4	1506.45	0.8829354494531875	0.0	1210.0	0.07645687645687646	0.6820378685445201	0.001995476918983637	0.0	0.6908325537885874	1.254580292911378	0.6872076707202993	1505.25	1499.0	2511.0	18.778275012700004	2511.0	1506.5234375000002	0.6832206506691232	18.863687150837972	0.0	1.1199480903468768	14.752540133314817	0.6759002770083102	0.001124500697450328	0.9988754993025496	0.9980045230810164	0.10647279549718575	3.265967365967416	0.9993686868686869	3.2978893058161867	0.6726935558646268	0.7151303538175049	
2155.0	1886.0	0.7592419279363586	14.866510757717496	1886.0	1.0525770544681587	2155.0	1.3951686813147377	18.728799249530976	1.2232995248952714	2153.0	3.289802573420756	2123.0	1.0128790078186256	14.693811074918555	0.13081700387515846	1.5671875000000004	0.0	0.8219619034977103	0.8513708758151638	1508.8	1.2821679962458958	0.7351828498230485	2155.0	1886.0	1.1734617344340292	2137.5	0.7	3.0	0.1560786212518604	0.14294970099986315	1.0919318057252185	1.220335039553281	0.09613263473502578	1.2529558102199234	0.0	1505.3593750000002	0.0	2514.0	4.6366827846592033E-4	1508.4	0.8793435013262599	0.0	1220.0	0.07329598506069095	0.71022525759368	0.0019913046364209617	0.0	0.7155898876404494	1.2688145772270005	0.7146726330664155	1509.0	1500.3	2514.59375	18.818717229135626	2515.0	1508.68125	0.7061638683868487	18.89971936389147	0.0	1.1199480903468768	14.79373180589186	0.7037854156990246	0.0010399620901390173	0.9989600379098611	0.9980086953635791	0.1117867165575304	3.273856209150372	0.999536331721534	3.2990177736202466	0.6993922393641889	0.7112101313320853	
2131.0	1865.0	0.7620963968179701	14.858132956152746	1864.0	1.067594812952907	2131.0	1.3951686813147377	18.70843091334897	1.2384463386964897	2146.0	3.3000244272861403	2105.0	1.0361937509169323	14.676377217553702	0.1291825891858524	1.4515624999999999	0.0	0.816026521113083	0.8495867673287801	1491.95	1.2654356060606093	0.735895260332624	2131.0	1864.90625	1.1926196457285827	2126.0	0.75	2.9	0.15733466357270373	0.14310788053833248	1.0977720615507724	1.1895430993876592	0.0807939691889276	1.2205324722669542	0.0	1493.3375	0.0	2486.0	5.017561465127947E-4	1491.55	0.8843354907944599	0.0	1230.0	0.06728971962616823	0.6830401673889149	0.0019401237665161398	0.0	0.7027186761229315	1.2830838991599172	0.688479809976247	1496.9	1490.8	2486.15625	18.80723759225191	2487.0	1491.7624999999996	0.691188128191743	18.900426742532012	0.0	1.1199480903468768	14.77131790463319	0.6748602050326188	9.71061079124569E-4	0.9990289389208754	0.9980598762334838	0.09138257575757576	3.284296365330879	0.9994982438534872	3.313556920170096	0.6818717586044318	0.7145685997171168	
2128.0	1862.0	0.7658399625643414	14.877545195052338	1862.0	1.086848770414685	2128.0	1.3951686813147377	18.730381535562866	1.2577557544925344	2144.0	3.2892787354040522	2102.0	1.0439042708818893	14.71450777202072	0.12892104895223278	1.6953124999999998	0.0	0.815342337209692	0.848102263700512	1489.85	1.2906382978723403	0.7376210848459244	2128.0	1862.0	1.2039718915072628	2120.0625	0.95	2.6	0.15877258575183964	0.14318440107746513	1.1147438614439054	1.2097698449976528	0.09593261329774422	1.2554953153754085	0.0	1489.6390625	0.0	2483.0	6.365159128978224E-4	1489.65	0.8842281879194631	0.0	1240.0	0.083843617522374	0.7113834408871114	0.0017426857468413823	0.0	0.7212178877259753	1.293959123310436	0.7167931688804554	1494.15	1485.3	2483.0	18.827866506896537	2483.0	1489.7625	0.7086177258623595	18.91960227272731	0.0	1.1199480903468768	14.800966686646602	0.7035914179104478	0.001136724416262903	0.998863275583737	0.9982573142531587	0.10645313235986811	3.2771401693321227	0.9993634840871022	3.301807802093285	0.6977611940298507	0.7107430194036941	
1894.0	1658.0	0.7615062761506257	14.356628392484343	1657.0	1.1414936278151462	1894.0	1.3951686813147377	18.214898065865125	1.3081559355256032	1948.0	3.3120373900481743	1887.0	1.099372787612523	14.182751540041078	0.12620083737722765	1.7671875	0.0	0.7893822322451847	0.8206811989574113	1326.1	0.967745302713986	0.7296780106832068	1894.0	1657.5625	1.252391556657524	1911.625	0.95	3.0	0.15322123353870185	0.1393510985441291	1.2035369981948452	0.9023255813953468	0.029808884536154594	0.9424644025018392	0.0	1353.4421874999998	0.0	2210.0	7.011587571038452E-4	1325.85	0.8546406578413658	0.0	1250.0	0.020844189682126108	0.38309767652157684	0.002204909598706453	0.0	0.41111693759832196	1.3768137683523411	0.3893746687864335	1357.6	1351.05	2210.0	18.31776294238414	2210.0	1325.9953125	0.3987654537243214	18.391418105703824	0.0	1.1199480903468768	14.276047541652797	0.37752198654940505	0.001303761040474855	0.998696238959525	0.9977950904012935	0.03771608171817706	3.3039527720739614	0.9992988412428961	3.320617477760379	0.38928012519561817	0.7098039215686313	
1390.0	1216.0	0.6811224489796	14.341496598639432	1216.0	1.3027795325768547	1390.0	1.3951686813147377	18.218797629127856	1.4540738771085573	1217.0	3.3333653449108622	1170.0	1.259079763797256	14.210838272650278	0.11389500655835331	3.6234375	0.0	0.6969545681477783	0.7266101934757969	973.05	0.9455782312925184	0.6710668858204644	1390.0	1216.0	1.4060558093321338	1189.375	2.05	7.0	0.135289670754217	0.1253984893331625	1.3608317220151698	0.8586920529801345	0.07350540703105611	0.9007448469133823	0.0	1002.540625	0.0	1621.0	0.002031815253481342	972.65	0.7534608106762275	0.0	1260.0	0.05624483043837883	0.62029616065381	0.006955830476474387	0.0	0.6210571184995738	1.522219417217188	0.6357630008525149	1006.9	999.1	1621.34375	18.290465171578777	1622.0	972.8703125	0.6002433988774675	18.340391156462562	0.0	1.1199480903468768	14.286032940847521	0.6045643153526971	0.003601027570242299	0.9963989724297577	0.9930441695235256	0.08227311280746395	3.330507065669231	0.9979681847465187	3.3362270450751943	0.587384744341995	0.6628498727735459	
1140.0	998.0	0.783289357959539	14.784298245614037	997.0	1.3787564779154664	1140.0	1.3951686813147377	18.594255874673628	1.5321656014934832	1162.0	3.3024577799529817	1133.0	1.3200083662877997	14.566666666666652	0.11322851515184947	5.9953125	0.0	0.6349838268225927	0.6708414432929215	798.05	1.1485564304461955	0.7495515171552211	1140.0	997.71875	1.46647649253288	1145.34375	3.65	9.15	0.13951869647705506	0.12835601521464757	1.4594341622513507	1.05862369337979	0.08667362974919945	1.105844671156806	0.0	800.6171874999999	0.0	1330.0	0.0045204037401696704	797.8	0.7003310224220848	0.0	1270.0	0.07142857142857142	0.6732007608613881	0.011328463538442492	0.0	0.6935908691834943	1.6217135233983366	0.6822779243623571	803.8	797.5	1330.0	18.697735554520563	1330.0	797.9718750000001	0.6769418790652031	18.85149122807017	0.0	1.1199480903468768	14.645726257412427	0.6613597246127366	0.007432266691296175	0.9925677333087041	0.9886715364615576	0.09876543209876543	3.2775847089488037	0.9954795962598304	3.3259896729776917	0.6598537005163512	0.7190726159230126	
1136.0	994.0	0.8114210985178665	14.776637168141598	994.0	1.2560704238282066	1136.0	1.3951686813147377	18.622475856014052	1.426378386711762	1147.0	3.294944957209698	1129.0	1.2058403742464519	14.575353356890453	0.12944952934200468	4.621874999999999	0.0	0.6607899327186644	0.7037745875582135	795.35	1.1727192205491594	0.7822813719590537	1136.0	994.0	1.3657331931044734	1136.9375	3.05	6.25	0.16261666041845912	0.14475372029435823	1.3080143069980397	1.0783027121609792	0.082187491224869	1.121396357964306	0.0	803.1656250000001	0.0	1325.0	0.0037857630484701794	795.25	0.7406211180124224	0.0	1280.0	0.06448763250883392	0.6893280637808118	0.00773084297111757	0.0	0.7155781112091791	1.4860316894643475	0.6957964601769911	806.8	799.2	1325.34375	18.728898061904598	1326.0	795.2718749999998	0.6997373445078159	18.856725663716823	0.0	1.1199480903468768	14.651671732735906	0.6829694323144104	0.005720934149661735	0.9942790658503382	0.9922691570288824	0.10806023029229407	3.2792139737991874	0.9962142369515299	3.315234720992094	0.6858019281332165	0.7489903424056193	
1142.1875	1000.0	0.8217734855135999	14.794522968197855	999.0	1.1496343537942937	1142.0	1.3951686813147377	18.546066433566413	1.32042142510033	1158.0	3.2852823456505273	1129.0	1.0892818721164457	14.50630397236613	0.1321682155106429	2.1781249999999996	0.0	0.6665836188103395	0.7070353911517993	799.8	1.1935512367491155	0.7940399859224901	1143.0	999.90625	1.246837829529342	1139.875	1.3	3.2	0.16516332938629832	0.14517920756584834	1.200826863229768	1.0988695652173914	0.08917579398730585	1.142988323327757	0.0	801.346875	0.0	1333.0	0.0016168148746968473	799.55	0.7445838796278954	0.0	1290.0	0.07449605609114812	0.7023656249619857	0.003990273707837147	0.0	0.7239858906525574	1.3812732259759088	0.7095848056537103	803.95	798.2	1333.0	18.7334415497014	1333.0	799.6515625	0.7051270221551632	18.881238938053066	0.0	1.1199480903468768	14.654119218128434	0.690846286701209	0.0027101512151671454	0.9972898487848332	0.9960097262921628	0.10582010582010581	3.258635578583824	0.9983831851253032	3.3025550660793552	0.6848013816925734	0.7582601054481528	
1145.0	1002.0	0.8238999137187156	14.742794759825316	1002.0	1.0728759279959286	1145.0	1.3951686813147377	18.597222222222214	1.2441782194218247	1159.0	3.2864507846395763	1126.0	1.0209043230131656	14.515130434782604	0.13131015893354409	1.0921875	0.0	0.6633065770642773	0.7082901129243829	801.8	1.1748681898066773	0.7931209981092041	1145.0	1002.0	1.1774015442044916	1143.0625	0.5	2.05	0.1602490057626188	0.1456834705384349	1.1207379854177248	1.0761000862812762	0.0887002413276455	1.1218010709587005	0.0	800.5624999999999	0.0	1336.0	6.2375249500998E-4	801.65	0.7460834691064043	0.0	1300.0	0.072236727589208	0.6940620592946906	0.0025561097256857853	0.0	0.7128975265017667	1.2958950814007897	0.7047069271758437	803.55	797.9	1336.0	18.698443996540544	1336.0	801.7484375	0.7015142970041897	18.847248908296937	0.0	1.1199480903468768	14.61887221379182	0.6874460742018982	0.0013623261761453785	0.9986376738238546	0.9974438902743142	0.1085814360770578	3.2669868995633817	0.99937624750499	3.308006962576216	0.689843068875327	0.7610378188214574	
1135.0	993.0	0.8032627865961136	14.811387900355848	993.0	1.0645593063750936	1135.0	1.3951686813147377	18.612411971831	1.2357774571638884	1140.0	3.2989701131186164	1114.0	1.0229038787408753	14.56373239436619	0.12967084719538874	0.7296875	0.0	0.6643528743610778	0.7049020225095384	794.75	1.1694493783303723	0.7778183933715185	1135.0	993.0	1.1807630698591824	1130.15625	0.2	1.3	0.16280677488622772	0.14565055719870199	1.1056155041122737	1.0713403880070544	0.09394151827153543	1.1248968527318028	0.0	793.83125	0.0	1324.0	2.519367638722681E-4	794.6	0.7463873288319556	0.0	1310.0	0.07575757575757576	0.7037330872810782	0.0016391375614676588	0.0	0.714126559714795	1.2945554780262591	0.7114527629233511	798.2	791.35	1324.65625	18.745884726429043	1325.0	794.7000000000003	0.7013628393699463	18.910142348754448	0.0	1.1199480903468768	14.66909621993897	0.6969298245614035	9.184593084617308E-4	0.9990815406915382	0.9983608624385324	0.11405835543766578	3.280284191829546	0.9997480632361276	3.315255731922462	0.6881578947368421	0.740957446808511	
1138.0	996.0	0.8358090185676302	14.788261253309813	995.0	1.0633091244711461	1138.0	1.3951686813147377	18.656211453744486	1.2371356490120051	1145.0	3.289788032706523	1122.0	1.0220639884194331	14.587753303964762	0.13069544948369138	0.709375	0.0	0.6696941028066856	0.7089740672777793	796.45	1.1915555555555557	0.793191527374291	1138.0	995.4375	1.183241554263352	1133.65625	0.4	1.35	0.16358619489995974	0.14819186523891376	1.098012158699602	1.0923550087873455	0.1071138335146947	1.1456854249138926	0.0	793.015625	0.0	1327.0	5.026704366949419E-4	796.35	0.7513752766361049	0.0	1320.0	0.09035087719298246	0.7056945580532262	0.0016960864375903009	0.0	0.7224933451641526	1.2838373413882045	0.713680926916221	795.5	790.3	1327.0	18.755395626608536	1327.0	796.4156250000002	0.704275247309927	18.882347749338056	0.0	1.1199480903468768	14.672416066527784	0.6989035087719299	8.935467560150406E-4	0.999106453243985	0.9983039135624097	0.128	3.2705623901582355	0.9994973295633051	3.3086145648313208	0.6916010498687664	0.7681338028168981	
1136.0625	995.0	0.8278414096916212	14.787345132743367	994.0	1.0547287365264466	1136.0	1.3951686813147377	18.641512752858414	1.2319739461521277	1143.0	3.2962779469470695	1116.0	1.0029291484788139	14.575109938434462	0.1364005768322515	0.6859374999999999	0.0	0.6760669772126401	0.7135324255588473	795.6	1.1605309734513285	0.7889541599374171	1137.0	994.0625	1.1672313868971957	1131.78125	0.15	1.45	0.16662854969181115	0.1515473194440838	1.0896583891829223	1.0766051011433597	0.09584156354119787	1.1301390958594344	0.0	794.5875	0.0	1326.0	1.892147587511826E-4	795.35	0.7516508395698384	0.0	1330.0	0.07922535211267606	0.6903514705373156	0.0018205788185071251	0.0	0.7028343666961914	1.2802462971434887	0.6959219858156028	797.6	791.9	1326.0	18.755424042847135	1326.0	795.4359375000003	0.6884335681853986	18.87442477876106	0.0	1.1199480903468768	14.670191935962704	0.6839912280701754	8.623232407201051E-4	0.9991376767592799	0.9981794211814928	0.12279151943462897	3.282706093190025	0.9998107852412489	3.307929515418565	0.6769366197183099	0.7529203539823	
1141.3125	999.0	0.8215223097112784	14.77246891651866	999.0	1.0586703561495792	1141.0	1.3951686813147377	18.548913987836656	1.2367587135953018	1151.0	3.281957020972967	1122.0	0.9882689944845545	14.522328410078215	0.1365500919675696	0.7015625000000001	0.0	0.6712165800513431	0.7150624454269334	799.25	1.1864120781527536	0.7943584462215117	1142.0	999.0	1.1519039899124057	1137.71875	0.15	1.3	0.16712332227585702	0.1523559284975142	1.102288471478043	1.1201754385964928	0.10275688888417149	1.1574366992168623	0.0	798.871875	0.0	1332.0	1.8780518342306247E-4	798.95	0.7464417831838986	0.0	1340.0	0.08661417322834646	0.708260012837488	0.0016275430359937403	0.0	0.718612818261633	1.2845923891349178	0.7179144385026738	802.95	795.85	1332.0	18.737210460775053	1332.0	799.046875	0.7061371767620146	18.87304653204565	0.0	1.1199480903468768	14.660894993580634	0.7018810148731408	8.772021409575735E-4	0.9991227978590425	0.9983724569640063	0.11827007943512798	3.249348392702061	0.999812194816577	3.304741000878025	0.6942982456140351	0.7507488986784119	
1035.84375	906.0	0.787659157688537	14.398264223722288	906.0	1.1034174167145838	1035.0	1.3951686813147377	18.230995260663544	1.2747434514337177	1059.0	3.314013120484492	1017.0	1.0511976975163968	14.151279620853089	0.13216007400206883	0.625	0.0	0.6413980318968443	0.6795737191594554	724.95	0.936971484759098	0.7646598671721077	1036.0	906.0	1.210998251616338	1042.90625	0.15	1.45	0.15829343244528102	0.1461218476197621	1.1420793429065326	0.8364785992217917	0.035465922032183475	0.8855190859204188	0.0	739.3296875000001	0.0	1208.0	2.0323826299031232E-4	724.65	0.7065702311748006	0.0	1350.0	0.025714285714285714	0.4360914068311771	0.001967569034534229	0.0	0.47396335583413696	1.3259632905729533	0.44495192307692305	744.45	735.5	1208.0	18.351198064411975	1208.0	724.88125	0.45862161266122303	18.496474045053873	0.0	1.1199480903468768	14.272525076755427	0.4273422562141491	8.446071256323293E-4	0.9991553928743677	0.9980324309654657	0.04875717017208413	3.30265906932579	0.9997967617370097	3.32343297974933	0.44138755980861244	0.7351976856316321	
819.0	717.0	0.7016107382550331	14.462664907651726	716.0	1.229750396242833	819.0	1.3951686813147377	18.211818181818195	1.3851525484789502	785.0	3.3317526603331724	733.0	1.1651318715554668	14.2016883116883	0.12138165901850106	1.390625	0.0	0.5528613819415006	0.577585694267507	573.3	0.9176781002638539	0.686503903642501	819.0	716.34375	1.312081736614269	756.6875	0.55	2.55	0.14506138571616017	0.13173830679405754	1.2981363735501863	0.7893506493506515	0.07459940911219083	0.851641338438439	0.0	588.1703124999999	0.0	955.0	9.339446425539142E-4	572.95	0.6072428123144772	0.0	1360.0	0.05751633986928104	0.6365882308823235	0.004316912138141189	0.0	0.6681149732620321	1.4671832600976769	0.6589358799454298	591.5	583.85	955.0625	18.33134861987713	956.0	573.146875	0.636622398605616	18.47823218997364	0.0	1.1199480903468768	14.313092055901478	0.6152866242038216	0.0023580971680140952	0.997641902831986	0.9956830878618589	0.09664429530201342	3.3247311827957198	0.9990660553574462	3.3371428571428825	0.6167315175097277	0.6752342704149938	
711.0	622.0	0.7887343532684271	14.649159663865552	622.0	1.2834104580447847	711.0	1.3951686813147377	18.409400544959137	1.439322246141036	736.0	3.313757801443661	706.0	1.2257399159058107	14.345776566757483	0.11747683834737854	2.265625	0.0	0.483652312599681	0.5230802812036228	497.8	1.0109874826147434	0.7621777866796271	711.0	622.0	1.3707834078101864	721.0625	0.85	3.85	0.14689848171085576	0.1330587822388205	1.3720123021547426	0.898216735253774	0.07879650932462712	0.9603008293659111	0.0	499.71874999999994	0.0	830.0	0.0016895249453388987	497.7	0.547039374812143	0.0	1370.0	0.06153846153846154	0.6673076678890028	0.00765179369969194	0.0	0.6988716502115656	1.5369245521000114	0.6855524079320113	502.25	496.5	830.0	18.575867027232157	830.0	497.7484375	0.6748901125201116	18.7466386554622	0.0	1.1199480903468768	14.499931439108872	0.6540577716643742	0.004511976121825321	0.9954880238781745	0.9923482063003081	0.10364145658263306	3.290581717451539	0.9983104750546611	3.3326330532212993	0.6550894085281981	0.7312934631432543	
713.0	624.0	0.8383966244725711	14.694366197183106	624.0	1.1837117710312541	713.0	1.3951686813147377	18.354258241758227	1.3534220542925166	731.0	3.2852782333962103	708.0	1.1149504237891454	14.276648351648351	0.12810507019145065	1.6328125	0.0	0.5084491550844915	0.5538383157377015	499.3	1.0742616033755277	0.8155549622556634	713.0	624.0	1.2687650992655914	720.25	0.8	2.8	0.16294365248629758	0.14641540813378556	1.293175128523544	0.9454670329670322	0.09277124932544391	1.0256995350354	0.0	501.2281249999999	0.0	832.0	0.0015964877270005988	499.05	0.5994816586921851	0.0	1380.0	0.06456043956043957	0.6831720654921092	0.00553687957286929	0.0	0.7122175141242938	1.4756634461641025	0.696680790960452	504.45	499.75	832.0	18.619833530013917	832.0	499.17656249999993	0.6875530002500916	18.82788732394365	0.0	1.1199480903468768	14.519000334362053	0.671124828532236	0.0032460104795592787	0.9967539895204407	0.9944631204271307	0.11048951048951049	3.245741758241769	0.9984035122729994	3.3139436619718463	0.6587791495198903	0.7847107438016522	
711.0	622.0	0.8371468926553641	14.622050561797767	622.0	1.0935005867736352	711.0	1.3951686813147377	18.407422969187667	1.2633812545995833	720.0	3.3050827102692044	697.0	1.0227256515245482	14.326190476190487	0.12862071023679789	0.8031250000000002	0.0	0.5089258698940998	0.5518180305408759	497.9	1.0514851485148515	0.807777274134	711.0	622.0	1.1739962468520246	708.0625	0.25	1.65	0.16925374532534873	0.14661339876183582	1.1657087342328272	0.894305555555558	0.09440531373846239	0.9772161029644814	0.0	497.55625	0.0	830.0	5.034232782923882E-4	497.7	0.5925552305053969	0.0	1390.0	0.07407407407407407	0.6781641500262321	0.0033119229225210757	0.0	0.7012195121951219	1.3587200477217205	0.6891988555078684	500.05	495.5	830.0	18.622303916620922	830.0	497.7890625	0.680178347329641	18.760252808988774	0.0	1.1199480903468768	14.50944393221773	0.6663194444444445	0.0016114980082070835	0.9983885019917929	0.996688077077479	0.12017167381974249	3.2726890756302622	0.9994965767217077	3.322740112994362	0.659634317862166	0.7754609929078011	
708.0	619.0	0.8479548660084599	14.702538787023974	619.0	1.041842799780733	708.0	1.3951686813147377	18.471568627450985	1.2124127458451868	722.0	3.2830701341494457	700.0	0.9870852197079019	14.405890603085561	0.13098659671469723	0.5171874999999999	0.0	0.513839959738299	0.5526514924233422	495.55	1.0937765205091936	0.8183746887063149	708.0	619.0	1.146580435746928	711.3125	0.1	1.6	0.17294378030099072	0.14727484440354272	1.1079001532816795	0.9805594405594409	0.09630830617916293	1.0359887214551737	0.0	494.8390625000001	0.0	826.0	2.0228582987761708E-4	495.3	0.6066005264223527	0.0	1400.0	0.07072135785007072	0.6947833322292287	0.003225156218504334	0.0	0.7067857142857142	1.3012202439037288	0.7051920341394026	496.75	492.9	826.0	18.633873603076683	826.0	495.37968750000005	0.6878133806563826	18.83596614950634	0.0	1.1199480903468768	14.532428780220926	0.6842105263157895	0.0010440029459234462	0.9989559970540767	0.9967748437814956	0.1156558533145275	3.2425770308123356	0.9997977141701223	3.3102961918194787	0.6777699859747546	0.7821782178217815	
715.78125	626.0	0.8422594142259368	14.644130127298425	626.0	1.038326730719375	715.0	1.3951686813147377	18.394257703081234	1.212822678453261	722.0	3.2877753309118614	698.0	0.9892003115827779	14.329971988795513	0.13457045983923277	0.40625	0.0	0.5135782747603834	0.5638629226921675	501.15	1.0803949224259521	0.8130715607837468	716.0	626.0	1.147190212253757	710.3125	0.0	1.2	0.16950736330779578	0.15103157729374422	1.0898901650083823	0.9370266479663412	0.10475497687422776	1.0212916651758495	0.0	499.2609374999999	0.0	835.0	0.0	500.75	0.6138524672204985	0.0	1410.0	0.08228730822873083	0.7146506755589366	0.002395687762028349	0.0	0.7347083926031295	1.28250624787142	0.7277936962750716	501.25	496.15	835.0	18.625894243049316	835.0	500.93593749999997	0.7064972021488274	18.781895332390377	0.0	1.1199480903468768	14.525047351353715	0.7039106145251397	8.13096505990319E-4	0.9991869034940098	0.9976043122379716	0.12831241283124128	3.2603641456582735	1.0	3.306506364922221	0.6867176634214186	0.7926080892608072	
711.125	623.0	0.860979020979017	14.637622377622364	622.0	1.0442817185194158	711.0	1.3951686813147377	18.368508287292833	1.2178474839220907	727.0	3.2838157579469662	710.0	0.9733092035941434	14.300828729281784	0.13031766573114376	0.32812499999999994	0.0	0.5122073243946368	0.5601839002031977	498.1	1.0557880055788005	0.8264125515070386	712.0	622.71875	1.1263659903316496	717.28125	0.0	0.85	0.16685755158824578	0.1501663291550846	1.086565258384966	0.9360335195530738	0.08303664319044268	1.00353287151679	0.0	499.34375000000006	0.0	830.0	0.0	497.9	0.6003408179631115	0.0	1420.0	0.06388888888888888	0.6659164824145413	0.0016993202718912433	0.0	0.7003521126760563	1.2728802690060148	0.6742957746478874	501.3	497.75	830.0	18.583542581826517	830.0	497.9890625000001	0.6842740910456028	18.72937062937062	0.0	1.1199480903468768	14.47331427237252	0.6581491712707183	6.564776167575932E-4	0.9993435223832423	0.9983006797281088	0.10818307905686546	3.2574585635359226	1.0	3.3047552447552557	0.6695804195804196	0.7936022253129323	
718.0	628.0	0.83421787709497	14.626610644257703	628.0	1.0314331282878095	718.0	1.3951686813147377	18.418294360385154	1.2059536697652635	732.0	3.2723622516709368	710.0	0.9622498737618171	14.353920220082538	0.12649183205779124	0.2953125	0.0	0.506710408589323	0.5633245392130127	502.75	1.0823770491803288	0.8088139527100056	718.0	628.0	1.1113041612102301	718.03125	0.05	0.75	0.17243601619966858	0.1510814616812386	1.0873239200023461	0.9601408450704234	0.09384139499393462	1.0382750763611452	0.0	502.66718749999995	0.0	838.0	9.900990099009902E-5	502.55	0.6053181953988647	0.0	1430.0	0.06925207756232687	0.7140305167924753	0.001488833746898263	0.0	0.7387482419127989	1.275455068913256	0.7222222222222222	504.95	500.0	838.0	18.5762358700046	838.0	502.659375	0.7161957701232169	18.720308123249293	0.0	1.1199480903468768	14.49505966562366	0.7015027322404371	5.872101236862999E-4	0.9994127898763138	0.9985111662531018	0.12921348314606743	3.2352459016393538	0.9999009900990099	3.3031988873435467	0.6911966987620357	0.7825174825174812	
712.0	623.0	0.8422969187675039	14.700284495021348	623.0	1.0438854224281047	712.0	1.3951686813147377	18.4883426966292	1.2181872397585574	719.0	3.3076897538896968	701.0	0.9513637318604331	14.396306818181825	0.12412605496957411	0.3218750000000001	0.0	0.49298334174659264	0.5594035437945596	498.3	1.0304775280898886	0.807828446012368	712.0	623.0	1.0978761063012774	707.96875	0.05	0.8	0.17792901691679325	0.1509176204321065	1.104788150497724	0.9089488636363648	0.08868020091036179	0.9902643216726165	0.0	497.02656250000007	0.0	830.0	1.0067451927917044E-4	498.1	0.6087526469698498	0.0	1440.0	0.06610407876230662	0.694955986573426	0.0016127406511440379	0.0	0.7043539325842697	1.30130228534418	0.7019230769230769	499.7	494.95	830.09375	18.64968630383171	831.0	498.21562500000005	0.6926134986529572	18.818349928876245	0.0	1.1199480903468768	14.534168103929662	0.6867176634214186	6.470464315469194E-4	0.999352953568453	0.998387259348856	0.12073863636363637	3.2953586497890437	0.9998993254807208	3.3214488636363755	0.6747159090909091	0.781985815602837	
808.0	707.0	0.798734177215185	14.30629820051415	707.0	1.0125792791035992	808.0	1.3951686813147377	17.320757020757036	1.238537821572493	819.0	2.9830101046391486	778.0	0.9203361941015346	13.6040293040293	0.16000354310509876	0.378125	0.0	0.6013071895424836	0.6544209923076476	565.8	1.4629820051413873	0.7758990876962437	808.0	707.0	1.1044260409911584	799.0625	0.0	1.0	0.22756079700198314	0.20114568007143194	1.076599070443758	1.2603233830845768	0.4608256846486812	1.3657653347780978	0.0	539.5390625	0.0	943.0	0.0	565.6	0.700437657137536	0.0	1450.0	0.3345771144278607	0.9931067937890091	0.0018377285674905817	0.0	0.9421383647798742	1.3191942964567678	1.0215295629820051	544.05	534.9	943.0	17.669022432658128	943.0	565.6890625	0.8968602174895045	18.12840616966583	0.0	1.1199480903468768	13.910113240322753	0.9688644688644689	6.992150095637586E-4	0.9993007849904361	0.9981622714325095	0.602827763496144	2.923809523809537	1.0	3.045758354755794	0.8598765432098765	0.7410353535353518	
1030.0	902.0	0.8495626822157366	14.428910891089107	901.0	0.9306534992125641	1030.0	1.3951686813147377	17.954258373205736	1.2444171545835927	1045.0	3.052627514711726	1002.0	0.8812090006613842	14.102583732057413	0.20827281805895506	0.303125	0.0	0.7523457492180836	0.820234811580073	721.2	1.5693069306930711	0.8364481366118675	1030.0	901.0625	1.1159002417105284	1031.46875	0.05	0.8	0.38949553533820064	0.2864688480396545	0.9860435729450497	1.32294288480155	0.12599908931354178	1.4193162868614646	0.0	702.6484375	0.0	1202.0	7.080648587410607E-5	720.9	0.8890395318966747	0.0	1460.0	0.09408341416100872	0.7701147392646375	0.0011414710708425486	0.0	0.8282178217821782	1.3870769239276413	0.7924151696606786	706.1	699.95	1202.0	18.132945502187315	1202.0	721.0703125	0.774753578237692	18.330806608357634	0.0	1.1199480903468768	14.243869850863751	0.7602870813397129	4.3124119943206316E-4	0.9995687588005681	0.9988585289291575	0.15346534653465346	3.0200956937799415	0.999929193514126	3.087631831256032	0.7540747842761265	0.8206364513018259	
1140.0	998.0	0.8746788990825599	14.819741697416964	997.0	0.9332465875988535	1140.0	1.3951686813147377	18.568387681159436	1.2127718938966923	1114.0	3.2370895666074873	1073.0	0.884484822762967	14.52550274223034	0.19663458022065614	0.14687499999999995	0.0	0.7668432533499533	0.824854617890367	798.05	1.290783410138248	0.846549747189871	1140.0	997.71875	1.1176602177545583	1093.75	0.05	0.4	0.33918542716776146	0.252162226243509	0.9828369757266788	1.2089253187613842	0.11192537220919192	1.248260361897684	0.0	804.8671875000001	0.0	1330.0	6.19655471557814E-5	797.8	0.8815619024119425	0.0	1470.0	0.09023941068139964	0.7090315005836383	4.980699788320259E-4	0.0	0.736878453038674	1.3369411265692643	0.7211090400745573	810.55	800.25	1330.0	18.731063215714446	1330.0	797.9843749999999	0.7167431543511309	18.93671586715869	0.0	1.1199480903468768	14.647423901917136	0.697262118491921	1.8237776794545363E-4	0.9998176222320546	0.999501930021168	0.1306715063520871	3.2028518859246176	0.9999380344528442	3.2596863468635218	0.7008566275924256	0.8285195277020803	
1136.0	994.0	0.85013309671694	14.936760691537778	994.0	0.9837046350534477	1136.0	1.3951686813147377	18.709366636931314	1.1904808336195625	1135.0	3.2813569538899032	1097.0	0.9378058418215397	14.610615521855477	0.15697059448214717	0.14375000000000002	0.0	0.7228573233120698	0.7637064594078985	795.4	1.2821656050955408	0.8310409334873093	1136.0	994.0	1.1282022037757178	1113.34375	0.0	0.45	0.2073354737337005	0.18032164097326672	1.0287485014861255	1.1634735899731439	0.10457152380334145	1.2104518215020315	0.0	792.8781250000002	0.0	1325.0	0.0	795.25	0.8021437578814627	0.0	1480.0	0.08176100628930817	0.7054933316470793	5.676442762535478E-4	0.0	0.7363760217983651	1.2631859523904998	0.7160437556973565	796.6	789.05	1325.34375	18.85060388790494	1326.0	795.275	0.7137121643453123	19.05514103730665	0.0	1.1199480903468768	14.738206000527782	0.6925110132158591	1.812632458918868E-4	0.999818736754108	0.9994323557237464	0.1320921985815603	3.253127753304023	1.0	3.3052491103203483	0.6937056737588653	0.8073345259391704	
1142.09375	1000.0	0.8552185548617217	14.846922390722558	999.0	1.0665987486530808	1142.0	1.3951686813147377	18.696742957746466	1.2653181122983446	1142.0	3.282474121731843	1111.0	0.9970876083267077	14.614172535211287	0.14941080036394397	0.265625	0.0	0.7097036897826223	0.7551343259601287	799.8	1.2469223907225677	0.8232509545441132	1143.0	999.90625	1.1839870053886201	1130.625	0.05	0.7	0.19458832480409008	0.17238923848534876	1.108742940862668	1.1566308243727608	0.10467186529022963	1.198618335032554	0.0	798.2765625000001	0.0	1333.0	6.259780907668232E-5	799.55	0.7966716716716716	0.0	1490.0	0.08619173262972735	0.7093683542358101	8.750546909181823E-4	0.0	0.7313231323132313	1.329721808968997	0.7216471647164716	800.8	795.55	1333.0	18.830791848242118	1333.0	799.6453125	0.7146300095261899	18.989741302408557	0.0	1.1199480903468768	14.725066771966215	0.6983362521891419	3.3250984335912346E-4	0.9996674901566409	0.9991249453090818	0.1302408563782337	3.2571428571429175	0.9999374021909234	3.3043594306050452	0.6956904133685137	0.7929140832595178	
1145.0	1002.0	0.840052356020933	14.753757736516345	1002.0	1.116810316247366	1145.0	1.3951686813147377	18.64806678383124	1.3116766613072477	1152.0	3.2873173711674326	1126.0	1.0610041040475406	14.553778558875226	0.1472978117257356	0.3734374999999999	0.0	0.7063734346769671	0.7504941292715833	801.8	1.2056140350877196	0.8082306505928479	1145.0	1002.0	1.2365405330838337	1139.21875	0.15	0.6	0.18711025540275483	0.16860520466860296	1.163812163906945	1.1178383128295248	0.10285764761910128	1.1666792022390773	0.0	801.409375	0.0	1336.0	1.869741352446245E-4	801.65	0.7933946331394258	0.0	1500.0	0.08084358523725835	0.6964248177367653	7.493443237167477E-4	0.0	0.7261273209549072	1.368580222075718	0.7040408525754884	805.15	796.75	1336.0	18.77601448394153	1336.0	801.7624999999999	0.7101438668988339	18.875685234305934	0.0	1.1199480903468768	14.680466462181307	0.6892361111111112	4.656517155810005E-4	0.999534348284419	0.9992506556762832	0.12874779541446207	3.2705676855895813	0.9998130258647554	3.303433098591608	0.6986331569664903	0.7848112379280022	
1135.0	993.0	0.8105403011514545	14.79559471365639	993.0	1.0914011986896646	1135.0	1.3951686813147377	18.6427951388889	1.2816684921673966	1152.0	3.2987932052480287	1122.0	1.0300286004156143	14.577690972222225	0.1428718355694681	0.4531249999999999	0.0	0.6959263463236222	0.7426372177795344	794.8	1.1875661375661384	0.7903105246723139	1135.0	993.0	1.1986745715700093	1131.59375	0.1	1.2	0.18095562593672765	0.16412892611767185	1.1254188194765502	1.1060390763765546	0.10447165268277167	1.1556458004827423	0.0	794.0140625000001	0.0	1324.0	1.256281407035176E-4	794.6	0.786147240813234	0.0	1510.0	0.0852372583479789	0.7036613325674043	0.001513050056739377	0.0	0.7132352941176471	1.32444738455115	0.7108192341941229	796.3	791.05	1324.625	18.79061166454627	1325.0	794.7078125000002	0.7041525532631072	18.904845814977957	0.0	1.1199480903468768	14.701507934625978	0.6916232638888888	5.703821586715986E-4	0.9994296178413282	0.9984869499432606	0.129973474801061	3.267361111111173	0.9998743718592965	3.3158362989324455	0.6883680555555556	0.7637900355871874	
1138.0	996.0	0.8171202809481922	14.809050576752446	995.0	1.0849713553088667	1138.0	1.3951686813147377	18.63359580052495	1.272874186700579	1144.0	3.2922642401237456	1120.0	1.0118508352459705	14.566666666666674	0.14148218972695495	0.5750000000000001	0.0	0.6886000883225033	0.7384353370855892	796.45	1.2072888888888884	0.7937064355156709	1138.0	995.46875	1.1810811167240944	1132.875	0.15	1.45	0.1769387932720168	0.16182528475065894	1.1230699309484484	1.1175376439326836	0.1184657221311685	1.1684034937611143	0.0	793.1312499999999	0.0	1327.0	1.8931027954817946E-4	796.3	0.7778337848906811	0.0	1520.0	0.10008779631255488	0.7062575928862305	0.0018180678327377592	0.0	0.7216517857142857	1.3260915934221282	0.7160714285714286	797.45	790.05	1327.0	18.788481097440403	1327.0	796.4093750000002	0.7018255236323901	18.92111801242237	0.0	1.1199480903468768	14.702510421801044	0.6958041958041958	7.240616013752723E-4	0.9992759383986247	0.9981819321672621	0.14323374340949033	3.277252843394639	0.9998106897204518	3.3107364685005067	0.6940265486725664	0.7663148636763392	
1136.0	994.0	0.8333040421792537	14.78955752212391	994.0	1.0769560376060836	1136.0	1.3951686813147377	18.63899647887323	1.2658231528691815	1146.0	3.2954855842618347	1123.0	1.0175738055545327	14.56144366197182	0.14123206676746505	0.6046874999999999	0.0	0.686076425927088	0.7392965370769742	795.5	1.2081032947462165	0.7898153897301617	1136.0	994.0	1.1872258571110315	1133.28125	0.3	1.25	0.17849049288064825	0.1627724486051601	1.1223303583614048	1.0932218309859143	0.10601257312893621	1.1501872738161532	0.0	793.9828125	0.0	1326.0	3.7742970371768263E-4	795.35	0.7758295625942685	0.0	1530.0	0.08384279475982533	0.688752140274866	0.0015716351291884076	0.0	0.6981300089047195	1.3211788814877257	0.6971111111111111	797.45	791.15	1326.0	18.76739905343555	1326.0	795.4171875000004	0.6844932779275505	18.91282952548332	0.0	1.1199480903468768	14.682098079443605	0.6835526315789474	7.610021083031808E-4	0.9992389978916967	0.9984283648708115	0.1261101243339254	3.27991150442484	0.9996225702962823	3.3098666666667267	0.674780701754386	0.7511130899376666	
1141.28125	999.0	0.8217238346525861	14.793315743183832	999.0	1.0803144545113765	1141.0	1.3951686813147377	18.605662020905946	1.2703073129440865	1158.0	3.279793539930577	1127.0	1.0239368886545	14.550822510822536	0.14237086106734712	0.7296874999999998	0.0	0.6980080180405913	0.7437893824789698	799.25	1.2137168141592936	0.7924651941488838	1142.0	999.0	1.1921010735335336	1139.75	0.35	1.4	0.18016816837814445	0.16382456856488353	1.1263884375376483	1.1129257641921386	0.1100012987620483	1.1809312057954542	0.0	798.8281250000001	0.0	1332.0	4.3646339942636237E-4	798.95	0.771375	0.0	1540.0	0.08646288209606987	0.706234319406457	0.001746071339486156	0.0	0.7234982332155477	1.3238139880871584	0.7140638864241349	801.9	795.8	1332.0	18.75049297704792	1332.0	799.0234375	0.7047561604159241	18.875549692172367	0.0	1.1199480903468768	14.678234242968516	0.6971070811744386	9.124103130450374E-4	0.9990875896869549	0.9982539286605139	0.13268892794376097	3.247878787878848	0.9995635366005736	3.2987665198238525	0.6861377506538797	0.7642418930762472	
1499.625	1312.0	0.7367741935483796	14.608100358422952	1312.0	1.0239475369106141	1499.0	1.3951686813147377	17.114777327935233	1.3791080505312112	1482.0	2.708397062674138	1395.0	0.9671444946060247	13.750067476383279	0.29087303938854936	0.8749999999999997	0.0	0.9232196452933151	0.9857997589191333	1049.85	2.4641748942172077	0.7082590141190694	1500.0	1312.0	1.2878806728599412	1442.375	0.35	2.35	0.3510225581465321	0.32536995503372595	1.07321483118602	2.1512820512820516	1.5824274102939404	2.3434929330987377	0.0	909.1109374999999	0.0	1749.0	3.8259728902492344E-4	1049.3	1.0255930430953824	0.0	1550.0	1.247638326585695	1.2365495828381206	0.0025992699922574936	0.0	0.9543010752688172	1.4433073960248344	1.2793906810035842	928.45	892.3	1749.5625	17.66181292263841	1750.0	1049.603125	0.8936231498988048	18.140573476702492	0.0	1.1199480903468768	14.245156845845244	1.2071524966261808	9.62232946723981E-4	0.9990377670532761	0.9974007300077424	1.8584442887175894	2.663225371120157	0.9996174027109751	2.795698924731233	0.8533637000700771	0.6872442019099536	
2201.0	1926.0	0.828269049858895	15.774117647058803	1926.0	0.8770983394983868	2201.0	1.3951686813147377	18.37482386096759	1.7652060571708061	2156.0	2.913226528958519	2110.0	0.8455965355184432	14.632973226867092	0.5868752723878425	4.490625	0.0	1.399803303150541	1.6160025722648883	1540.9	2.8998588235294194	0.8182452821758646	2201.0	1926.0	1.469768040649034	2133.25	1.15	9.25	1.0510749780600621	0.8488776205948977	0.9168666932271058	2.068248003757634	0.3583149391246525	2.563001193592957	0.0	1450.0421874999997	0.0	2567.0	7.793968146391053E-4	1540.45	1.7643551159283033	0.0	1560.0	0.1874119304837952	0.8347091286885817	0.006442401448669731	0.0	0.9805882352941176	2.0094062384607696	0.8433649289099526	1475.75	1425.45	2567.84375	19.062046612174743	2568.0	1540.6328124999998	0.9401950518341389	19.488235294117633	0.0	1.1199480903468768	15.3305748010404	0.8262987012987013	0.0030952725633932683	0.9969047274366067	0.9935575985513303	0.525375939849624	2.885112359550594	0.9992206031853609	2.946229050279355	0.8858619069985909	0.8080411407199646	
2563.0	2243.0	0.854479211315909	15.029583512237037	2242.0	0.8848651789979338	2563.0	1.3951686813147377	18.78234546994069	1.6158579093480665	2362.0	3.198492495990181	2318.0	0.8541285900389979	14.763971210838239	0.4608737113619072	4.2390625	0.0	1.2665260196905765	1.453459858225106	1794.15	1.6206123329021098	0.8439339194942661	2563.0	2242.5625	1.3489714526549352	2340.625	0.9	9.0	0.8822772097966322	0.6941964846810801	0.902314630378077	1.4732795242141044	0.16652304103634571	1.5543791056137786	0.0	1859.7562500000004	0.0	2990.0	4.8661800486618007E-4	1793.85	1.5851201031758826	0.0	1570.0	0.12914188615123195	0.7647860889752817	0.004796163069544364	0.0	0.7786973344797936	1.8172756327846782	0.7716781708369284	1869.55	1848.6	2990.0	18.970663840954014	2990.0	1794.0046875	0.767418080193645	19.084757406612354	0.0	1.1199480903468768	14.928237425469597	0.7579449152542372	0.0022714610226879255	0.9977285389773122	0.9952038369304557	0.20094868477792152	3.1724809483488956	0.9995133819951337	3.2142001710864303	0.7488357324301439	0.8305389221556919	
2566.9375	2246.0	0.8600656006560125	15.07585637639292	2246.0	0.9753738814440955	2566.0	1.3951686813147377	18.972860635696854	1.2778580801963484	2460.0	3.2611805060244885	2408.0	0.9358141365216713	14.884107579462087	0.20167376102691395	0.30937500000000007	0.0	0.9449876048020946	1.0103730233836257	1796.7	1.4820883202641344	0.8267942576669904	2567.0	2246.0	1.1666639948548734	2436.46875	0.0	1.15	0.3367277834329597	0.2723266631860008	0.9961942824879467	1.404482477587613	0.13373129038372672	1.4471102680649823	0.0	1815.2078125000005	0.0	2994.0	0.0	1796.5	1.061139074296969	0.0	1580.0	0.10880195599022005	0.7382667856306772	6.348680578558021E-4	0.0	0.751650846058605	1.3499961546557648	0.7469904524699045	1835.7	1793.85	2994.0625	19.07501850476041	2995.0	1796.5968750000002	0.7432736099584081	19.157779612051183	0.0	1.1199480903468768	14.987043741068971	0.7300813008130081	1.7009990214619577E-4	0.999829900097854	0.9993651319421442	0.15971935617003716	3.2463325183374443	1.0	3.274142916150387	0.7297764227642276	0.8006958657388451	
2562.0	2242.0	0.8292246520874802	15.008615136876031	2241.0	1.1035896885713772	2562.0	1.3951686813147377	18.88141770124149	1.345352034553527	2515.0	3.2771394844812507	2482.0	1.0421794450506994	14.819223067681229	0.18097147090673507	0.3203125	0.0	0.9289061192614492	0.9648699502143296	1793.3	1.4092995169082128	0.7979552117220398	2562.0	2241.375	1.2520928867992267	2495.90625	0.05	0.9	0.2376459803071695	0.21228852680047874	1.131490510690826	1.3513416099319182	0.12612452132640725	1.3790570134850848	0.0	1795.115625	0.0	2988.0	2.7842744180866468E-5	1793.05	0.9963271098249812	0.0	1590.0	0.10212254705646776	0.7142214686797851	5.004448398576513E-4	0.0	0.7297270172621437	1.3989479922434847	0.7197946033024567	1801.55	1790.85	2988.96875	19.000716088240758	2989.0	1793.1718750000002	0.7187356663193153	19.10615942028978	0.0	1.1199480903468768	14.9256213920375	0.7096774193548387	1.7835637022589528E-4	0.999821643629774	0.9994995551601423	0.14895330112721417	3.2536643972767663	0.9999721572558191	3.290144810941315	0.7061630218687873	0.7670016077170414	
2572.65625	2251.0	0.8051866404715134	14.978207658902473	2251.0	1.1662690436484016	2572.0	1.3951686813147377	18.8825078616352	1.388836889725546	2560.0	3.2814724639226864	2524.0	1.1245753428983272	14.823614931237707	0.16772912998549125	0.6375000000000001	0.0	0.9184342942926246	0.9485126907388478	1801.0	1.3820269200316704	0.7768625663161792	2573.0	2251.0	1.3210639827353556	2540.25	0.05	1.75	0.21213316692993645	0.1933458291107346	1.2030103867119344	1.331249999999999	0.10620680980544159	1.3545665213193798	0.0	1802.8562500000003	0.0	3001.0	2.7656396924608667E-5	1800.6	0.9761647404451096	0.0	1600.0	0.0929047432379459	0.6911712387031154	9.681345430404958E-4	0.0	0.7092316738533908	1.4415936283936108	0.696159936658749	1807.85	1796.9	3001.34375	18.95544459056043	3002.0	1800.8031249999997	0.7000970794126687	19.050769838136592	0.0	1.1199480903468768	14.897109560321589	0.685546875	3.534463796648738E-4	0.9996465536203357	0.9990318654569595	0.1233201581027668	3.2697847358121526	0.9999723436030754	3.290837593393653	0.68955078125	0.743641390205371	
2580.65625	2258.0	0.7763322884012535	14.930862270776444	2258.0	1.1231219834672308	2580.0	1.3951686813147377	18.813956215793556	1.3364096175452496	2584.0	3.284921573139329	2543.0	1.0969507250025965	14.790827827438811	0.16485273255615632	1.0906250000000002	0.0	0.9120232172470979	0.9402119700828194	1806.55	1.3563358179678289	0.7491509297314678	2581.0	2258.0	1.2934643900786242	2558.28125	0.45	2.7	0.1985228596698354	0.18418811133315327	1.1555095574687888	1.3030883502736506	0.10209726776744268	1.3296076674157524	0.0	1807.8171875	0.0	3010.0	2.488593944421402E-4	1806.2	0.9598650181174453	0.0	1610.0	0.0914396887159533	0.6929319152718321	0.0014912595620115436	0.0	0.717852929610696	1.3800288153525928	0.6987809673613842	1812.7	1804.45	3010.8125	18.899030023491406	3011.0	1806.3765625	0.7051771218717983	18.992859929769768	0.0	1.1199480903468768	14.864957520620631	0.6866019417475728	6.028529763256219E-4	0.9993971470236744	0.9985087404379884	0.11651628089446842	3.2737087378640934	0.9997511406055578	3.296605540382373	0.6935672514619883	0.7177873338545739	
2558.0	2239.0	0.7390311146120528	14.952122641509453	2238.0	1.1178387830198686	2558.0	1.3951686813147377	18.777116975187067	1.3238728657164471	2563.0	3.297056595207294	2519.0	1.089652314201877	14.785545490350561	0.16109687691575078	1.4812500000000002	0.0	0.905000279657699	0.9322249287580835	1790.9	1.3342924714229416	0.7226597007620453	2558.0	2238.40625	1.2821673758543137	2540.15625	0.8	2.4	0.19058826160028255	0.17705208105712927	1.1444480531779377	1.2780698313063965	0.11126537032262991	1.310447154040054	0.0	1785.3734375000001	0.0	2984.0	4.469148906455127E-4	1790.25	0.9521939176298956	0.0	1620.0	0.09531311539976368	0.697740707188623	0.0013423569550869733	0.0	0.7010268562401264	1.3588093715813443	0.7039499801508535	1789.25	1779.75	2984.53125	18.89299871890802	2985.0	1790.6437500000002	0.6906658269528374	18.97299528301888	0.0	1.1199480903468768	14.873282422938713	0.6933150899139953	8.289532441136285E-4	0.9991710467558865	0.998657643044913	0.1277098935750887	3.278849940921649	0.9995530851093545	3.3102594339622855	0.6801412872841445	0.7044859071059965	
2569.0	2248.0	0.7432945736434123	14.98422910945472	2248.0	1.1022607977722279	2569.0	1.3951686813147377	18.794615684744404	1.3126801425702677	2580.0	3.2777322602340653	2539.0	1.0676158611286815	14.807463853067583	0.1617654702543125	1.8046875000000002	0.0	0.9060771937664078	0.9362710383701378	1798.6	1.3808736717827652	0.7255345503363315	2569.0	2248.0	1.2618930949601983	2557.375	0.9	3.4	0.19392802489680677	0.18137937203565802	1.1288378762812865	1.3317006269592437	0.1280347941814197	1.3532244371174365	0.0	1786.9171875	0.0	2997.0	5.031305903398926E-4	1798.35	0.9591477225065012	0.0	1630.0	0.10981308411214953	0.7048972892286048	0.0019036954087346023	0.0	0.7105780574125049	1.350306049271902	0.7109712937475423	1791.15	1782.6	2997.6875	18.881077771978607	2998.0	1798.5046875	0.7007059560816392	19.001333856414313	0.0	1.1199480903468768	14.877810961408237	0.7001949317738791	0.001008958686863578	0.9989910413131364	0.9980963045912653	0.14651437573847972	3.2618806086617447	0.9994968694096601	3.2960768928991944	0.69140625	0.7082972866692906	
2582.71875	2260.0	0.7467056530214424	14.9504303599374	2259.0	1.1265190267758052	2582.0	1.3951686813147377	18.78684006211179	1.3435582182627235	2588.0	3.287245510142567	2541.0	1.0816558733875767	14.77973602484471	0.16790472687852342	2.2859375	0.0	0.9111825691633864	0.9415216059125877	1808.15	1.3611263199061427	0.7231254387200831	2583.0	2259.9375	1.2784863228902184	2561.65625	1.15	3.6	0.2020579600118018	0.18792020878217428	1.1557602279792976	1.3039984472049702	0.12020328141229583	1.3295956980172183	0.0	1802.8093749999998	0.0	3013.0	6.383037770932201E-4	1807.55	0.9638771157095765	0.0	1640.0	0.10708722741433022	0.6914807272954633	0.0019928589221954664	0.0	0.7115760657019945	1.3869127219564361	0.696681068342498	1809.8	1798.45	3013.09375	18.883063593899134	3014.0	1807.8265625000001	0.6962952149324696	18.973684210526308	0.0	1.1199480903468768	14.872692645036498	0.6848918083462133	0.0012662752900850515	0.998733724709915	0.9980071410778046	0.13532651455546812	3.2703776553894803	0.9993616962229067	3.299921752738669	0.6828721745908028	0.6978363493312381	
3003.65625	2629.0	0.7314334470989803	14.605375218150101	2627.0	1.0922152678056725	3003.0	1.3951686813147377	17.804497801826155	1.393757208501714	2957.0	2.956332995714182	2865.0	1.0520502194037535	14.161616503212706	0.2473755546086854	2.5031250000000003	0.0	0.9971096048087991	1.0331530061463905	2102.85	1.8765445026178025	0.7099420976427526	3004.0	2628.03125	1.329906448517345	2922.28125	1.5	4.3	0.294705869695484	0.27104228795033003	1.1169716245735755	1.7288147138964554	0.8034260415742229	1.8019166570881182	0.0	1958.6562499999998	0.0	3503.0	7.602442918324422E-4	2101.8	1.0559650699884422	0.0	1650.0	0.6935428766655278	1.0237908852279787	0.002194941425691024	0.0	0.8889461036731892	1.4420871703668685	1.043979057591623	1971.7	1944.7	3504.25	18.013504810143775	3505.0	2102.471875	0.8636263092708364	18.324851657940656	0.0	1.1199480903468768	14.347229716786842	1.0114981400067635	0.0012764350846744955	0.9987235649153253	0.997805058574309	0.8991797676008202	2.928381601362871	0.9992397557081676	2.995916230366496	0.8394378194207837	0.6873500171409018	
3851.0	3370.0	0.8388640546936891	14.794076015727395	3369.0	0.9617537683873578	3851.0	1.3951686813147377	18.37739493604803	1.4696537133384742	3846.0	3.03071592490412	3766.0	0.941636370620791	14.543852779953014	0.41247852618363967	2.3921875	0.0	1.1641300191204589	1.230360369728842	2695.75	1.9404407859798212	0.82615840146716	3851.0	3369.40625	1.3884037656441712	3813.21875	1.05	4.2	0.540293790349672	0.4744478464708034	0.9789005341443698	1.7439310884886454	0.19070967147269383	1.828427004245892	0.0	2611.2250000000004	0.0	4492.0	4.007863045594213E-4	2695.35	1.2958459199969214	0.0	1660.0	0.16262072565909685	0.7802907962181151	0.0016065485980950925	0.0	0.8411444503451938	1.5507042728683997	0.7899628252788105	2618.8	2598.65	4492.78125	18.521871021722855	4493.0	2695.5843750000004	0.8215004318673201	18.657667103538728	0.0	1.1199480903468768	14.664996695351483	0.7734009360374415	9.153811589351673E-4	0.9990846188410649	0.9983934514019049	0.23127987254381308	3.008483424693178	0.9995992136954405	3.0494609518799787	0.8120089051859612	0.8178217821782409	
4270.40625	3737.0	0.8451932606541431	15.068557336621426	3736.0	0.9807572303803688	4270.0	1.3951686813147377	18.930356703567092	1.4198396063844412	4084.0	3.2357065311927826	4016.0	0.9602308553553378	14.920762607626095	0.35244678960703546	1.6406250000000002	0.0	1.130926066444525	1.1879114149964645	2989.6	1.558755248209439	0.8014920344050824	4271.0	3736.4375	1.35382106994773	4054.0	0.8	3.65	0.46666993442630134	0.40627108811637286	1.006137516511972	1.4930957683741641	0.15984209406463418	1.5247371245005898	0.0	3046.275	0.0	4982.0	2.62445665545805E-4	2988.95	1.2447902195054181	0.0	1670.0	0.14953271028037382	0.7339406720344499	0.0012004999342191817	0.0	0.7452689243027888	1.5056694390532497	0.740164342629482	3059.15	3030.2	4982.3125	19.022479693101698	4983.0	2989.265625000001	0.7334938913804951	19.14318125770652	0.0	1.1199480903468768	14.985281127503654	0.7289422135161606	5.381484939409306E-4	0.9994618515060592	0.9987995000657808	0.1774033696729435	3.219729397293775	0.9997375543344541	3.259753390875265	0.7223593287265548	0.7626909807787171	
4284.40625	3749.0	0.7808728833770737	15.06937545213406	3749.0	1.0484751365032507	4284.0	1.3951686813147377	18.969061302682025	1.3086614763412034	4200.0	3.2679522138000787	4146.0	1.0276113938129	14.976417125089702	0.21237524680959108	0.8921875	0.0	1.0265078755282366	1.0527171003307423	2999.25	1.485676392572944	0.7560493706328643	4285.0	3749.0	1.2794998920685254	4178.53125	0.3	3.4	0.2514170462147782	0.22939769349266356	1.0742858073522148	1.452965088474416	0.13239328621647536	1.4692324484132193	0.0	2997.075	0.0	4998.0	1.0008173341562275E-4	2998.8	1.0720666666666667	0.0	1680.0	0.12138590203106332	0.7058577892273279	0.001137313932095668	0.0	0.7190350456072971	1.3439512850119075	0.7114781769954184	3007.1	2986.1	4998.5	19.03488422670681	4999.0	2999.0671874999994	0.7121877582652149	19.111065770523304	0.0	1.1199480903468768	15.01088264227366	0.7016071428571429	2.976704956910264E-4	0.9997023295043089	0.9988626860679043	0.14837008628954937	3.257343824510993	0.9998999182665843	3.2802025560644155	0.7057173549773216	0.7316331417624451	
4273.375	3740.0	0.7455579246624021	15.047817791557398	3739.0	1.1174471577428398	4273.0	1.3951686813147377	18.958780256288552	1.3523585625589583	4239.0	3.290133914284792	4188.0	1.1025435509969492	14.95887672536889	0.19128234963300958	1.4437499999999999	0.0	1.008721994740171	1.0347266809444327	2992.0	1.4400851869380045	0.7205114498168869	4274.0	3739.28125	1.332415125749993	4215.0625	0.75	2.2	0.22074850590009232	0.2043921960042119	1.1381008596847866	1.3920368620037824	0.11834895160433648	1.4165376795338596	0.0	2998.0968749999993	0.0	4985.0	2.50208507089241E-4	2991.15	1.0528150223467414	0.0	1690.0	0.10464015151515152	0.6971235959966451	7.339694401814908E-4	0.0	0.7061246418338109	1.3893505822755103	0.7011089911757692	3004.7	2988.45	4986.0	19.009142670252665	4987.0	2991.4890625	0.6968388033847869	19.07099928452186	0.0	1.1199480903468768	14.998497306150767	0.6920264213257844	4.8131234876534306E-4	0.9995186876512346	0.9992660305598186	0.13207996192289387	3.27848643503072	0.9997497914929108	3.301812544717169	0.6881357937071209	0.6955021418372026	
4984.34375	4362.0	0.7372657580920058	14.86872078198048	4361.0	1.116346876247592	4984.0	1.3951686813147377	18.247855340622355	1.4210979808286224	4765.0	3.0093463886436367	4688.0	1.0890589546464773	14.569322960470943	0.25895368815170644	2.6234375	0.0	1.0891700374076214	1.1199303406032088	3489.35	1.998940004239983	0.71238993388423	4985.0	4361.15625	1.3805654939659422	4727.25	1.05	3.7	0.2923189576112647	0.27295679136045387	1.1393085507627354	1.8930247305009569	0.7811903685823758	1.9402812679635382	0.0	3265.803125	0.0	5814.0	3.220315590927911E-4	3488.65	1.1375013444371034	0.0	1700.0	0.7061931938279433	1.0474290796843266	0.0011295640493344731	0.0	0.9155041217501585	1.4633943667006086	1.055904924323172	3288.1	3246.1	5815.03125	18.46613740062074	5816.0	3488.998437499999	0.8993392727991001	18.6097747556311	0.0	1.1199480903468768	14.744401078092672	1.0391167192429023	8.024892020941025E-4	0.9991975107979061	0.9988704359506656	0.884248463006148	2.9787636669468145	0.9996779684409072	3.028109028960616	0.880061479754081	0.699768713204376	
6418.65625	5617.0	0.8324652216111365	14.940281143965112	5615.0	0.9868014780222786	6417.0	1.3951686813147377	18.476679462572008	1.5097624488445185	6252.0	3.006035657563685	6157.0	0.9691531186739544	14.664347408829126	0.427329692161045	3.5656250000000003	0.0	1.2642372160886	1.3344548549599373	4493.6	2.0956226780810803	0.8204648225618356	6419.0	5616.46875	1.43439874328658	6200.21875	2.0	5.9	0.5544859482871338	0.48794345893188906	1.0081573358615508	1.9144187540141298	0.24332660128239436	1.9980928999177112	0.0	4334.946874999999	0.0	7487.0	4.608348022442655E-4	4492.2	1.3971998332406892	0.0	1710.0	0.20390070921985815	0.8020208487011633	0.0013641460792360785	0.0	0.8539343997414768	1.5935084425056776	0.8070894916355368	4352.15	4317.6	7488.5	18.62935192878019	7489.0	4493.096875	0.8384505673172047	18.775844239780277	0.0	1.1199480903468768	14.80285144865447	0.7952655150351887	8.219196167552168E-4	0.9991780803832448	0.998635853920764	0.2913907284768212	2.9888871071197602	0.9995391651977558	3.02445054945036	0.8204202759063202	0.8025810614615373	
7134.71875	6243.0	0.8216369893760388	15.124060488096978	6243.0	0.9672203349529095	7134.0	1.3951686813147377	19.00318026452667	1.4373125795295372	6729.0	3.215761564892812	6670.0	0.9458963348504614	15.022690075881544	0.37722543929502944	2.3500000000000005	0.0	1.239963602915723	1.3026217390975527	4994.35	1.6773345286119856	0.7914755589112817	7135.0	6243.0	1.3567425997987612	6692.9375	1.1	4.5	0.5030476859610004	0.43554765124188033	0.9854894763022594	1.6227049546198538	0.17712453190949767	1.6493495069536284	0.0	5067.009375	0.0	8323.0	2.1706741916705313E-4	4994.0	1.3629145996271932	0.0	1720.0	0.1610738255033557	0.7425586979443635	8.881169946120903E-4	0.0	0.7461820631831112	1.5163217969520217	0.7455022488755623	5085.7	5055.35	8323.84375	19.085196965832633	8324.0	4994.19375	0.7413502301258015	19.15362014690446	0.0	1.1199480903468768	15.077959842028344	0.7381854658938921	4.634529540520191E-4	0.9995365470459479	0.9991118830053879	0.19378455102345735	3.2057958091839405	0.9997829325808328	3.2277155236812636	0.7366993609748849	0.7637984841729876	
7148.125	6255.0	0.7416846963796339	15.19372190807606	6254.0	1.0166102504382455	7147.0	1.3951686813147377	19.061356079225	1.314631202146633	6940.0	3.2634515404842572	6886.0	0.995518505793692	15.089146728163742	0.24526202746892353	1.2343749999999996	0.0	1.1336252347429627	1.163555272292315	5004.0	1.6120197187182883	0.7200394185027208	7149.0	6254.28125	1.2798681315105378	6913.40625	0.55	2.45	0.29535206708359174	0.26556137553765596	1.033778584477505	1.565753819544537	0.16413051008970245	1.5835280602663435	0.0	4997.346875000001	0.0	8339.0	1.0981441364094681E-4	5003.2	1.1890532367207618	0.0	1730.0	0.15053452759318117	0.719989713195375	4.905199511482172E-4	0.0	0.732145438774035	1.3584174533591309	0.7238600058088877	5009.7	4978.85	8339.1875	19.123835750791887	8340.0	5003.496875	0.7258615547321849	19.17398869073518	0.0	1.1199480903468768	15.140344791804706	0.7169573364081868	2.46920253802075E-4	0.9997530797461981	0.9995094800488519	0.1847179933304335	3.253631123919096	0.999890185586359	3.2754634994204217	0.7189933660224979	0.6968736430742282	
7138.0625	6246.0	0.7100399885746755	15.162038362439164	6245.0	1.1211684049331803	7138.0	1.3951686813147377	19.03177570093463	1.390969112985818	7062.0	3.2839032900387273	6978.0	1.106672527517007	15.054956103086928	0.22487676401070872	2.5859375	0.0	1.1134553821528612	1.1403829747361385	4996.95	1.5546556395265991	0.6957494091548398	7139.0	6245.84375	1.3670511448807887	7012.53125	1.35	4.6	0.2585176643080262	0.23768903239153064	1.1389659493351505	1.497904276408951	0.14556722853036083	1.5231653212422362	0.0	4995.1375	0.0	8327.0	2.7003510456359326E-4	4996.35	1.1636581829091455	0.0	1740.0	0.13325740318906606	0.706179390800817	9.206076010166708E-4	0.0	0.708803773045591	1.4299275527723665	0.7104396391235859	5002.15	4984.0	8327.65625	19.096282064408932	8328.0	4996.585937499999	0.7021440776799166	19.150471293916013	0.0	1.1199480903468768	15.116629365215156	0.7012177853299348	5.174280369081851E-4	0.9994825719630918	0.9990793923989832	0.161728925146701	3.276244118066237	0.9997299648954363	3.2943605810308463	0.6956151553852703	0.6857122384637121	
7854.71875	6873.0	0.7157762163595323	15.047153712838313	6872.0	1.1365455664743047	7854.0	1.3951686813147377	18.690194788102144	1.4296067234246606	7598.0	3.126235709808635	7494.0	1.1174671555115185	14.882258489076099	0.24563641660355842	4.415625	0.0	1.1466469187648813	1.1778822512289837	5498.5	1.8416932482722017	0.7030778698731475	7855.0	6872.8125	1.3970733953890033	7547.34375	1.45	6.3	0.27695677368415716	0.26038773972410656	1.1609199305306401	1.7756194514376595	0.4461210169937101	1.8119521556523872	0.0	5314.393749999998	0.0	9162.0	2.717722361232159E-4	5497.45	1.2009665385484964	0.0	1750.0	0.4099642241950444	0.9179208501893972	0.001187726822830749	0.0	0.8603934817170111	1.4709045725323526	0.9244729116626634	5333.9	5297.95	9163.75	18.800467780520943	9164.0	5498.190624999999	0.8500389246598805	18.896400479936105	0.0	1.1199480903468768	14.97115420083897	0.9111257406188282	8.302838868067755E-4	0.999169716113193	0.9988122731771693	0.4851498276319279	3.1068175835744434	0.9997282277638768	3.144161556917978	0.8416721527320605	0.6865235937083237	
9285.34375	8125.0	0.8256144604871476	14.993754853022764	8124.0	1.0233181194264573	9284.0	1.3951686813147377	18.72499725304912	1.407199416441734	9118.0	3.096365464560968	8994.0	1.0002502695681632	14.830266051011355	0.32405360287748286	4.723437499999999	0.0	1.242767562804384	1.279773021597647	6500.25	1.8827723209358873	0.8049620294465281	9286.0	8124.59375	1.3579265905339126	9063.5625	2.45	6.55	0.37864890583774674	0.34968104428769237	1.0395077471498382	1.8160973997355745	0.19696862748923816	1.8455898689203583	0.0	6357.192187499999	0.0	10831.0	3.8537160833661033E-4	6498.85	1.311175155122996	0.0	1760.0	0.1752974878801234	0.7703053257986666	0.001030465597394731	0.0	0.7892400176483565	1.4516030646074845	0.7759339559706471	6368.75	6347.6	10832.75	18.807352225406607	10834.0	6499.670312500001	0.784303803231751	18.9168496949528	0.0	1.1199480903468768	14.906024731398968	0.7648332967756087	7.424476127676325E-4	0.9992575523872324	0.9989695344026053	0.2132214987308244	3.0856609163826696	0.9996146283916634	3.112823072656534	0.7769510582010583	0.7727133143233146	
9996.09375	8747.0	0.7457467905229079	15.192032247932213	8746.0	1.0244885228299956	9995.0	1.3951686813147377	19.05449525992289	1.380564575740954	9602.0	3.241512833573493	9524.0	1.0092145535263635	15.11261355330476	0.2999899788303406	3.2109375	0.0	1.2410688249895094	1.272336090019869	6997.95	1.672372970141444	0.7210877171729486	9997.0	8746.46875	1.3437094262187919	9562.25	1.7	5.1	0.34670143522000174	0.3219903020124199	1.0371810024111563	1.635138525875594	0.16321421038971673	1.6533420905020533	0.0	7041.223437500001	0.0	11661.0	2.416385939476639E-4	6996.65	1.2980383810435954	0.0	1770.0	0.15017279296261388	0.7318476729344868	7.243649378963589E-4	0.0	0.7376102477950441	1.4102770098220183	0.7347746331236897	7054.85	7026.85	11661.96875	19.115161329044394	11663.0	6997.162499999999	0.7299485755594688	19.17776149094334	0.0	1.1199480903468768	15.15256077829781	0.7286242449489689	4.557921470017637E-4	0.9995442078529984	0.9992756350621036	0.17632268203247772	3.2328077686121377	0.9997583614060523	3.2506543817399987	0.7235471776713185	0.6939179337637912	
10005.71875	8755.0	0.6963197063920751	15.212808436572134	8755.0	1.0642940343125902	10005.0	1.3951686813147377	19.101396391805157	1.3392768020047825	9815.0	3.271838226436369	9754.0	1.0484929552571705	15.14884717404616	0.22770425616746118	2.9921875	0.0	1.1904036066981538	1.211245502053829	7004.3	1.622115482881965	0.685495976846932	10006.0	8755.0	1.309144563157855	9787.9375	0.95	4.75	0.251757559654259	0.2418142785102027	1.075315266796986	1.5886500254712257	0.1555650988740934	1.6049048995018769	0.0	6986.662500000001	0.0	11673.0	1.3596193065941534E-4	7003.7	1.2310943299079655	0.0	1780.0	0.1456777493606138	0.7147981343133056	6.794207044519936E-4	0.0	0.7224472011482469	1.3583959736145377	0.7181412753742055	6995.6	6972.6	11673.25	19.136598505592797	11674.0	7003.965624999998	0.7140845498120177	19.174075209482815	0.0	1.1199480903468768	15.179264302309369	0.7127101375445747	4.280848849668182E-4	0.9995719151150333	0.999320579295548	0.16634330644337791	3.2682703088368745	0.9998640380693407	3.276578974306328	0.7086057201225741	0.6780510204081504	
10050.84375	8795.0	0.6884414541072426	15.20505600968815	8794.0	1.1220979967732054	10050.0	1.3951686813147377	19.037022938996323	1.3844542066598307	9983.0	3.2768486420361147	9904.0	1.1052717290465255	15.090413703295567	0.2182385956392425	5.931249999999999	0.0	1.1794433280601992	1.2007010444785893	7036.0	1.6064486830154492	0.6782595969813837	10051.0	8794.59375	1.3563056780493317	9938.6875	2.95	8.4	0.23806023513931576	0.22934824703645876	1.1373728487635621	1.5635780827406671	0.148817717483694	1.5832532782774398	0.0	7020.714062499999	0.0	11725.0	4.197555457533545E-4	7035.2	1.2205695977216091	0.0	1790.0	0.1376469406209183	0.7059287807710658	0.0011951851114083264	0.0	0.7103637094343414	1.4070822257390583	0.7097799757771498	7030.7	7011.5	11726.03125	19.1168903272754	11727.0	7035.614062500001	0.7052279206000756	19.1594207286306	0.0	1.1199480903468768	15.161782088257757	0.7031704625263369	8.441216614555102E-4	0.9991558783385445	0.9988048148885917	0.1640648605096183	3.267755183812335	0.9995802444542466	3.283375264164094	0.7004227904167506	0.674303311793203	
8991.96875	7870.0	0.6781685540069525	14.670132139346963	7867.0	1.2337705353272583	8991.0	1.3951686813147377	18.582197299651586	1.4777048819158827	9289.0	3.3105320494786423	9154.0	1.2183645097808429	14.593281794425113	0.20402242437048637	8.421875	0.0	1.1542626951233683	1.1728041791307968	6295.6	1.2453969640712113	0.6734049434962782	8994.0	7867.90625	1.4557594585528892	9201.21875	5.55	11.4	0.22046192685651464	0.21134559528070607	1.2526882334592	1.1879028745644664	0.036493649403477116	1.2223600711294345	0.0	6453.903125	0.0	10489.0	8.601383970429837E-4	6293.45	1.1913773587831238	0.0	1800.0	0.03269961977186312	0.40411778717233815	0.0017641870038224052	0.0	0.43652906029331884	1.500994686636343	0.40725674347493723	6462.7	6446.9	10490.5	18.61693888170048	10493.0	6294.303124999999	0.4318376185262299	18.65305230970838	0.0	1.1199480903468768	14.633001888725406	0.4021951749619648	0.0013032114341397648	0.99869678856586	0.9982358129961777	0.0393141858687343	3.306737665724695	0.999139861602957	3.3142547425472766	0.4287533875338753	0.6696556205327966	
6793.5	5945.0	0.665049169756518	14.554881656804744	5943.0	1.389851964241446	6792.0	1.3951686813147377	18.4920372451437	1.5930827934744816	6279.0	3.3333295090984354	6084.0	1.373428477674048	14.497286883930013	0.16612166491467364	23.101562500000007	0.0	1.0802551945192573	1.0943348957736028	4756.35	1.1547830374753496	0.6620699835479436	6795.0	5944.1875	1.5717027224890376	6180.75	17.5	27.95	0.1785747761878365	0.1718130079711778	1.4100716585984678	1.1137232663642358	0.09431198136914619	1.1330019869546102	0.0	4878.054687500001	0.0	7924.0	0.003571392128651748	4754.45	1.1078933880061508	0.0	1810.0	0.08571428571428572	0.5934634349509896	0.005698964195416361	0.0	0.5855797336797661	1.6196355615489169	0.6050807372369923	4894.95	4861.3	7925.90625	18.520845461563127	7927.0	4755.464062499999	0.5732766139576725	18.551199868507595	0.0	1.1199480903468768	14.525445968916472	0.5850540409743507	0.00471353490120155	0.9952864650987983	0.9943010358045836	0.10084306095979248	3.332182610098174	0.9964286078713482	3.3347917339358446	0.5629537022100338	0.6598408574211879	
5707.21875	4994.0	0.6730158730158274	15.034720055468883	4994.0	1.505328319686466	5707.0	1.3951686813147377	18.93429509329648	1.6963975437274188	5838.0	3.313428384582058	5717.0	1.4797171139596441	14.958221993833543	0.15561834215538473	46.7046875	0.0	1.0210064490175619	1.040603351283095	3995.35	1.4164285714285711	0.6691623479371305	5708.0	4994.0	1.665981391139034	5788.5	35.55	53.15	0.1661254263706573	0.16045588792650858	1.5319285393555266	1.369886363636364	0.11876173307263425	1.3903877650789884	0.0	3976.4937500000015	0.0	6658.0	0.008830213986760888	3994.95	1.0572236891738966	0.0	1820.0	0.11186264308012488	0.6833659852886507	0.013200869295249922	0.0	0.6909956709956709	1.728743529164674	0.6923648766835753	3990.4	3964.15	6658.8125	18.984269361793437	6659.0	3995.1703125	0.6845732413308089	19.018391402322784	0.0	1.1199480903468768	15.001678629273968	0.6763067694944301	0.011608899305724143	0.9883911006942758	0.98679913070475	0.1311876858492216	3.3067035245332783	0.991169786013239	3.3204521919224312	0.6736982299364151	0.6665636269963477	
5704.0	4991.0	0.6901882188915608	15.054182776801381	4991.0	1.3922318928427118	5704.0	1.3951686813147377	18.94130893736802	1.6102356037424803	5745.0	3.2968987991776086	5662.0	1.3647569249936238	14.970599579242686	0.18088961340314139	42.400000000000006	0.0	1.038319035185876	1.061238491393151	3993.0	1.4347940865892264	0.6779577154644097	5704.0	4991.0	1.5772373421920334	5700.875	33.5	49.3	0.1927155760305721	0.1870884626610369	1.4089480449215923	1.4109747545582014	0.12263583931763179	1.4236754967742025	0.0	4024.0078125000005	0.0	6654.0	0.008255399894035165	3992.55	1.080316742081448	0.0	1830.0	0.11279373368146214	0.6882605095024822	0.012114808079815206	0.0	0.6941372652273127	1.6309624767141895	0.6933062522077005	4033.95	4015.3	6654.71875	18.984758458497048	6655.0	3992.7984374999996	0.6871173825667013	19.03706502636207	0.0	1.1199480903468768	15.009901943854755	0.683159268929504	0.010426536135261864	0.9895734638647383	0.9878851919201848	0.1336983398092547	3.2850756775780714	0.9917446001059649	3.3044713308782363	0.6779173207744636	0.6731514084506616	
5717.25	5003.0	0.6869443472173266	15.024407917992281	5002.0	1.2392162654067078	5717.0	1.3951686813147377	18.888126972991916	1.4604469618909726	5728.0	3.2831809545122	5658.0	1.2093150299833288	14.941985268326897	0.1829430317501971	20.371875000000003	0.0	1.0415716191117261	1.0635691910895293	4002.4	1.4565531839830657	0.6809500545789335	5718.0	5002.90625	1.4237868751569347	5695.53125	16.65	24.5	0.19627870562077615	0.19028277328562013	1.2573590487657522	1.4203635080289387	0.12184044035736084	1.4387031029642716	0.0	4010.965625	0.0	6670.0	0.004129771560383956	4001.95	1.0861013986013985	0.0	1840.0	0.11042837078651685	0.6952140918394482	0.006070291497875397	0.0	0.7048166344972803	1.4835948479047039	0.6985488126649076	4019.25	4003.65	6670.25	18.953203879485052	6671.0	4002.1640625	0.6977993505194563	18.997720042417797	0.0	1.1199480903468768	14.989072870393636	0.6914280726256983	0.005053090387739948	0.99494690961226	0.9939297085021246	0.13279323705530116	3.2706769554539816	0.995870228439616	3.2904527904525454	0.6894829097283085	0.6735932263185325	
4943.09375	4326.0	0.6838515546639576	14.386539631056133	4324.0	1.2363810153781984	4942.0	1.3951686813147377	18.293940601953345	1.4475018055432634	5033.0	3.309536672271121	4928.0	1.2154781347175463	14.31323500099663	0.17403369369909957	10.3078125	0.0	1.020556889506719	1.0411760559699015	3460.5	1.0728888888888866	0.6787247037550702	4944.0	4325.15625	1.421618886537333	4978.75	8.15	12.35	0.1886232189906404	0.18050992751630437	1.2537536302271424	1.0308152282240362	0.023671446577834328	1.0561283473943521	0.0	3567.4031250000003	0.0	5766.0	0.002283552815914822	3459.5	1.0636086396955962	0.0	1850.0	0.01984365604329525	0.32503981828144024	0.0034460628383280317	0.0	0.3557166024731401	1.4731029739861694	0.3291607541050071	3574.2	3560.5	5766.75	18.341689250368063	5768.0	3460.0437499999994	0.34928152748844293	18.381755524021884	0.0	1.1199480903468768	14.35342787434156	0.32110823201116206	0.0028809141884350987	0.9971190858115648	0.996553937161672	0.026783929642214672	3.304823599760539	0.9977164471840851	3.3147046925563535	0.3440302969902332	0.6730334812423969	
3350.875	2933.0	0.6668467773060608	14.394256887854072	2931.0	1.4560316401551983	3350.0	1.3951686813147377	18.249550898203573	1.6353623956693328	2680.0	3.3335463939014396	2553.0	1.4377438065340558	14.24999999999998	0.14568475539412085	16.607812499999998	0.0	0.9450465828928696	0.9611118294309723	2346.15	1.0611951882033301	0.6637157828665239	3352.0	2932.09375	1.6168005533068022	2622.3125	11.95	21.35	0.1579834424900296	0.14991963233052094	1.4815630092569947	0.9812499999999943	0.08977086146188804	1.0252445255001967	0.0	2437.1921875000007	0.0	3908.0	0.004875560995512036	2345.0	0.9812629124307075	0.0	1860.0	0.07643312101910828	0.6020289776688131	0.008710552620305585	0.0	0.5827198760170477	1.6639351573400776	0.61778380472685	2446.55	2425.25	3909.3125	18.333637207817908	3910.0	2345.5921875000004	0.5708454792090402	18.38804811796663	0.0	1.1199480903468768	14.336375031049945	0.5801833832335329	0.006768653820546235	0.9932313461794537	0.9912894473796945	0.10221205186880244	3.331566820276502	0.995124439004488	3.336497481596277	0.5454715568862275	0.6599253731343284	
2563.0	2243.0	0.7196363636363642	14.924711958680964	2242.0	1.6257819904550685	2563.0	1.3951686813147377	18.75455268389664	1.8051560896654715	2557.0	3.285887289827121	2475.0	1.606618790316781	14.793598409542748	0.1410106908366059	26.765625	0.0	0.8865789767027087	0.9046866440079584	1794.2	1.3708017550857592	0.7020471927336575	2563.0	2242.625	1.7799912000701084	2525.34375	21.2	33.4	0.1604121920395848	0.15079983979399403	1.661539170285789	1.2979199372056487	0.11652350395644906	1.3325131034333435	0.0	1792.8703125	0.0	2990.0	0.011661486839572044	1793.8	0.9313443666099188	0.0	1870.0	0.1025844930417495	0.7055183612796758	0.018320945667973997	0.0	0.723030303030303	1.8441644541355091	0.7228282828282828	1800.25	1784.15	2990.0	18.85538725990061	2990.0	1794.003125	0.7054415303301815	18.927890345649626	0.0	1.1199480903468768	14.867452777339851	0.6962260461478295	0.01470863022088567	0.9852913697791142	0.981679054332026	0.12892956625547156	3.265328031809186	0.988338513160428	3.303188976377975	0.6915330465389128	0.6863708399366107	
2566.96875	2246.0	0.7488188976377922	14.910023677979453	2246.0	1.4563682775366766	2566.0	1.3951686813147377	18.780775254502732	1.6698408834502134	2559.0	3.2816732322314035	2508.0	1.4026251268926284	14.77830853563041	0.17073859027847207	21.395312499999996	0.0	0.9119407082075213	0.9369284173269533	1796.7	1.3592826172644856	0.7265161985837804	2567.0	2246.0	1.6141641762262378	2535.59375	18.5	24.45	0.19598455510685447	0.18441420859594554	1.491199324923197	1.3103230890464919	0.11756616580115922	1.3384049012542474	0.0	1819.2875000000001	0.0	2994.0	0.010067753258414738	1796.5	0.9746296143591435	0.0	1880.0	0.0971025841816758	0.7055044484633614	0.013240191698481032	0.0	0.71779324055666	1.7091401331237006	0.7122173740579135	1826.8	1815.0	2994.125	18.877570446816883	2995.0	1796.6140625	0.7054221833782046	18.941653543307115	0.0	1.1199480903468768	14.869381016001718	0.6986127393513091	0.011622972656094917	0.9883770273439051	0.986759808301519	0.13130128956623682	3.263700509604101	0.9899322467415853	3.292198019802003	0.6952911293474013	0.7029750099167009	
2562.0	2242.0	0.7525636007827795	14.941376582278474	2241.0	1.2829276152796503	2562.0	1.3951686813147377	18.746822612085744	1.4976884082554696	2565.0	3.281064776132799	2528.0	1.2347151336769826	14.761169590643279	0.17127964627102088	9.2296875	0.0	0.9096691758562262	0.9363461451897872	1793.3	1.349723101265822	0.7265266330587309	2562.0	2241.46875	1.4391763523924217	2547.96875	7.75	11.8	0.19942070755162125	0.18571016802785104	1.3135254666142249	1.30074363992172	0.10923653376120364	1.3250844557127122	0.0	1802.7421875000002	0.0	2988.0	0.0042860303063820375	1793.05	0.970582516181005	0.0	1890.0	0.09578242018131651	0.6978342548142239	0.006507113709054815	0.0	0.7196400316455697	1.5392621607022154	0.7053995253164557	1808.95	1798.8	2988.875	18.851064243116845	2989.0	1793.1781250000004	0.7034131330791421	18.968433544303828	0.0	1.1199480903468768	14.84347283392533	0.6923751950078003	0.005093290037445952	0.9949067099625541	0.9934928862909452	0.12588512981904013	3.2671345029239967	0.9957139696936179	3.2953168044077383	0.6943252730109204	0.6974258970358841	
2572.6875	2251.0	0.7602638727202178	14.907647058823578	2251.0	1.1584141457094197	2572.0	1.3951686813147377	18.739512383900962	1.3696441594337876	2590.0	3.2779609801431464	2547.0	1.1346341869042895	14.733436532507723	0.16853771322077069	3.8125	0.0	0.9062881224353998	0.9341869944991474	1801.1	1.3474117647058828	0.7261834132294319	2573.0	2251.0	1.341408190875253	2567.1875	2.45	5.75	0.19459604139009937	0.1822049481626908	1.194792968686901	1.2864927987543795	0.10381071154301752	1.3221033719792954	0.0	1802.9078125000003	0.0	3001.0	0.0013547138512579487	1800.6	0.9698435198310126	0.0	1900.0	0.09207959422551697	0.6820859314115881	0.003188598680197416	0.0	0.7021005104043974	1.414208057795021	0.686545240893067	1808.5	1796.7	3001.46875	18.831454960019407	3002.0	1800.834375	0.6895997797868867	18.931529411764703	0.0	1.1199480903468768	14.827310566646847	0.6760835913312694	0.0021102651457223895	0.9978897348542775	0.9968114013198026	0.11227661227661227	3.2664726426077078	0.998645286148742	3.293562231759667	0.6805984555984556	0.7015282131661461	
2580.4375	2258.0	0.7416374269005842	14.867279843444228	2258.0	1.1321855476960585	2580.0	1.3951686813147377	18.735981308411205	1.338320790916711	2591.0	3.2805839363718556	2535.0	1.1137197950328255	14.747741433021792	0.16474315612736978	2.6234375	0.0	0.9067201327433628	0.932131706682206	1806.55	1.3438264299802745	0.7188286354448189	2581.0	2258.0	1.3122847667226152	2567.03125	1.4	5.85	0.19485175553953968	0.17714748389357055	1.163344027816236	1.2868757259001165	0.09638422191818567	1.3111437104994625	0.0	1807.7500000000002	0.0	3010.0	7.740366008735555E-4	1806.25	0.9736158691568129	0.0	1910.0	0.08004685669660289	0.6893436625080032	0.003232222774738936	0.0	0.7127158555729984	1.3877762246240992	0.6961538461538461	1811.65	1804.05	3010.875	18.816106982795972	3011.0	1806.3437500000005	0.7005431500240811	18.881793372319674	0.0	1.1199480903468768	14.816694410979327	0.6827332559039876	0.001448929928406843	0.998551070071593	0.9967677772252611	0.11345029239766082	3.266074950690367	0.9992259633991264	3.290116279069778	0.6910459282130451	0.6973570019723884	
2557.9375	2239.0	0.7381532416502954	14.9097271648873	2238.0	1.130857087756107	2557.0	1.3951686813147377	18.77022361710475	1.3285534349837118	2567.0	3.2983779531629085	2519.0	1.1087127024843626	14.769360533542542	0.15695739611790374	2.2953125	0.0	0.8993714205894678	0.924440776375106	1790.9	1.3113492063492083	0.7145029514643166	2558.0	2238.34375	1.3002066923625133	2539.0625	1.45	3.6	0.18422680083236148	0.16883703087702742	1.1712279826452696	1.2623774029030979	0.10143386312620825	1.2905878189659175	0.0	1790.3843749999999	0.0	2984.0	8.09807042528832E-4	1790.1	0.9651389974321759	0.0	1920.0	0.0856581532416503	0.6976188385623205	0.002009377093101139	0.0	0.7047619047619048	1.3741915060753676	0.7034722222222223	1794.05	1786.6	2984.34375	18.85765101934725	2985.0	1790.5593750000003	0.6933859943219214	18.947528667457558	0.0	1.1199480903468768	14.84477011472004	0.6901051811453058	0.0012802693805487686	0.9987197306194513	0.9979906229068989	0.11404893449092345	3.2888758323541083	0.9991901929574711	3.3165938864629037	0.6813400857031554	0.696004746835445	
2569.09375	2248.0	0.7614055751864948	14.898281921124559	2248.0	1.1121146477678452	2569.0	1.3951686813147377	18.72270962732918	1.30793689956925	2576.0	3.280346887460606	2538.0	1.0866195044294333	14.738276397515534	0.15523288218691203	2.3781250000000007	0.0	0.9000724718474746	0.924064221604797	1798.65	1.3511207235548535	0.7312812226562198	2570.0	2248.0	1.270650440451213	2554.03125	1.1	3.55	0.17998132267493708	0.16696651519259417	1.1465731333612512	1.2994953416149069	0.11548642927536473	1.3292317830018132	0.0	1790.6640625	0.0	2997.0	6.139078022100681E-4	1798.35	0.9628791687615217	0.0	1930.0	0.09627329192546584	0.706372634867485	0.00197892859133731	0.0	0.7091158059467919	1.3546516895341878	0.7106973995271868	1795.15	1786.5	2997.875	18.85955123185748	2998.0	1798.5515624999998	0.7013219327218924	18.92218282111903	0.0	1.1199480903468768	14.847923121740674	0.7015722049689441	0.0013263724404062435	0.9986736275595939	0.9980210714086627	0.12700901607212858	3.2634877384196384	0.99938609219779	3.292828999211997	0.6934604904632152	0.7075745682888553	
2582.71875	2260.0	0.7506432748538013	14.894296874999977	2259.0	1.1107797352061919	2582.0	1.3951686813147377	18.776298320968387	1.3104622825913463	2582.0	3.2858595403417046	2543.0	1.087429490855786	14.7801249511909	0.15932072900566785	2.4015625	0.0	0.9021407575841606	0.928597908805024	1808.15	1.3332682545880528	0.7279842626829546	2583.0	2259.875	1.2770852917281896	2563.3125	1.55	3.8	0.18799034085214894	0.17075431385315387	1.138198200335457	1.285189527159048	0.10925313220348108	1.308743517798593	0.0	1802.8203125	0.0	3013.0	8.594161514790276E-4	1807.55	0.9629793837286633	0.0	1940.0	0.09534974599452911	0.6912575323028571	0.002102002433897555	0.0	0.7077769049489395	1.3550459292865622	0.6960283130161227	1807.0	1798.7	3013.15625	18.84534531360822	3014.0	1807.8578125000004	0.6970729333705433	18.91928934010152	0.0	1.1199480903468768	14.831501510583587	0.6867950213924543	0.0013301959117298819	0.99866980408827	0.9978979975661024	0.13002733307301836	3.276049766718527	0.999140583848521	3.297879025923038	0.6838377958866899	0.7079874706343012	
3635.6875	3182.0	0.6723997675769969	14.899823373564917	3180.0	1.044288622101504	3635.0	1.3951686813147377	17.672862880091817	1.4779177309587261	3497.0	2.5792254243389348	3390.0	1.0172511622442912	14.4764773379231	0.3833411702033943	2.634375	0.0	1.2007845060063742	1.2341650661064594	2545.5	3.098086546953207	0.6535372086673314	3636.0	3181.0625	1.4342289893429465	3440.8125	1.6	4.55	0.42572800955008905	0.40011294219844107	1.0768598511248997	2.9779773978557005	2.524350413559864	3.0246661803757706	0.0	2042.5046875	0.0	4240.0	7.776616685703177E-4	2544.15	1.2637928497866706	0.0	1950.0	2.3581570559258185	1.372694274163856	0.0022252653200958575	0.0	0.8698203419298755	1.512915983889478	1.392330383480826	2065.4	2018.9	4241.5625	17.892792352051256	4243.0	2544.8640624999994	0.8395691781500071	18.171504268472226	0.0	1.1199480903468768	14.660029719044983	1.348727480697741	0.0012881378990738208	0.9987118621009261	0.9977747346799042	2.6847218133647335	2.54948364888123	0.9992223383314297	2.615307624374442	0.8070479491623339	0.6379959455545923	
5769.5625	5049.0	0.817335800185032	16.78675977653637	5048.0	0.8907911118287787	5769.0	1.3951686813147377	20.21413264363572	2.3907733580313857	5447.0	2.8554802282218636	5362.0	0.8759126922001772	16.573912245272606	1.3847159685735497	88.8796875	0.0	2.0858323806173598	2.1302556105479047	4039.15	3.7650651769087595	0.808253041915246	5770.0	5048.53125	2.3082808039818237	5401.3125	71.6	115.2	1.5441438064203887	1.4530270116169541	0.9096301394629536	3.6361193476649465	1.3070699148595188	3.69101066572049	0.0	3432.4656250000003	0.0	6731.0	0.020131869367786197	4038.45	2.192174896999942	0.0	1960.0	1.1564701520207639	0.8813624690204983	0.03314392577141624	0.0	0.9682981090100111	2.489441768263431	0.8869358448340171	3488.15	3360.55	6731.46875	20.34223845665267	6732.0	4038.7718750000004	0.9424835012166968	20.450093109869595	0.0	1.1199480903468768	16.678505186515423	0.8738755278134753	0.025258739762978422	0.9747412602370213	0.9668560742285838	1.4615100609193281	2.8334380195823217	0.9798681306322138	2.874394079555795	0.913660747317795	0.8007178354500519	
6852.625	5996.0	0.8533101045296267	15.980753345448543	5995.0	0.8925648246632943	6852.0	1.3951686813147377	19.506971784776873	2.3087602322428213	6102.0	3.167931998508996	6027.0	0.8747019547590691	15.503526902887131	1.268162398243022	103.00781249999999	0.0	2.0033288747196605	2.0669540649529363	4797.0	2.399917095009121	0.8358763104359981	6853.0	5995.96875	2.1962646519225686	6058.6875	79.75	136.4	1.4946561939904497	1.3701950910408003	0.9086026479815701	2.0742454068241494	0.2671044892348412	2.217064938134838	0.0	4953.696874999999	0.0	7994.0	0.01578770241913133	4796.35	2.115537645897569	0.0	1970.0	0.22477291494632534	0.7886923460539947	0.026965314776557576	0.0	0.8809898855911126	2.4499359669222174	0.7935540069686411	4982.45	4913.55	7994.65625	19.72414221772074	7995.0	4796.7421875	0.8582236776880904	20.004444077317032	0.0	1.1199480903468768	15.720333908775558	0.7827351687971157	0.020371762046270638	0.9796282379537292	0.9730346852234425	0.3574863206765047	3.1594760404574176	0.9842122975808687	3.18304888152423	0.8346456692913385	0.8193147964250441	
6859.625	6002.0	0.8218285352736655	15.29353052831379	6002.0	0.9988485606309617	6859.0	1.3951686813147377	19.154023529411774	1.6600505426928542	6438.0	3.2464819736080517	6322.0	0.9836119311088585	15.127466666666658	0.5510734692526562	15.879687500000003	0.0	1.4033732177968363	1.4757557446410963	4801.85	1.6975494816211143	0.7984318817179218	6860.0	6002.0	1.5734683307539161	6375.90625	9.95	23.4	0.7311290944179373	0.624069922193983	1.0184095795059305	1.6276638707673283	0.17684376557356904	1.661310527450416	0.0	5087.028125	0.0	8003.0	0.0019623698327548124	4801.5	1.5513586451682295	0.0	1980.0	0.15874764002517305	0.75260276274836	0.004555232190307478	0.0	0.765145523568491	1.7755629609032402	0.7596093008541601	5114.7	5053.1	8003.0	19.25805339388702	8003.0	4801.6859375	0.7549536952073329	19.372587788674508	0.0	1.1199480903468768	15.213139538560846	0.744408201304753	0.003109215514393582	0.9968907844856065	0.9954447678096926	0.19541313226515866	3.2367529411762592	0.9980376301672452	3.2582888540029313	0.7480835419274092	0.7752195734002627	
6846.0	5990.0	0.7694574580625748	15.217488173355703	5990.0	1.0823273799354778	6846.0	1.3951686813147377	19.111968527765193	1.3844719245431865	6620.0	3.2703820808037447	6549.0	1.0572324886084459	15.093024663337873	0.24860600960987977	0.7171875	0.0	1.1454200018687513	1.1704718033884485	4792.35	1.5909408194233694	0.7435126628433087	6846.0	5990.0	1.3429534683557711	6589.09375	0.1	1.75	0.303206539676956	0.26959128817760963	1.1060610336222114	1.5530060422960705	0.15020441086580522	1.5737871824737208	0.0	4821.257812500001	0.0	7987.0	2.079628994187437E-5	4791.9	1.2000268672756582	0.0	1990.0	0.1324773413897281	0.7154885031255473	3.615441032156765E-4	0.0	0.7294243395938311	1.4422516878899603	0.7202044864947352	4849.6	4803.9	7987.0	19.170738423084757	7987.0	4792.099999999999	0.7233240747641829	19.23135348625244	0.0	1.1199480903468768	15.156843679437497	0.7114367729264239	1.4867442405551518E-4	0.9998513255759446	0.9996384558967844	0.16267358461773235	3.26167347556342	0.999979203710058	3.2784900501289242	0.7180021205695244	0.7133040048543534	
6871.71875	6013.0	0.7265708358031941	15.163389779709238	6012.0	1.1128296316048651	6871.0	1.3951686813147377	19.040201900237555	1.3786363866937195	6769.0	3.275280191512361	6673.0	1.0944688146685706	15.073895641861881	0.2211647120565509	1.5812499999999998	0.0	1.1173856943664024	1.1352871168929888	4810.4	1.549195470798572	0.7104221178154208	6872.0	6012.71875	1.354937380760866	6729.1875	0.5	2.45	0.2528414391611734	0.23377840153702847	1.1364764375308671	1.5124518233026993	0.14785706579789373	1.5344765762662558	0.0	4806.3265624999985	0.0	8016.0	1.0392309690828787E-4	4809.8	1.1553468734075854	0.0	2000.0	0.13578416839608656	0.7104848082175497	5.093131548311991E-4	0.0	0.7171671896010757	1.4204081073828323	0.7159073879814176	4811.6	4798.25	8016.875	19.094049971855462	8017.0	4810.126562500001	0.7108228088907893	19.142872008324648	0.0	1.1199480903468768	15.108347662527455	0.7061973703648988	3.288792097045076E-4	0.9996711207902955	0.9994906868451688	0.1610969578900045	3.2647720544698835	0.9998960769030917	3.282484694639188	0.7039532129108677	0.6915825415676689	
6913.34375	6050.0	0.7101915484719833	15.135486243931116	6049.0	1.1280550411899357	6913.0	1.3951686813147377	19.000000000000014	1.3798528297030312	6852.0	3.2780308044479582	6775.0	1.105132191774111	15.03574673897112	0.20789420432355998	2.9578125	0.0	1.1081103471129152	1.122964492715859	4839.75	1.5315712187958916	0.6947176166332714	6914.0	6049.21875	1.3449837131198725	6824.59375	1.75	5.8	0.2366277116435233	0.21994919883653696	1.1579549384835983	1.4859697991496847	0.1379981660597811	1.5143334252011422	0.0	4828.859375	0.0	8065.0	3.623075887912384E-4	4839.1	1.1424630827940931	0.0	2010.0	0.12913132494881543	0.6987871722784514	0.0012014873584886116	0.0	0.7110857731352067	1.4267316133707373	0.7038007380073801	4839.3	4821.55	8065.40625	19.05427575506755	8066.0	4839.360937500001	0.7025863422386666	19.112299543916436	0.0	1.1199480903468768	15.08152733398608	0.6955998248686515	6.121709710972876E-4	0.9993878290289028	0.9987985126415113	0.15099589923843	3.2694419970629385	0.9996376924112088	3.285861409445133	0.6949890270665692	0.6827621558289096	
6916.0	6052.0	0.6939795918367125	15.108495394063448	6051.0	1.1454204731342794	6916.0	1.3951686813147377	18.991750327367928	1.3915598411874943	6891.0	3.2847326437869104	6819.0	1.1218804939597553	15.028053045759291	0.2026285085050404	4.815624999999999	0.0	1.1026897144573446	1.117445072405342	4841.45	1.5093179494669215	0.6819535749490151	6916.0	6051.25	1.3613495633483643	6852.3125	2.65	9.5	0.2280839842101796	0.21437704126014018	1.1729526156715802	1.4708831244535165	0.13719195860146238	1.4932595701333415	0.0	4833.403125	0.0	8068.0	5.472379969024264E-4	4840.95	1.1354024415476929	0.0	2020.0	0.1263648274858058	0.6954835398533422	0.001963966385164818	0.0	0.7036222319988268	1.4330741248499288	0.6987461504619445	4842.45	4825.6	8068.875	19.035640400148928	8069.0	4841.179687500001	0.6973800844292283	19.076681745221006	0.0	1.1199480903468768	15.068954181412781	0.6909374546509941	9.953337340096922E-4	0.9990046662659902	0.9980360336148352	0.15189504373177842	3.2786130536128524	0.9994527620030976	3.2916459763397947	0.691161468959487	0.6777371729278978	
6846.0	5991.0	0.6831437736949213	15.078933411903394	5990.0	1.1675495112784828	6846.0	1.3951686813147377	18.9669437153689	1.4069766096381113	6858.0	3.291810679808603	6767.0	1.1464563340943887	14.999154272382583	0.1985149916259831	6.665625	0.0	1.0904561014163534	1.1085702870451688	4792.45	1.4816173221387563	0.6764185904108702	6846.0	5990.03125	1.3771222395178728	6798.625	3.6	9.55	0.2181754916750575	0.20779759208879384	1.1841922176985658	1.4444150499706123	0.13156562213638529	1.4632368283487505	0.0	4786.839062500001	0.0	7987.0	7.51471631945894E-4	4792.15	1.1255068768028091	0.0	2030.0	0.1187841227681865	0.6899790793375806	0.001990599368427635	0.0	0.6954451498597372	1.4327548735845794	0.6934018028668538	4796.0	4776.35	7987.0	19.01204151403235	7987.0	4792.284375	0.6894406359936072	19.052285084496695	0.0	1.1199480903468768	15.04381224381264	0.6853674540682415	0.0013904977618249478	0.998609502238175	0.9980094006315723	0.14390926498747975	3.2843768371544093	0.999248528368054	3.29851339417113	0.6841796301731728	0.6718289085545366	
6837.0	5983.0	0.6832696265803848	15.081469460017733	5982.0	1.1592654658837889	6837.0	1.3951686813147377	18.954863756226203	1.3974230711887945	6850.0	3.2779772651062364	6778.0	1.1390531134460775	15.008745971286308	0.1987976611585239	8.1203125	0.0	1.0877420569742748	1.1059025855710596	4786.15	1.5093390380643272	0.6766405523130751	6837.0	5982.09375	1.3733215439726296	6815.25	5.1	12.2	0.21593835143312864	0.206569612149028	1.1763817696607373	1.4590909090909117	0.14414218045516938	1.4888399090082964	0.0	4773.7718749999985	0.0	7976.0	0.001066956767330202	4785.6	1.1263460610004408	0.0	2040.0	0.13339183852566916	0.6981203999395296	0.0025462552307804693	0.0	0.7026443012012892	1.4218240012060355	0.7012761876659782	4780.15	4763.9	7976.1875	18.9931744571466	7977.0	4785.778125000001	0.6985138304692742	19.03880662659434	0.0	1.1199480903468768	15.038556639727055	0.6944160583941605	0.0016980348699360032	0.9983019651300642	0.9974537447692196	0.16054101734783888	3.267978925801059	0.9989330432326697	3.286004116436141	0.6924118249670715	0.6701534375921749	
5799.375	5075.0	0.6829678735338695	14.33309535951043	5073.0	1.238493682239008	5798.0	1.3951686813147377	18.264872616838296	1.4692483139445172	5964.0	3.309069684974422	5830.0	1.2221675071193945	14.273236092265913	0.1923831814792246	8.9875	0.0	1.0690045248868778	1.0857405024781153	4059.95	1.0593723203567134	0.6759700540993155	5800.0	5074.40625	1.4482523530073288	5880.90625	6.85	11.8	0.20845511774701034	0.19946857391336445	1.252480042858437	1.0147827562796983	0.01934795408096578	1.0430847499545803	0.0	4202.3515625	0.0	6765.0	0.0016259583659711835	4058.7	1.10593910016514	0.0	2050.0	0.01615921075012757	0.2710779065111593	0.0028058161239314715	0.0	0.30832341438530864	1.491710443227475	0.27435677530017155	4209.9	4193.75	6765.9375	18.29252901618448	6767.0	4059.5093749999987	0.30284005209195786	18.327010028896883	0.0	1.1199480903468768	14.307489277110465	0.26864722834378707	0.0021341612138467375	0.9978658387861533	0.9971941838760685	0.02210508416935895	3.303155053146393	0.9983740416340288	3.312398097825843	0.29745137491616364	0.6706002728512507	
3633.5625	3181.0	0.6703649635036512	14.188313609467457	3179.0	1.5730817143995206	3633.0	1.3951686813147377	18.111612451906236	1.7664053627287881	2859.0	3.3333608687770884	2691.0	1.5410680760680502	14.114095837705483	0.1579768866513759	19.143749999999997	0.0	0.9814019494342159	0.9966282082329978	2544.45	0.9646819526627162	0.6635924298103526	3635.0	3179.40625	1.7342611415494122	2764.59375	14.45	22.9	0.17093572208526908	0.16336680861909203	1.6005333507593484	0.9089247311827895	0.07899216894526151	0.9386683356581049	0.0	2683.8656250000004	0.0	4238.0	0.005331906571713221	2542.85	1.0080654174272623	0.0	2060.0	0.06639765223771094	0.5543240438771279	0.008471911359390316	0.0	0.5396897810218978	1.7995581726297365	0.5682481751824817	2695.65	2677.1	4239.34375	18.14790784050743	4241.0	2543.5375000000004	0.5206871263485664	18.18439349112427	0.0	1.1199480903468768	14.150954541919953	0.532713621737576	0.007082467610311272	0.9929175323896887	0.9915280886406096	0.09786154403769481	3.3320809248554575	0.9946680934282869	3.3352031643293323	0.49937432963889883	0.6599999999999985	
2563.0	2243.0	0.7019904458598751	14.976257309941525	2242.0	1.863506601925476	2563.0	1.3951686813147377	18.782341501361362	2.0404329630693647	2597.0	3.3063483067185073	2512.0	1.8217641991665308	14.801322442629292	0.13829382296465814	31.771874999999998	0.0	0.8899226946438432	0.9089709954006943	1794.2	1.3466666666666658	0.688827099343289	2563.0	2242.65625	1.996068776796765	2555.0	25.85	37.7	0.16044193860627076	0.1482877730434851	1.8896346802193669	1.2679502139245413	0.11490863383183557	1.3063671524973248	0.0	1800.4859374999999	0.0	2990.0	0.014073005416882164	1793.85	0.9216787103946636	0.0	2070.0	0.09887553315238465	0.6962491113746612	0.02047911347710359	0.0	0.7105988967691096	2.071779722440595	0.7104896496815286	1811.0	1790.9	2990.0	18.877162054602078	2990.0	1794.0125000000003	0.6962780149921971	18.98647173489274	0.0	1.1199480903468768	14.881986648540298	0.684924913361571	0.01733934082205978	0.9826606591779403	0.9795208865228964	0.14442700156985872	3.2936119873817273	0.9859269945831178	3.3235087719298377	0.6824192921042396	0.6776090342679149	
2566.96875	2246.0	0.7481757551981184	14.969820172009412	2246.0	1.6057382280164383	2566.0	1.3951686813147377	18.79521193092623	1.8171530877581525	2576.0	3.286903772337077	2526.0	1.5566142015745246	14.7881599378882	0.16909898064659765	26.06875	0.0	0.9200273224043716	0.9412031535870434	1796.7	1.3566745655608188	0.7229497114516543	2567.0	2246.0	1.7649748506250966	2552.25	20.45	30.8	0.20485594025142378	0.1822968422754887	1.6469136715733608	1.3005058365758795	0.1109052943612425	1.3273678302566019	0.0	1830.3843749999999	0.0	2994.0	0.011051365883974167	1796.5	0.9593628975072274	0.0	2080.0	0.0986024844720497	0.7009954634582258	0.016584998115341126	0.0	0.7149862691251471	1.8777133779388653	0.7094220110847189	1836.6	1822.35	2994.125	18.87055633842787	2995.0	1796.6109375000003	0.7020380530696421	19.002228303362024	0.0	1.1199480903468768	14.860702854639168	0.6943905279503105	0.014041099689785579	0.9859589003102144	0.9834150018846589	0.1284259984338293	3.268445839874442	0.9889486341160258	3.3004300234558412	0.6917994558880683	0.7058056872037936	
2562.0	2242.0	0.7493380062305299	14.908747044917257	2241.0	1.3499514270904125	2562.0	1.3951686813147377	18.74217475728155	1.5619651305087863	2575.0	3.2828792034313206	2537.0	1.312547060674623	14.742601941747575	0.17148662215287502	11.582812500000001	0.0	0.922238814224877	0.9415003189277137	1793.3	1.3424598511554993	0.7226572248267126	2562.0	2241.46875	1.5131939515180768	2556.375	8.6	14.8	0.20412488593465297	0.18289406781857664	1.4132046904887523	1.2938521400778207	0.1107885322523165	1.3192766424762252	0.0	1807.7718749999997	0.0	2988.0	0.004733858094346893	1793.05	0.9612999255767799	0.0	2090.0	0.09354207436399217	0.6947896956111512	0.008110033426489124	0.0	0.7085303388494878	1.6468120962203092	0.7002756990941316	1813.95	1803.75	2988.875	18.835539258327035	2989.0	1793.1812500000003	0.6970523178111232	18.938376674546937	0.0	1.1199480903468768	14.830002830069024	0.691073512252042	0.006365801832006964	0.9936341981679933	0.9918899665735109	0.1277098935750887	3.268146417445503	0.9952661419056532	3.2921591804570713	0.6882824726134585	0.7026645768025114	
2572.6875	2251.0	0.7491295938104451	14.904858934169278	2251.0	1.1775362098842206	2572.0	1.3951686813147377	18.751646648585854	1.388365221121464	2590.0	3.2782172357030213	2546.0	1.1511684456452584	14.77291747384731	0.17194816715177308	4.128125000000001	0.0	0.9216726868574604	0.9416138804594356	1801.1	1.3608695652173914	0.7233795187503165	2573.0	2251.0	1.3595766874463202	2569.1875	2.85	5.4	0.20170786808335328	0.18170572664105708	1.2129775168292494	1.3076327005036783	0.10913121909177528	1.3300047058425313	0.0	1801.7656249999998	0.0	3001.0	0.0015797788309636653	1800.6	0.9612129955886025	0.0	2100.0	0.09249902837155072	0.6810504473459037	0.0029985007496251873	0.0	0.6972405752040419	1.4441254219132598	0.6867635506677141	1807.3	1794.3	3001.4375	18.835906136181908	3002.0	1800.8296874999999	0.6884071540957444	18.90936520376174	0.0	1.1199480903468768	14.834309381728586	0.6731660231660231	0.002285832226521892	0.9977141677734781	0.9970014992503747	0.1300430865648257	3.262965838509339	0.9984202211690364	3.291125879593444	0.6701321414691022	0.7089945011783201	
2580.40625	2258.0	0.7394941634241267	14.890762578616366	2258.0	1.147250505540828	2580.0	1.3951686813147377	18.707749221183768	1.3583585313641648	2586.0	3.280298510587135	2544.0	1.102384008427142	14.729984423675972	0.16884871771293525	2.6937499999999996	0.0	0.9201650420912716	0.9417577361197965	1806.55	1.3491365777080073	0.7154884056443164	2581.0	2258.0	1.3000355562439372	2566.875	1.15	3.85	0.19896765956289852	0.18198027108245907	1.1840288272562975	1.2969028261711193	0.10459644351343103	1.3223265702283638	0.0	1805.4937499999996	0.0	3010.0	6.34692863844583E-4	1806.2	0.9616491422246818	0.0	2110.0	0.087890625	0.6898092931318408	0.0021269543119164687	0.0	0.71162109375	1.3989353476530189	0.695558176100629	1810.75	1800.45	3010.875	18.823199977237053	3011.0	1806.3390625000006	0.6995280517769721	18.9110849056604	0.0	1.1199480903468768	14.82741306100562	0.6849301784328937	0.0014897048868893399	0.9985102951131111	0.9978730456880835	0.116751269035533	3.2634957463263845	0.9993653071361553	3.2928066037736077	0.6908612626656274	0.6957911145752173	
2557.96875	2239.0	0.7270987895353399	14.94623655913976	2238.0	1.1362672013029391	2557.0	1.3951686813147377	18.800315208825857	1.3444031629395883	2564.0	3.295621839871702	2511.0	1.1032567127386654	14.795769682726199	0.16365860854646744	2.5109375000000003	0.0	0.9168463196797043	0.9375313876831273	1790.95	1.3408356326369681	0.7129112480549477	2559.0	2238.34375	1.3008136946151359	2541.8125	1.5	5.05	0.19354104896209035	0.17907541880364908	1.1596357050743002	1.2887846815162192	0.11157694595984613	1.3104180128921823	0.0	1787.5687499999997	0.0	2984.0	8.388088913742485E-4	1790.1	0.95681722835967	0.0	2120.0	0.0936153544849197	0.6970903515836852	0.0028196538246789502	0.0	0.703205381875742	1.381848691506602	0.7052966945440063	1792.55	1781.25	2984.34375	18.872945284336012	2985.0	1790.5640624999999	0.6928241522886803	18.9740151213689	0.0	1.1199480903468768	14.864412196409374	0.6911879640484564	0.0014025243292234615	0.9985974756707765	0.997180346175321	0.12022073314938904	3.2848997247345855	0.9991611911086258	3.310513739546021	0.6836794670846394	0.6998042286609246	
2569.09375	2248.0	0.7485501567398118	14.948785266457682	2248.0	1.13480170891396	2569.0	1.3951686813147377	18.815937499999986	1.3441197488807015	2577.0	3.2806295960981564	2534.0	1.1119478452425164	14.81559454191033	0.16708824095894007	2.6234375	0.0	0.914799955421821	0.9379477060032461	1798.65	1.3704563335955944	0.7236831980037537	2570.0	2248.0	1.3092871979179275	2554.46875	1.55	4.2	0.19642777387013666	0.1802570775226318	1.15788534910811	1.317186282151206	0.12388354273289778	1.3448287030554376	0.0	1790.9671875	0.0	2997.0	8.633895000696282E-4	1798.35	0.9568056253139126	0.0	2130.0	0.10258418167580266	0.7062934416422103	0.002347549047006875	0.0	0.7089889850511408	1.3807172867148116	0.712234461054288	1795.35	1784.9	2997.84375	18.875192003586424	2998.0	1798.546875	0.7013586700369974	18.973589341692822	0.0	1.1199480903468768	14.87087920948452	0.6997477687233217	0.001462787885097539	0.9985372121149023	0.9976524509529932	0.1405700898086685	3.267387883556275	0.9991366104999304	3.2920908379013505	0.6928098207326578	0.70540647198106	
2582.71875	2260.0	0.7478565861262666	14.92213561964147	2259.0	1.1424678846151128	2582.0	1.3951686813147377	18.758080808080813	1.3538431034118736	2589.0	3.2839666617968724	2535.0	1.115821902938118	14.76168404789496	0.16722641327690435	2.6296875	0.0	0.9154867010938975	0.9403868401086366	1808.15	1.3445977917981085	0.7250498075035999	2583.0	2259.875	1.3172886387428357	2563.25	1.45	4.25	0.19694403432324342	0.18227755964628586	1.1794195657699098	1.2726921591348024	0.11225976300911808	1.3185041190609088	0.0	1804.6015624999998	0.0	3013.0	8.018359277794674E-4	1807.55	0.9597938429992519	0.0	2140.0	0.0879163439194423	0.690654499484815	0.0023545706371191134	0.0	0.7070588235294117	1.3922556521142673	0.6957593688362919	1809.6	1800.75	3013.15625	18.847561541361202	3014.0	1807.8625	0.6965666586435277	18.963834762275926	0.0	1.1199480903468768	14.838545072060741	0.6842410196987254	0.0014550812677374576	0.9985449187322626	0.9976454293628809	0.12470680218921032	3.260761460761475	0.9991981640722205	3.295896834701071	0.6853010164190774	0.7015772870662461	
2144.3125	1877.0	0.7277020890099931	14.146507352941173	1876.0	1.233224240879565	2144.0	1.3951686813147377	18.068957564575637	1.4365754610766286	2222.0	3.3088885020716066	2127.0	1.2074735372230792	14.053321033210326	0.1627812727302885	2.4281250000000005	0.0	0.881129176801946	0.9038099844584349	1501.25	0.9038781163434887	0.7074884006854603	2145.0	1876.28125	1.3989196490719977	2180.75	1.4	3.65	0.1873064159912375	0.17479303831860088	1.264130911802264	0.8468173431734306	0.01877310402493541	0.8820726881657828	0.0	1562.1187500000003	0.0	2501.0	8.969184444871548E-4	1500.75	0.9236299728391116	0.0	2150.0	0.015228426395939087	0.2378048905778568	0.0023339088176993414	0.0	0.286386593204775	1.4793127814649802	0.2425719591457753	1568.0	1557.4	2501.84375	18.11780585431467	2502.0	1501.009375	0.2748357542260397	18.17049632352942	0.0	1.1199480903468768	14.10142895155764	0.23363844393592678	0.001551756806039356	0.9984482431939606	0.9976660911823007	0.024074074074074074	3.299216589861788	0.9991030815555128	3.314239926739965	0.26725703905540416	0.693112947658405	
1290.1875	1129.0	0.6805888767720871	13.975770456960669	1128.0	1.571768279897317	1290.0	1.3951686813147377	17.82862823061629	1.748123370953149	1016.0	3.333308337917498	917.0	1.5149947575580125	13.825175526579745	0.14148119902763875	4.951562500000001	0.0	0.7430825935731714	0.7615906490101422	903.55	0.768614718614723	0.6729762384774891	1291.0	1128.75	1.6849280285430164	967.125	3.4	7.4	0.16110099355662538	0.1499271912954177	1.6163283829039952	0.6684703433923037	0.0762551859915737	0.7104947040531266	0.0	963.2796875	0.0	1505.0	0.0035140302826727303	902.7	0.7858144972720187	0.0	2160.0	0.05905511811023622	0.5313300723240914	0.007648183556405354	0.0	0.5251322751322751	1.7989362834920477	0.5558887677208287	968.85	958.65	1505.3125	17.905694453098768	1506.0	903.0765624999999	0.5047609454655599	17.980765143464417	0.0	1.1199480903468768	13.899409876703826	0.5044731610337972	0.005113677171140038	0.9948863228288599	0.9923518164435947	0.1	3.330692076228738	0.9964859697173273	3.3364231188659095	0.47514910536779326	0.6650777202072582	
862.71875	755.0	0.7469750889679713	14.771428571428569	755.0	1.8639960672162708	862.0	1.3951686813147377	18.538307349665935	2.026433895971544	898.0	3.3185338876356316	843.0	1.8111378026941902	14.51091314031181	0.12528902379755302	7.231249999999999	0.0	0.5823063739492369	0.6098511107294371	603.9	1.1393152302243215	0.7183258801814314	863.0	755.0	1.9647455462248642	866.0	5.6	9.65	0.15306040444989366	0.13829172292612615	1.9514308930968378	0.993763919821825	0.13710841515270172	1.0655424370679794	0.0	607.7234375000003	0.0	1006.0	0.009116067068207714	603.6	0.6445544554455446	0.0	2170.0	0.10677382319173363	0.7153203596683247	0.01567449037602534	0.0	0.7207100591715976	2.1285535118279286	0.7416963226571768	612.65	603.5	1006.0625	18.659614749623	1007.0	603.7609375000001	0.6892880334249438	18.810507674144027	0.0	1.1199480903468768	14.622754981805981	0.6854120267260579	0.011758636035798764	0.9882413639642014	0.9843255096239747	0.17525773195876287	3.3035502958580216	0.9908839329317922	3.33012600229099	0.6620631341600902	0.6951501154734445	
853.0	747.0	0.8460280373831717	14.685983510011784	747.0	1.5745492301710027	853.0	1.3951686813147377	18.567403958090768	1.7681800177469302	875.0	3.3019609752631474	845.0	1.4982186313138135	14.485564610011647	0.14981882812469716	5.267187499999999	0.0	0.6349271664883549	0.6703402794189341	597.35	1.1423708920187783	0.797032844890587	853.0	747.0	1.6779122118461531	856.9375	3.8	7.0	0.19362466193905808	0.16857175588579643	1.6552539626239942	1.0305909617612992	0.10705516561308623	1.076038050201661	0.0	608.3140625	0.0	995.0	0.006191950464396285	597.2	0.7151639344262295	0.0	2180.0	0.08458864426419467	0.685327854567212	0.01137656427758817	0.0	0.6991124260355029	1.8745835315146304	0.6988165680473373	612.1	603.45	995.09375	18.69569831123747	996.0	597.2390625	0.6819712488510106	18.805170387779096	0.0	1.1199480903468768	14.596704491083765	0.6731875719217492	0.008582854553238683	0.9914171454467613	0.9886234357224118	0.13953488372093023	3.2809411764706202	0.9938080495356038	3.320494699646677	0.6633720930232558	0.7451911935110092	
846.53125	741.0	0.8370152761457058	14.72399049881235	740.0	1.3278862082160168	846.0	1.3951686813147377	18.526914153132278	1.5283805268615611	863.0	3.286380001266461	841.0	1.2390982230546126	14.468097447795822	0.1542815331572415	2.4671875	0.0	0.6411239889935796	0.6784583852846531	592.7	1.1757075471698115	0.7968689666668753	847.0	740.65625	1.4207144538881198	852.4375	1.1	3.6	0.20546188523553696	0.17531232407590577	1.4133239418439911	1.0588992974238882	0.10716329061581152	1.1106861036405462	0.0	600.5796875000001	0.0	987.0	0.0018283054932269594	592.3	0.7293608521970706	0.0	2190.0	0.08736717827626919	0.6894390031428924	0.005959771542090886	0.0	0.7129411764705882	1.6331354343893767	0.6981020166073547	604.1	596.7	987.5625	18.685608123317838	988.0	592.5031249999998	0.6971086129039029	18.837410926365795	0.0	1.1199480903468768	14.602359155384534	0.6798957126303592	0.004090107464103776	0.995909892535896	0.9940402284579091	0.12941176470588237	3.2591385331781484	0.998171694506773	3.3114792899408627	0.677784222737819	0.7658109684947472	
856.0	749.0	0.845390898483075	14.769431279620866	749.0	1.166018350156001	856.0	1.3951686813147377	18.51664739884392	1.3685302747274688	865.0	3.283532456819682	835.0	1.0696403337023033	14.463352601156059	0.15660490508240774	1.0359375000000002	0.0	0.6448598130841121	0.6829457746944253	599.25	1.1890995260663504	0.7994648206386099	856.0	749.0	1.2540992110714622	850.78125	0.4	1.65	0.21236794958211594	0.17725866325216452	1.2354597960922402	1.0740305522914226	0.12160244241504893	1.1265201854510343	0.0	598.2453125	0.0	999.0	6.701289998324678E-4	599.1	0.7329421626152557	0.0	2200.0	0.09123222748815166	0.7127557219507631	0.0027433701887106163	0.0	0.7289442467378411	1.4620500683966338	0.7233532934131737	602.0	595.65	999.0	18.702541078794113	999.0	599.1859375000001	0.7075719094651985	18.874526066350715	0.0	1.1199480903468768	14.619543801335846	0.7009860788863109	0.0017280234199577478	0.9982719765800421	0.9972566298112894	0.14608076009501186	3.2528323699422277	0.9993298710001676	3.304620853080604	0.6921052631578948	0.7648873072360608	
856.0	749.0	0.8263219741480555	14.694470588235307	749.0	1.137062905864375	856.0	1.3951686813147377	18.51923522595596	1.3394469918978908	870.0	3.28490600858299	847.0	1.087031280524949	14.450804597701152	0.15710376515995247	0.690625	0.0	0.6423217854763491	0.6804587226913712	598.95	1.1583529411764721	0.8021840318389304	856.0	749.0	1.2688325610959783	854.28125	0.2	1.5	0.21188300840881763	0.17717259312805356	1.1897151308920093	1.0463499420625728	0.1148525865550866	1.0995659691218778	0.0	598.2531250000002	0.0	998.0	3.3313900224868825E-4	598.85	0.7217347706192028	0.0	2210.0	0.09154113557358054	0.6829517720061542	0.0024987506246876563	0.0	0.6972287735849056	1.410778436538849	0.6894117647058824	602.1	594.35	998.0	18.665208490662796	998.0	598.8890625000001	0.6764933521619861	18.80329411764705	0.0	1.1199480903468768	14.578118450240906	0.671264367816092	0.0011528207778197046	0.9988471792221804	0.9975012493753124	0.15058823529411763	3.261264367816126	0.9996668609977513	3.3015240328253586	0.6543103448275862	0.7799536500579362	
854.0	747.0	0.8262798634812236	14.679674796747982	747.0	1.1214018406456638	854.0	1.3951686813147377	18.515455594002315	1.3245595695003802	879.0	3.2768675146808044	850.0	1.0704506584350286	14.430375426621143	0.15424103616940874	0.55625	0.0	0.6426546606636652	0.6797604468153913	597.75	1.1739999999999995	0.7982090396577057	854.0	747.0	1.2639732136296289	859.0625	0.05	1.2	0.21438472639333475	0.17796757635803626	1.1719051822966433	1.0463026166097844	0.10615446424030928	1.1101009489339564	0.0	598.9515625000001	0.0	996.0	8.374507997655139E-5	597.55	0.7262004350008365	0.0	2220.0	0.08070175438596491	0.6663851661681478	0.0020036734012355982	0.0	0.6922626025791325	1.412201635630886	0.6739130434782609	602.55	596.4	996.0	18.638532956152897	996.0	597.64375	0.6727512829948014	18.771544715447142	0.0	1.1199480903468768	14.563456401814417	0.65386803185438	9.275893277145139E-4	0.9990724106722856	0.9979963265987644	0.1413551401869159	3.2558246828143367	0.9999162549200236	3.295774647887359	0.654639175257732	0.7570926143024617	
856.0	749.0	0.8045882352941138	14.685259433962297	749.0	1.0969981513533067	856.0	1.3951686813147377	18.578655660377347	1.2976746707650604	859.0	3.2918045559352036	836.0	1.0416486258572057	14.511792452830205	0.15281070279385384	0.540625	0.0	0.6343377013604874	0.6769971655850378	599.35	1.179404761904762	0.7835484359404317	856.0	749.0	1.2208585650044308	848.25	0.15	1.2	0.20730410026196414	0.1755331194353366	1.1800508266295013	1.0573943661971836	0.13153454332112635	1.1071658520503938	0.0	596.7828125000001	0.0	998.0	2.508151492350138E-4	598.9	0.7403781793842035	0.0	2230.0	0.10377358490566038	0.7080502796368525	0.0020095453403667415	0.0	0.7191985645933014	1.4132706213125799	0.7168062200956937	599.1	593.95	998.5	18.69006621078781	999.0	599.1250000000001	0.698852694085638	18.775471698113193	0.0	1.1199480903468768	14.614713218912202	0.7008149010477299	9.048633233300136E-4	0.99909513667667	0.9979904546596332	0.17437722419928825	3.27532467532471	0.999749184850765	3.310482921083662	0.6807017543859649	0.7578327444051832	
853.0	747.0	0.8411007025761066	14.725795053003521	746.0	1.1073518749622022	853.0	1.3951686813147377	18.491186839012933	1.30613965443126	866.0	3.284421164837531	841.0	1.0484502373610802	14.43372502937721	0.15573227674423948	0.6468750000000001	0.0	0.6338536421617993	0.675668768621489	597.3	1.1765680473372773	0.8044219863755168	853.0	746.75	1.2292163457185523	851.21875	0.25	1.7	0.20674794176200836	0.17365401460836075	1.1935114819278794	1.0646853146853155	0.1162685979037156	1.1108543815923042	0.0	595.4765624999999	0.0	995.0	4.1862022772940383E-4	597.15	0.7475572776280324	0.0	2240.0	0.09198113207547169	0.7035260983586863	0.002838774317441763	0.0	0.7147887323943662	1.4215983838889812	0.7155172413793104	597.55	592.8	995.0625	18.687873463731815	996.0	597.2125000000002	0.7014322190176653	18.832862190812723	0.0	1.1199480903468768	14.599030312518801	0.694284064665127	0.0010850159973156688	0.9989149840026842	0.9971612256825582	0.15857988165680473	3.2608695652174227	0.9995813797722706	3.307184923439375	0.6869894982497082	0.7688084112149509	
744.25	651.0	0.8060130718954229	14.161216216216207	651.0	1.1788458058814282	744.0	1.3951686813147377	18.064420485175205	1.3730644340459979	784.0	3.307592845439606	721.0	1.1233678095368858	13.996516129032242	0.14898650157611767	0.5656250000000002	0.0	0.598791259879126	0.6388787894824961	521.15	0.8523437499999997	0.778330481293003	745.0	651.0	1.3013905220190851	759.71875	0.15	1.25	0.2013946801950054	0.16962547973893632	1.277811260434948	0.7259060402684574	0.03384547967825447	0.7879413656740605	0.0	538.4499999999999	0.0	868.0	2.793816353138387E-4	521.0	0.6996577559892702	0.0	2250.0	0.022546419098143235	0.34608529980945657	0.002313315443693902	0.0	0.3883463541666667	1.5018697089197661	0.354251012145749	540.8	535.7	868.96875	18.157811619156952	869.0	521.1093750000001	0.3743739523908318	18.232027027027023	0.0	1.1199480903468768	14.071888292424362	0.33698453608247425	0.0010489870722266371	0.9989510129277736	0.997686684556306	0.04851752021563342	3.2891927083333523	0.9997206183646862	3.3257636122178167	0.3618335500650195	0.7474708171206224	
535.34375	469.0	0.7030303030303027	14.168803418803417	468.0	1.3464990353406818	535.0	1.3951686813147377	17.98794642857143	1.5173370368870207	482.0	3.333118374998334	448.0	1.2491346760368063	13.967410714285718	0.13290702974198057	0.8906250000000001	0.0	0.4536003080477474	0.4883326929284428	374.95	0.7380341880341883	0.6895102439708201	536.0	468.40625	1.406793338068161	461.78125	0.4	1.65	0.17026629140836516	0.14850792459756487	1.4606542599135899	0.6186147186147177	0.09654559799544758	0.6709011036994444	0.0	390.1656249999999	0.0	624.0	0.0010206685378923196	374.65	0.5358191801813306	0.0	2260.0	0.06209850107066381	0.6252237970065531	0.004236744126332006	0.0	0.6274509803921569	1.6525231934686369	0.650330396475771	392.5	387.8	624.8125	18.060942957937023	625.0	374.7734375	0.5972059880177718	18.182051282051276	0.0	1.1199480903468768	14.038314338967858	0.5964730290456431	0.0022772185282513846	0.9977227814717484	0.9957632558736681	0.13169642857142858	3.3259100642398125	0.9989793314621077	3.337393162393152	0.5689834024896265	0.675854700854699	
433.0	379.0	0.8283105022831059	14.541189931350116	379.0	1.4127106537432113	433.0	1.3951686813147377	18.25313901345291	1.5786632187867822	452.0	3.3078270873043736	432.0	1.3377818492369875	14.1488789237668	0.12446449862586685	1.36875	0.0	0.3241119659518743	0.3779184175092203	303.15	0.9482837528604116	0.8004173759218448	433.0	379.0	1.499468935623621	442.9375	0.8	2.2	0.1743304681685248	0.14529164679530002	1.5161358618856298	0.7811946902654869	0.09053808885644608	0.8716884257108629	0.0	305.16718749999995	0.0	505.0	0.0026088374368172184	303.0	0.44616143350320564	0.0	2270.0	0.06108597285067873	0.6633299739921279	0.007150983260198278	0.0	0.7054794520547946	1.7120580122808426	0.6822916666666666	307.55	302.5	505.0	18.481797890579337	505.0	303.059375	0.6807989467093841	18.65303370786518	0.0	1.1199480903468768	14.37355342735311	0.6438053097345132	0.004464373394472696	0.9955356266055271	0.9928490167398017	0.11990950226244344	3.2842342342342223	0.9973911625631827	3.3265486725663593	0.6568080357142857	0.7717194570135738	
428.0	375.0	0.84551724137931	14.59218009478675	375.0	1.2912377500620194	428.0	1.3951686813147377	18.294212962962963	1.4752429946738672	439.0	3.307855466807725	420.0	1.212512769346588	14.18912037037036	0.1368435877859822	1.0890625	0.0	0.3537269129287599	0.4133967444624146	299.7	0.9615023474178399	0.8153968116077649	428.0	375.0	1.3794852914025466	429.40625	0.5	1.95	0.19919657421989292	0.16281395377049324	1.4359860512622777	0.8	0.09982577967011341	0.8738777074453984	0.0	303.30625	0.0	499.0	0.001643655489809336	299.65	0.49564502875924404	0.0	2280.0	0.07009345794392523	0.7068770194647388	0.006416584402764067	0.0	0.7307242990654206	1.657540881315137	0.7191211401425178	306.4	301.7	499.1875	18.5099870215123	500.0	299.65937499999984	0.7024979167759213	18.70545023696682	0.0	1.1199480903468768	14.386734743096804	0.6947608200455581	0.0035754505296017552	0.9964245494703983	0.993583415597236	0.1572769953051643	3.285314685314674	0.9983563445101906	3.3305164319248703	0.6744186046511628	0.7821596244131461	
425.0	372.0	0.8620930232558133	14.587028301886779	372.0	1.177670383523627	425.0	1.3951686813147377	18.36370023419202	1.3634302707438097	432.0	3.301544234634595	413.0	1.0925939074096833	14.25995316159251	0.1341722497890963	0.5703125	0.0	0.34494949494949495	0.4094931939102431	297.75	0.9924528301886787	0.8324250543693507	425.0	372.0	1.262758967458193	425.15625	0.1	1.15	0.20385748099859632	0.1646303891111342	1.3040648937253925	0.807441860465117	0.11373353898622472	0.8983942433655083	0.0	297.5718749999999	0.0	496.0	3.3528918692372173E-4	297.65	0.49343655334904074	0.0	2290.0	0.08705882352941176	0.7173253354502948	0.003848728246318608	0.0	0.7215639810426541	1.52389499480505	0.7309069212410502	298.75	295.5	496.0	18.5517186039371	496.0	297.7046874999999	0.6982071524241986	18.748349056603782	0.0	1.1199480903468768	14.41774931493314	0.7037037037037037	0.0019125849899756227	0.9980874150100243	0.9961512717536815	0.1522248243559719	3.2799999999999874	0.9996647108130762	3.3203309692671295	0.6631701631701632	0.8037735849056618	
433.0	379.0	0.8705336426914159	14.527146171693735	378.0	1.085235244959267	433.0	1.3951686813147377	18.051801801801794	1.2776416915226347	447.0	3.2627799758491904	425.0	1.0035017578199985	14.00878378378379	0.1447324602361655	0.3171875	0.0	0.3686567164179104	0.4260770333832115	303.0	1.0312643678160918	0.8441089484141558	433.0	378.96875	1.1686838381486087	435.8125	0.1	1.0	0.21937924473634146	0.1710229701955759	1.18588941081482	0.8438636363636366	0.12258262598712516	0.9233275728258226	0.0	301.31406250000003	0.0	505.0	3.31619963521804E-4	302.75	0.5161720573524509	0.0	2300.0	0.09523809523809523	0.6941550839121305	0.0033129037601457674	0.0	0.7101873536299765	1.3950168678134682	0.7137002341920374	303.2	298.95	505.0	18.41684618104181	505.0	302.8671875	0.682950892906326	18.639907192575418	0.0	1.1199480903468768	14.309957256778441	0.6795302013422819	0.0010510625739017759	0.9989489374260979	0.9966870962398542	0.1793103448275862	3.1846846846846715	0.9996683800364781	3.2939534883720816	0.6560402684563759	0.8181609195402302	
427.0	373.0	0.8454128440366973	14.50257611241219	373.0	1.0721005386120863	427.0	1.3951686813147377	18.33177570093458	1.2630605633409158	436.0	3.307457263879129	416.0	0.980462134132211	14.205373831775695	0.14690849486974014	0.2515625000000001	0.0	0.37644110275689224	0.42023761178956526	298.75	0.9292857142857147	0.8239560427371659	427.0	373.0	1.148018290709654	426.65625	0.0	0.8	0.2210063385316403	0.16965542496176006	1.1687396488155744	0.7967441860465116	0.11096728514127337	0.8570639079233814	0.0	299.178125	0.0	498.0	0.0	298.55	0.5084831177557534	0.0	2310.0	0.07242990654205607	0.6763391456172505	0.0026791694574681848	0.0	0.6983568075117371	1.3830706849270151	0.6892857142857143	300.7	297.45	498.0	18.493436458843405	498.0	298.70000000000005	0.677057314726723	18.671896955503513	0.0	1.1199480903468768	14.362023152227101	0.6611238532110092	8.401041777472701E-4	0.9991598958222528	0.9973208305425317	0.15529411764705883	3.284198113207535	1.0	3.329508196721298	0.6483833718244804	0.7929245283018869	
417.0	365.0	0.8676056338028175	14.601222493887539	365.0	1.071327450450856	417.0	1.3951686813147377	18.31886792452831	1.2558622155177024	431.0	3.299229878277802	409.0	0.9872221458914786	14.228301886792455	0.13615762924019767	0.20781249999999998	0.0	0.3410059676044331	0.40186203627374534	292.15	0.9696821515892425	0.8375304448631594	417.0	365.0	1.1652586700350793	423.125	0.0	0.55	0.1998188046996005	0.1635174685856789	1.1689291140194433	0.8195238095238097	0.11119982537846652	0.8858410737404468	0.0	293.14687499999997	0.0	487.0	0.0	291.95	0.4704081632653061	0.0	2320.0	0.0761904761904762	0.6769957309338706	0.001886792452830189	0.0	0.7102689486552567	1.3678085088972154	0.6867469879518072	295.1	290.95	487.0	18.53341661771102	487.0	292.04062500000003	0.6747692822523805	18.72729411764704	0.0	1.1199480903468768	14.396656294570052	0.660092807424594	7.081524258912236E-4	0.9992918475741089	0.9981132075471698	0.15676959619952494	3.258782201405141	1.0	3.318809523809509	0.6463700234192038	0.807142857142857	
427.0	373.0	0.8555035128805624	14.502600472813226	373.0	1.0724966849868607	427.0	1.3951686813147377	18.055606407322657	1.2650452913498933	439.0	3.265889008241347	421.0	0.9795487978396735	14.026315789473687	0.1381874696988137	0.20156249999999998	0.0	0.3411981258366801	0.422350823610746	298.65	1.034679334916865	0.8385836582571943	427.0	373.0	1.154785731666728	429.09375	0.0	0.6	0.20372816378897152	0.17121380972933534	1.1730655594891846	0.8683840749414523	0.09029421020774833	0.9444399052355007	0.0	298.8796875	0.0	498.0	0.0	298.55	0.4920288639033395	0.0	2330.0	0.06712962962962964	0.6992929197834837	0.0019953441968739603	0.0	0.7315914489311164	1.3875041767120195	0.7140330188679245	300.65	297.15	498.0	18.46590104247925	498.0	298.5921875000001	0.711387684695974	18.62174940898344	0.0	1.1199480903468768	14.361428375980703	0.6845102505694761	6.731053896822168E-4	0.9993268946103179	0.9980046558031259	0.12962962962962962	3.207093821510285	1.0	3.300943396226403	0.6836384439359268	0.816037735849058	
425.0	372.0	0.8570438799076217	14.448505747126442	372.0	1.0706429312517263	425.0	1.3951686813147377	18.241898148148156	1.2639317949001128	438.0	3.2931712199657803	421.0	0.9749828156449374	14.153472222222218	0.1464082623752052	0.19531249999999994	0.0	0.36453781512605044	0.42434805265641407	297.45	0.9360919540229892	0.8373029894227494	425.0	372.0	1.1448630725323117	427.5625	0.0	0.6	0.20704258977616663	0.17191858007422067	1.1630876690468543	0.8026004728132387	0.07720249723411937	0.8658528054391407	0.0	298.31718750000005	0.0	496.0	0.0	297.3	0.521105527638191	0.0	2340.0	0.052995391705069124	0.64680672181207	0.0020130850528434826	0.0	0.6844547563805105	1.3752467997282245	0.6569905213270142	300.4	296.7	496.0	18.45774307510002	496.0	297.3703125	0.6676577642062403	18.608391608391624	0.0	1.1199480903468768	14.327268865711481	0.6311188811188811	6.543743808570723E-4	0.9993456256191428	0.9979869149471564	0.1191588785046729	3.25753424657533	1.0	3.325943396226403	0.6469907407407407	0.810426540284361	
424.9375	372.0	0.8594847775175649	14.637995337995337	371.0	1.0634801289894271	424.0	1.3951686813147377	18.35117924528302	1.2535557505747672	435.0	3.285507404393366	421.0	0.9935602781515099	14.245990566037728	0.14741490201700203	0.18437499999999996	0.0	0.36910377358490565	0.4184071400191001	297.35	1.016393442622951	0.8365580642248766	425.0	371.46875	1.1652385145918702	426.21875	0.0	0.5	0.20913292348429396	0.16881415045683776	1.1218116867087005	0.8529411764705886	0.09805035312598342	0.9365026587878806	0.0	296.8203124999999	0.0	495.0	0.0	297.1	0.528133423180593	0.0	2350.0	0.07728337236533958	0.6896681733233557	0.0016795431642593216	0.0	0.7276995305164319	1.3335044142709527	0.6998820754716981	297.85	294.95	495.15625	18.549083541629244	496.0	297.22031250000003	0.6991945462782679	18.79137529137529	0.0	1.1199480903468768	14.427018073010988	0.6703233256351039	6.205003012925948E-4	0.9993794996987074	0.9983204568357407	0.12206572769953052	3.2610849056603666	1.0	3.312910798122055	0.6772517321016166	0.8167452830188691	
433.0	379.0	0.8654929577464785	14.61200000000002	379.0	1.0587850797733969	433.0	1.3951686813147377	18.163863636363633	1.2528291954024946	440.0	3.287445290234979	421.0	0.9850023674374024	14.075681818181819	0.14842594939866097	0.17499999999999996	0.0	0.37859876851389584	0.4307324554325414	303.05	1.0119718309859163	0.8438554433905517	433.0	379.0	1.1593964484968733	430.40625	0.0	0.55	0.20776584329978348	0.17259167802689426	1.1569693852032916	0.830454545454546	0.11707240083346736	0.9234307720304206	0.0	301.0734375	0.0	505.0	0.0	302.9	0.531084656084656	0.0	2360.0	0.08196721311475409	0.6820529702670918	0.0018266356692128861	0.0	0.7082352941176471	1.383826458868975	0.6960900473933649	302.95	298.15	505.0	18.536998171154565	505.0	302.97187499999995	0.6775351927774494	18.753176470588233	0.0	1.1199480903468768	14.405697437529028	0.6678082191780822	5.807374882705912E-4	0.9994192625117295	0.9981733643307871	0.17824074074074073	3.2427272727272616	1.0	3.309790209790196	0.644406392694064	0.8236966824644547	
429.0	376.0	0.8590804597701145	14.534345794392523	375.0	1.0654059144026402	429.0	1.3951686813147377	18.21536697247707	1.2586956185041702	439.0	3.288827117763591	421.0	0.9854083430596997	14.121559633027521	0.1473343379069788	0.165625	0.0	0.37672715165640086	0.42634544947149317	300.45	0.9955710955710954	0.8395880229799529	429.0	375.09375	1.153527694756398	431.78125	0.0	0.55	0.21646748395784693	0.1718937775828437	1.195980679011395	0.7858769931662867	0.09504461499124615	0.894750524677347	0.0	300.29218749999995	0.0	501.0	0.0	300.35	0.5102109139604954	0.0	2370.0	0.06807511737089202	0.6573495406593227	0.0018302828618968388	0.0	0.6846793349168646	1.4248270075632985	0.6745843230403801	303.05	298.7	501.0	18.484896509708832	501.0	300.39218749999986	0.6542463624801909	18.687850467289724	0.0	1.1199480903468768	14.35648136896528	0.6440774487471527	5.510483706254115E-4	0.9994489516293745	0.9981697171381031	0.1351981351981352	3.250343249427906	1.0	3.3143518518518427	0.6224373576309795	0.8100233100233099	
430.0	376.0	0.8599078341013825	14.616121495327096	376.0	1.068593652848412	430.0	1.3951686813147377	18.338604651162782	1.261279873859194	440.0	3.2906364641929398	418.0	0.9737305336551976	14.264651162790688	0.1430917095941128	0.16874999999999998	0.0	0.3723368841544607	0.424821054562265	300.95	1.0249411764705882	0.8316003621227726	430.0	376.0	1.1417009802332765	427.625	0.0	0.4	0.22114511392715366	0.17132164934154506	1.1688047959013705	0.8707259953161602	0.12390905320866717	0.9309576729811302	0.0	300.0484375000001	0.0	501.0	0.0	300.8	0.5191320192148418	0.0	2380.0	0.08604651162790698	0.7299285255448592	0.0013280212483399736	0.0	0.7382075471698113	1.3886276934082644	0.745249406175772	301.85	297.8	501.65625	18.551499123422882	502.0	300.8921875	0.7155437494986853	18.764485981308418	0.0	1.1199480903468768	14.429262297107146	0.7107954545454546	5.615736411393083E-4	0.9994384263588605	0.9986719787516601	0.171021377672209	3.2406896551724014	1.0	3.326794258373193	0.6837899543378996	0.8006976744186045	
432.0	378.0	0.872222222222222	14.594930875576038	378.0	1.0589440885759833	432.0	1.3951686813147377	18.268564920273374	1.256296222194285	448.0	3.2782643909181894	430.0	0.9683488502364762	14.147835990888382	0.14932219318979775	0.14531249999999998	0.0	0.39073614557485525	0.43752863181122614	302.2	1.022916666666667	0.8513692649817142	432.0	378.0	1.142399458830792	436.25	0.0	0.45	0.22395073177057734	0.17579570380348156	1.1557261704219166	0.8284738041002275	0.08597623233829706	0.9210976846080902	0.0	301.95781250000005	0.0	503.0	0.0	302.05	0.5221268163804491	0.0	2390.0	0.06164383561643835	0.6506269249218665	0.001490066225165563	0.0	0.6932870370370371	1.402417482762642	0.6620370370370371	303.9	298.0	503.9375	18.488764443858287	504.0	302.1328125	0.6674759618872284	18.72603686635945	0.0	1.1199480903468768	14.359130787958366	0.6372767857142857	4.80592252835554E-4	0.9995194077471645	0.9985099337748344	0.12268518518518519	3.2515624999999884	1.0	3.309953703703693	0.6339285714285714	0.8216894977168955	
425.0	372.0	0.8509389671361508	14.665301204819283	372.0	1.0771039772512523	425.0	1.3951686813147377	18.34895104895105	1.2694782624183691	434.0	3.305143491612503	415.0	0.993270367706763	14.236130536130538	0.14767441317716765	0.15	0.0	0.3680509042196919	0.42467080605986074	297.5	0.9699999999999999	0.8198481401093111	425.0	372.0	1.164565869281988	424.3125	0.0	0.45	0.22071168280121867	0.171005457788815	1.1727419506709453	0.8185273159144892	0.10682885980661153	0.8794946806418881	0.0	298.34062499999993	0.0	496.0	0.0	297.4	0.5055805430618024	0.0	2400.0	0.07925407925407925	0.6879958419763159	0.001500750375187594	0.0	0.7196428571428571	1.405406414907539	0.7042168674698795	301.15	296.1	496.0	18.521250596150264	496.0	297.46093749999994	0.6944607758133958	18.808674698795187	0.0	1.1199480903468768	14.39625896442844	0.6737875288683602	5.023644314242162E-4	0.999497635568576	0.9984992496248124	0.15201900237529692	3.282943925233634	1.0	3.331084337349384	0.6615566037735849	0.7978571428571435	
421.0	369.0	0.865813953488372	14.583333333333336	369.0	1.081806138610331	421.0	1.3951686813147377	18.325581395348845	1.2686837060399794	430.0	3.289567794179681	415.0	0.9926085255324849	14.236470588235296	0.1370101266690409	0.1484375	0.0	0.3409780775716695	0.40783282775916574	294.9	1.0026190476190473	0.8413566513413977	421.0	369.0	1.1608214001235335	424.6875	0.0	0.5	0.20592712886517356	0.1657650937981568	1.15780248378957	0.829069767441861	0.10455457941511141	0.90049735712155	0.0	294.58593750000006	0.0	491.0	0.0	294.8	0.4685052774940415	0.0	2410.0	0.07125890736342043	0.7022092368898644	0.0016818028927009755	0.0	0.7265060240963855	1.3809936069956448	0.7145432692307693	296.8	292.55	491.03125	18.51122758185621	492.0	294.82031250000006	0.7008528353111423	18.71404761904763	0.0	1.1199480903468768	14.380303136335124	0.6895348837209302	5.032905192169389E-4	0.9994967094807833	0.9983181971072991	0.14454976303317535	3.2543942992873975	1.0	3.328909952606624	0.6740654205607477	0.8167452830188686	
425.0	372.0	0.8697183098591538	14.490610328638496	372.0	1.0664636284098992	425.0	1.3951686813147377	18.280697674418604	1.2578622462394187	435.0	3.2804682866802386	420.0	0.9813212463392523	14.208604651162792	0.1408288145726789	0.13749999999999998	0.0	0.35551075268817206	0.4194602380297225	297.55	0.9934579439252345	0.8410710441642253	425.0	372.0	1.1611075852667263	428.875	0.0	0.35	0.212269806940065	0.17009950589615738	1.1482837227574203	0.8368298368298375	0.09627997353972383	0.9098121912690298	0.0	298.1171875	0.0	496.0	0.0	297.45	0.49292452830188677	0.0	2420.0	0.06451612903225806	0.6701717853470835	0.0011715481171548116	0.0	0.7030516431924883	1.3778733844269113	0.6875	299.85	296.65	496.0	18.474181837916102	496.0	297.515625	0.6858640168716056	18.65117370892018	0.0	1.1199480903468768	14.352642507071621	0.6557471264367816	4.6095768091109624E-4	0.9995390423190889	0.9988284518828451	0.13551401869158877	3.2333333333333196	1.0	3.3165484633569644	0.669953596287703	0.812910798122066	
427.0	374.0	0.863425925925926	14.593925233644855	374.0	1.056527748312079	427.0	1.3951686813147377	18.252790697674413	1.2478917266021186	434.0	3.284476753751946	421.0	0.9902584957321126	14.16674418604651	0.1409363061479366	0.16249999999999998	0.0	0.3589063794531897	0.42238632451021446	299.05	0.9681498829039824	0.8365949103783711	427.0	374.0	1.1577696596323879	428.28125	0.0	0.7	0.21627416413497758	0.17000778598448377	1.1647887674261472	0.8206976744186043	0.0791818159898747	0.9102316090719884	0.0	299.6656250000002	0.0	498.0	0.0	299.0	0.5042578059776256	0.0	2430.0	0.06088992974238876	0.7034264784725011	0.002332167249708479	0.0	0.734192037470726	1.4036675097671991	0.7185273159144893	301.75	297.7	498.0	18.499824360338486	498.0	299.025	0.7074480699886337	18.752570093457965	0.0	1.1199480903468768	14.378752696208155	0.690668202764977	5.417552488283108E-4	0.9994582447511718	0.9976678327502916	0.10930232558139535	3.2456876456876333	1.0	3.315529411764693	0.6796511627906977	0.8084309133489465	
429.0	375.0	0.8696759259259261	14.559016393442631	375.0	1.055448922189983	429.0	1.3951686813147377	18.366972477064216	1.2441359257127313	436.0	3.2937289191447903	417.0	0.9659134814890782	14.269724770642204	0.1391188441018978	0.18593749999999998	0.0	0.3436506608666555	0.4170665936184473	300.1	0.9810304449648719	0.8411690643880498	429.0	375.0	1.128404923301581	427.59375	0.0	0.65	0.2070528976169578	0.16741633440534598	1.1582899877906223	0.832000000000001	0.12616212341330355	0.9099589439671808	0.0	298.1796875	0.0	500.0	0.0	300.0	0.4849195710455764	0.0	2440.0	0.08564814814814815	0.7009916516054069	0.0021801106825423446	0.0	0.7186018957345972	1.3747489780143918	0.7194244604316546	301.25	295.75	500.0	18.54682147009238	500.0	300.028125	0.6905031925954509	18.709027777777777	0.0	1.1199480903468768	14.411923486559525	0.6869266055045872	6.227709092084932E-4	0.9993772290907916	0.9978198893174577	0.15384615384615385	3.245581395348824	1.0	3.321990740740727	0.6564665127020786	0.8220657276995317	
432.0	378.0	0.8684684684684681	14.69881235154396	378.0	1.0580738279693869	432.0	1.3951686813147377	18.12584269662922	1.2493551562392347	445.0	3.271452934816172	421.0	0.9661559607199749	14.072134831460685	0.14209048636139424	0.159375	0.0	0.35915726609157267	0.4267197180334328	302.5	1.0101382488479267	0.8462424788480887	432.0	378.0	1.131104748792075	436.21875	0.0	0.45	0.2102209945420254	0.1698708845186692	1.1492202371273066	0.8322654462242566	0.08725859557733068	0.9247704219122376	0.0	302.00625	0.0	504.0	0.0	302.45	0.4995060915377017	0.0	2450.0	0.04827586206896552	0.6817212646133828	0.0014893264934635116	0.0	0.7333729216152018	1.3581327801821903	0.7066508313539193	303.7	300.5	504.0	18.458728276153245	504.0	302.46562500000005	0.6988039027020528	18.847743467933494	0.0	1.1199480903468768	14.341032862488984	0.6679775280898876	5.271414548884377E-4	0.9994728585451117	0.9985106735065366	0.11724137931034483	3.230337078651673	1.0	3.3175771971496326	0.6679954441913439	0.8233707865168545	
427.9375	374.0	0.8605200945626474	14.537735849056608	374.0	1.0640637241723894	427.0	1.3951686813147377	18.289497716894978	1.2522008620974359	438.0	3.306412731591854	419.0	0.9780850840322997	14.17557077625571	0.1383576500133534	0.140625	0.0	0.35808443183714334	0.41757911436067746	299.4	0.9372960372960374	0.8302859409983272	428.0	374.0	1.140505318438919	427.90625	0.0	0.4	0.20475409223049096	0.16687683751044458	1.1543301563199464	0.807209302325581	0.10477120137861075	0.8635147363547527	0.0	300.29999999999995	0.0	499.0	0.0	299.2	0.49198931909212285	0.0	2460.0	0.06912442396313365	0.6883087880750121	0.0013260401127134097	0.0	0.7084323040380047	1.3632466087352346	0.7064439140811456	301.7	298.0	499.0	18.509712130329365	499.0	299.3109375000001	0.6793045392148892	18.68325471698113	0.0	1.1199480903468768	14.37301345773917	0.6737385321100917	4.6776875043486385E-4	0.9995322312495654	0.9986739598872867	0.13286713286713286	3.284757505773661	1.0	3.3306976744185914	0.6516203703703703	0.7969194312796207	
421.0625	369.0	0.8679156908665101	14.619239904988135	368.0	1.0713205948768971	421.0	1.3951686813147377	18.255452436194897	1.2530527777484795	434.0	3.296533973545788	412.0	0.9896501728454411	14.177726218097451	0.13041303109042013	0.1375	0.0	0.33770883054892603	0.3995381078375178	295.05	0.9478672985781986	0.8363880071486781	422.0	368.875	1.15252406727392	424.71875	0.0	0.35	0.18783784102849144	0.16074256052745897	1.146851310080458	0.8142857142857137	0.09603440057255481	0.8808761334063581	0.0	294.4812500000001	0.0	491.0	0.0	294.75	0.4599320882852292	0.0	2470.0	0.0665083135391924	0.681916263810928	0.0011969904240766072	0.0	0.7143705463182898	1.3565231514766543	0.7057038834951457	296.8	292.05	491.5	18.502984261277025	492.0	294.87968750000005	0.6844162872201751	18.792399049881222	0.0	1.1199480903468768	14.370062280582541	0.6647465437788018	4.668352540840998E-4	0.9995331647459159	0.9988030095759233	0.13238770685579196	3.2612529002320074	1.0	3.3261904761904657	0.6497695852534562	0.8056338028169036	
427.0	374.0	0.8649532710280372	14.652009456264777	374.0	1.0516700264022534	427.0	1.3951686813147377	18.29086651053865	1.2372979104444684	434.0	3.2822687310120773	418.0	0.9912080548361061	14.219437939110067	0.13747928486321412	0.15468749999999998	0.0	0.3592623637887678	0.4121817320082604	299.15	1.003554502369668	0.8351432499805478	427.0	374.0	1.167097705520858	426.5	0.05	0.4	0.18532522757640738	0.16443620665777664	1.1279241657092924	0.8480186480186483	0.11242450185742922	0.9256827583804492	0.0	298.5484375	0.0	498.0	1.6658337497917706E-4	299.0	0.45918367346938777	0.0	2480.0	0.07459207459207459	0.7131045325348941	0.0013398090772064983	0.0	0.7365023474178404	1.3317702916898548	0.7260765550239234	300.65	296.55	498.09375	18.51644606275315	499.0	299.05625000000003	0.7099929781699438	18.82080378250592	0.0	1.1199480903468768	14.399034081760513	0.7019675925925926	5.177244687907164E-4	0.9994822755312092	0.9986601909227936	0.15384615384615385	3.2461358313817206	0.9998334166250208	3.312765957446792	0.6795023696682464	0.8035128805620616	
429.9375	376.0	0.8649651972157769	14.520000000000017	376.0	1.0518849120348661	429.0	1.3951686813147377	18.234474885844744	1.2396547801031963	439.0	3.2863729279567466	421.0	1.0030143328921315	14.134474885844746	0.14625334563673795	0.19218749999999998	0.0	0.37095435684647304	0.41501781927085557	300.85	0.968372093023256	0.8472867339606256	430.0	376.0	1.1754067462910698	431.09375	0.0	0.45	0.18928173032860468	0.1665400359773055	1.1088260661643567	0.8211845102505693	0.10713678175990232	0.883502207982786	0.0	299.959375	0.0	501.0	0.0	300.55	0.4573150318044861	0.0	2490.0	0.07441860465116279	0.675231296028085	0.0015065282892534316	0.0	0.7088167053364269	1.3087575285431545	0.6894299287410927	302.1	298.15	501.0	18.467423871402335	501.0	300.72812500000003	0.6807771488059801	18.671860465116264	0.0	1.1199480903468768	14.333764209484945	0.6595622119815668	6.401099864281434E-4	0.9993598900135718	0.9984934717107466	0.13849765258215962	3.256392694063913	1.0	3.3155092592592488	0.6535388127853882	0.8280000000000008	
429.0	376.0	0.8697247706422021	14.611241217798591	375.0	1.0487026073704522	429.0	1.3951686813147377	18.221818181818193	1.2362142064028951	448.0	3.282213403392365	425.0	0.9950869421195264	14.123863636363623	0.1465317586859964	0.18125	0.0	0.3668056713928274	0.41449854584660684	300.5	0.9769411764705891	0.8440954557532269	429.0	375.9375	1.171644721949585	435.25	0.0	0.55	0.1878494918858645	0.16629039219590877	1.1045476783962334	0.8312925170068027	0.09268886431215953	0.9019225018953153	0.0	301.3484375	0.0	501.0	0.0	300.4	0.46384945526576427	0.0	2500.0	0.0630841121495327	0.6691488328855555	0.0018230029830957908	0.0	0.7174418604651163	1.3119068521945911	0.6858823529411765	302.9	299.65	501.0	18.476863089282492	501.0	300.46406249999995	0.6806842488123046	18.77119437939109	0.0	1.1199480903468768	14.350554230136881	0.6512276785714286	6.006760563430631E-4	0.9993993239436572	0.9981769970169042	0.12529002320185614	3.241269841269826	1.0	3.315222482435588	0.6473922902494331	0.8165898617511517	
433.0	379.0	0.8525700934579438	14.561305361305363	379.0	1.0493743539695328	433.0	1.3951686813147377	18.297906976744205	1.231640851642558	438.0	3.298479497911352	423.0	0.9683889689349707	14.203953488372099	0.14491019921265974	0.15625	0.0	0.3713572023313905	0.40717909502897925	302.85	0.9432624113475173	0.8279141808330613	433.0	379.0	1.1374039066361554	429.34375	0.0	0.65	0.1888944721383215	0.16115629626681638	1.144114946471319	0.8063529411764714	0.1267632037884903	0.8844069179496022	0.0	301.4296875	0.0	505.0	0.0	302.8	0.4643333333333333	0.0	2510.0	0.07547169811320754	0.7097257934628478	0.00213604995070654	0.0	0.7199292452830188	1.3401536397854446	0.721764705882353	303.65	298.7	505.0	18.513641732234948	505.0	302.8265625000001	0.6896587380389416	18.699766899766885	0.0	1.1199480903468768	14.387248053490518	0.6959770114942528	5.173889784867029E-4	0.9994826110215134	0.9978639500492935	0.18032786885245902	3.26999999999999	1.0	3.3257540603248152	0.6618663594470046	0.7967213114754099	
429.0	375.0	0.8738425925925923	14.531220657276995	375.0	1.0604327650039789	429.0	1.3951686813147377	18.25542986425338	1.2425008425252992	443.0	3.290985522172629	418.0	0.991897634404906	14.17081447963801	0.1386870960895246	0.15312499999999996	0.0	0.35509181969949916	0.4036603696297424	300.15	0.9419580419580426	0.8398329189306423	429.0	375.0	1.1624914560578519	428.84375	0.0	0.65	0.1974386115838712	0.16100527715555626	1.1724655289419224	0.813084112149533	0.12532296918709784	0.8877317940021796	0.0	298.2765625	0.0	500.0	0.0	300.1	0.47612687813021703	0.0	2520.0	0.0911214953271028	0.7204066204582518	0.0021750041827003517	0.0	0.7323943661971831	1.392114115906423	0.7440191387559809	300.7	296.25	500.0	18.488884135395537	500.0	300.1203125	0.7095587806474299	18.677699530516442	0.0	1.1199480903468768	14.358065694292252	0.7009029345372461	5.128049320489064E-4	0.9994871950679511	0.9978249958172998	0.16267942583732056	3.2423076923076852	1.0	3.316009280742446	0.6822916666666666	0.8040669856459336	
435.0	381.0	0.8733634311512415	14.591743119266052	381.0	1.048938539838546	435.0	1.3951686813147377	18.17821100917429	1.2398768078338689	445.0	3.265201882440124	430.0	0.9660778358405263	14.130474040632048	0.142436506680463	0.1640625	0.0	0.36929392446633824	0.42609397333871907	304.55	1.0150115473441115	0.8474433722846246	435.0	381.0	1.1429649521308145	438.5625	0.0	0.7	0.21690188336680877	0.1695255537939354	1.1357186815676166	0.8477477477477477	0.12793011841507346	0.9378959622112005	0.0	304.309375	0.0	508.0	0.0	304.5	0.5248764415156507	0.0	2530.0	0.10273972602739725	0.7223887974131037	0.002287581699346405	0.0	0.7390804597701149	1.375474414390115	0.7389534883720931	306.85	301.9	508.0	18.465697639734756	508.0	304.52031249999993	0.718362167859509	18.732568807339455	0.0	1.1199480903468768	14.353052385009995	0.7112359550561798	5.382972735607798E-4	0.9994617027264393	0.9977124183006536	0.21016166281755197	3.20802752293577	1.0	3.307110091743107	0.6890519187358917	0.8232718894009217	
440.0	385.0	0.8671945701357467	14.569141531322508	385.0	1.0444095909897066	440.0	1.3951686813147377	18.365681818181805	1.2340954852352255	444.0	3.2995777489278852	423.0	0.9621021172207125	14.22863636363637	0.1391555766396123	0.1859375	0.0	0.3660873802176385	0.4275184353023228	307.85	0.9504608294930875	0.8386224029230199	440.0	385.0	1.1309841658169428	437.15625	0.0	0.45	0.21618222753714056	0.1682631064009625	1.1009662149884019	0.7993135011441644	0.11667545970462513	0.8985116801004511	0.0	307.6484375	0.0	513.0	0.0	307.75	0.5361847454870711	0.0	2540.0	0.07780320366132723	0.7121639328708559	0.00146484375	0.0	0.7453596287703016	1.32864254227991	0.7369976359338062	310.45	304.35	513.0	18.543823648160043	513.0	307.80937500000005	0.7082299512425132	18.726027397260275	0.0	1.1199480903468768	14.40562349630913	0.6948863636363637	6.040549600828518E-4	0.9993959450399172	0.99853515625	0.14840182648401826	3.2712328767123156	1.0	3.326484018264824	0.6796338672768879	0.8087759815242498	
433.0	379.0	0.8637387387387384	14.544470588235285	379.0	1.0491457230771901	433.0	1.3951686813147377	18.23052391799544	1.2343650855581265	444.0	3.2916201283618096	424.0	0.9861173292808114	14.142824601366739	0.13935566196873814	0.18125000000000005	0.0	0.3548121292023731	0.4145971072348124	303.1	0.9461358313817334	0.8298302503919447	433.0	379.0	1.1458672144182998	433.5625	0.0	0.45	0.20394923945779708	0.16400349401681757	1.1412690118174333	0.8025114155251142	0.11249342618191932	0.8885391455337223	0.0	303.615625	0.0	505.0	0.0	303.05	0.509498853586636	0.0	2550.0	0.09339407744874716	0.7170303518041059	0.001477832512315271	0.0	0.7276995305164319	1.3332971777219587	0.7305424528301887	305.3	301.75	505.0	18.485480322816947	505.0	303.0640625000001	0.709475058744659	18.666823529411754	0.0	1.1199480903468768	14.36402994406318	0.6998873873873874	5.960549874703346E-4	0.9994039450125296	0.9985221674876847	0.15046296296296297	3.2482678983833573	1.0	3.3281105990783306	0.6869369369369369	0.7936768149882905	
423.6875	371.0	0.8543577981651376	14.567224880382765	370.0	1.0659864963610592	423.0	1.3951686813147377	18.290610328638497	1.2493529450730183	436.0	3.309673646403973	418.0	0.9884717116270392	14.162441314553998	0.13835852343497707	0.17968750000000006	0.0	0.3398268398268398	0.4046798346914941	296.55	0.928605200945627	0.8346478581258111	424.0	370.6875	1.1542000810988142	427.8125	0.0	0.6	0.1893963497599815	0.1623134538733629	1.13477803059704	0.7415137614678898	0.08853039957720986	0.8476379822880545	0.0	297.99375	0.0	494.0	0.0	296.35	0.47433092072041744	0.0	2560.0	0.06004618937644342	0.6610716440836019	0.0020093770931011385	0.0	0.6949052132701422	1.3386383001519768	0.6836124401913876	300.3	296.2	494.0	18.495125852821843	494.0	296.47499999999997	0.6653164730535562	18.729425837320566	0.0	1.1199480903468768	14.350804348292042	0.6519495412844036	6.02626225443378E-4	0.9993973737745565	0.9979906229068988	0.11971830985915492	3.2899061032863743	1.0	3.3290023201856025	0.6450688073394495	0.817169373549886	
422.0	369.0	0.8614657210401901	14.62901678657074	369.0	1.0618357411796568	422.0	1.3951686813147377	18.21191588785046	1.2441830822855469	429.0	3.2883826048221123	416.0	0.9710890821585796	14.12710280373832	0.13871361514121425	0.19531249999999994	0.0	0.3272973430360467	0.39965519045207437	295.5	0.9882494004796167	0.8258991841592398	422.0	369.0	1.132497368244209	422.15625	0.05	0.5	0.18467072918027477	0.16136666840954988	1.1291967213045584	0.7855140186915887	0.11534111049849255	0.9037000820163192	0.0	295.4515625	0.0	492.0	1.6943409013893594E-4	295.4	0.4602772143340095	0.0	2570.0	0.08767772511848342	0.7353402711628799	0.001682085786375105	0.0	0.7463942307692307	1.3172407656836773	0.7493990384615384	297.65	294.0	492.65625	18.503946477796486	493.0	295.47968749999995	0.7204621003456071	18.782973621103114	0.0	1.1199480903468768	14.389664688815126	0.7248831775700935	6.60038361166988E-4	0.9993399616388331	0.9983179142136249	0.15384615384615385	3.2557109557109416	0.9998305659098611	3.3149643705463046	0.6907894736842105	0.7834928229665071	
426.0	373.0	0.8634032634032641	14.569103773584906	372.0	1.0521072209354418	426.0	1.3951686813147377	18.270823529411768	1.237641848711519	437.0	3.2911762794987514	418.0	0.9779590504419939	14.145647058823526	0.13839367016897186	0.18437499999999998	0.0	0.3378833838894506	0.4059029821570941	298.05	0.9668246445497634	0.8421936225775201	426.0	372.53125	1.141568929955465	426.25	0.0	0.7	0.19161649113618268	0.16444185774989692	1.1351028610162288	0.7578823529411768	0.09017612170120563	0.8886668670241501	0.0	297.471875	0.0	497.0	0.0	297.9	0.4767480762796922	0.0	2580.0	0.0611764705882353	0.6865960663238726	0.00235136042996305	0.0	0.7103080568720379	1.346151494379227	0.6973684210526315	298.9	295.0	497.0	18.500355905866908	497.0	297.97187499999995	0.6945446183281222	18.714622641509433	0.0	1.1199480903468768	14.366986003790625	0.6681922196796338	6.194254926184026E-4	0.9993805745073816	0.997648639570037	0.12093023255813953	3.262295081967204	1.0	3.3175355450236874	0.667447306791569	0.8125295508274228	


==> reference.dat <==
OPTIMAL_NUMBER_AT_DESIRED_LOAD_Avg	OPTIMAL_NUMBER_AT_MAX_LOAD_Max	PEER_MESSAGES_DNS_PERSEC_Max	PEER_MESSAGES_BALANCING_PERSEC_Max	OPTIMAL_NUMBER_AT_MAX_LOAD_Min	OPTIMAL_RESPONSE_TIME_Avg	OPTIMAL_NUMBER_AT_DESIRED_LOAD_Min	CLIENT_RESPONSE_TIME_overtime	PEER_MESSAGES_PERSEC_Min	CLIENT_RESPONSE_TIME_Avg	PEER_NB_OF_ACTIVE_WORKERS_Max	PEER_MESSAGES_TOPOLOGY_PERSEC_Avg	PEER_NB_OF_ACTIVE_WORKERS_Min	OPTIMAL_RESPONSE_TIME_Min	PEER_MESSAGES_BALANCING_PERSEC_Min	REQUEST_PENDING_TIME_Min	CLIENT_NB_OF_REJECTED_REQ_Avg	CLIENT_PERC_OF_LOST_REQ_Avg	REQUEST_NB_OF_HOPS_Min	REQUEST_NB_OF_HOPS_Avg	CLIENT_NB_OF_ISSUED_REQ_Max	PEER_REQUESTS_BALANCING_PERSEC_Max	PEER_MESSAGES_DNS_PERSEC_Avg	OPTIMAL_NUMBER_AT_DESIRED_LOAD_Max	OPTIMAL_NUMBER_AT_MAX_LOAD_Avg	CLIENT_RESPONSE_TIME_Min	PEER_NB_OF_ACTIVE_WORKERS_Avg	CLIENT_NB_OF_REJECTED_REQ_Min	CLIENT_NB_OF_REJECTED_REQ_Max	REQUEST_PENDING_TIME_Max	REQUEST_PENDING_TIME_Avg	OPTIMAL_RESPONSE_TIME_Max	PEER_REQUESTS_BALANCING_PERSEC_Min	PEER_NB_OF_PENDING_REQUESTS_Avg	PEER_REQUESTS_BALANCING_PERSEC_Avg	CLIENT_PERC_OF_LOST_REQ_Max	CLIENT_NB_OF_COMPLETED_REQ_Avg	CLIENT_PERC_OF_LOST_REQ_Min	OPTIMAL_NUMBER_AT_MIN_LOAD_Min	CLIENT_PERC_OF_REJECTED_REQ_Min	CLIENT_NB_OF_ISSUED_REQ_Min	REQUEST_NB_OF_HOPS_Max	CLIENT_NB_OF_LOST_REQ_Avg	Time	PEER_NB_OF_PENDING_REQUESTS_Min	PEER_LOAD_Avg	CLIENT_PERC_OF_REJECTED_REQ_Max	CLIENT_NB_OF_LOST_REQ_Max	PEER_THROUGHPUT_Max	CLIENT_RESPONSE_TIME_Max	PEER_LOAD_Max	CLIENT_NB_OF_COMPLETED_REQ_Max	CLIENT_NB_OF_COMPLETED_REQ_Min	OPTIMAL_NUMBER_AT_MIN_LOAD_Avg	PEER_MESSAGES_PERSEC_Avg	OPTIMAL_NUMBER_AT_MIN_LOAD_Max	CLIENT_NB_OF_ISSUED_REQ_Avg	PEER_THROUGHPUT_Avg	PEER_MESSAGES_PERSEC_Max	CLIENT_NB_OF_LOST_REQ_Min	OPTIMAL_RESPONSE_TIME_overtime	PEER_MESSAGES_BALANCING_PERSEC_Avg	PEER_LOAD_Min	CLIENT_PERC_OF_REJECTED_REQ_Avg	CLIENT_PERC_OF_COMPLETED_REQ_Avg	CLIENT_PERC_OF_COMPLETED_REQ_Min	PEER_NB_OF_PENDING_REQUESTS_Max	PEER_MESSAGES_TOPOLOGY_PERSEC_Min	CLIENT_PERC_OF_COMPLETED_REQ_Max	PEER_MESSAGES_TOPOLOGY_PERSEC_Max	PEER_THROUGHPUT_Min	PEER_MESSAGES_DNS_PERSEC_Min	
217.0	190.0	0.8962264150943411	14.64354066985646	190.0	0.9624591831454735	217.0	1.2188038288521517	18.27351598173516	1.2181331329852407	220.0	3.281628750642723	205.0	0.8704471358765996	14.16529680365298	0.18817124333610666	0.00125	0.0	0.229366920782234	0.32187511423618204	151.95	0.9366666666666668	0.8766676810439489	217.0	190.0	1.0797781414531358	212.75	0.0	0.05	0.3333694808399165	0.2358365546832586	1.0606020086541879	0.808675799086758	0.1939030732016119	0.8613214071910642	0.0	151.06875000000002	0.0	253.0	0.0	151.7	0.45767716535433073	0.0	0.0	0.09569377990430622	0.6955466609066858	3.303600925008259E-4	0.0	0.7313953488372092	1.4061254658035987	0.7195121951219512	152.55	148.7	253.0	18.547441886961526	253.0	151.78625000000005	0.6772526984213445	18.847368421052632	0.0	0.9438111040272191	14.389145455274848	0.6746575342465754	8.259002312520647E-6	0.9999917409976874	0.9996696399074991	0.31100478468899523	3.232568807339442	1.0	3.3244019138755885	0.6337209302325582	0.8576744186046533	
214.0	187.0	0.8904306220095708	14.610952380952382	187.0	0.9453416839710076	214.0	1.2188038288521517	18.382568807339457	1.1833609465830461	225.0	3.3170598858555174	206.0	0.8954882758812817	14.235321100917426	0.1813296991323136	0.00125	0.0	0.22562764916856864	0.29699547454514696	149.85	0.8754716981132072	0.8734775312151303	214.0	187.0	1.0991152331825647	213.45	0.0	0.05	0.2763001800071289	0.21856608392384183	1.0003065235587953	0.7678899082568799	0.09001637035772433	0.8192761360704583	0.0	151.8775	0.0	250.0	0.0	149.75	0.3814262023217247	0.0	10.0	0.046948356807511735	0.6947969147391517	3.3233632436025255E-4	0.0	0.7451456310679612	1.2960148578835082	0.7172330097087378	153.4	149.75	250.0	18.624086566307675	250.0	149.76125000000005	0.6951408937045063	18.81279620853081	0.0	0.9438111040272191	14.43354914923702	0.6611111111111111	8.308408109006313E-6	0.9999916915918909	0.9996676636756396	0.13106796116504854	3.280188679245274	1.0	3.3385321100917333	0.6364678899082569	0.838862559241708	
211.65	185.0	0.8930875576036883	14.644497607655499	185.0	0.9151326510899555	211.0	1.2188038288521517	18.461009174311922	1.1386099252573807	219.0	3.3174072544356967	205.0	0.8795916307098204	14.32018348623853	0.17137389445906262	0.0025	0.0	0.19844226210633253	0.2773548761791801	148.2	0.9138755980861243	0.8728056374915404	212.0	185.0	1.0697779921185084	212.325	0.0	0.05	0.23742466746271867	0.2043172296773604	0.9517360598178842	0.7749999999999991	0.18406027594050053	0.8377793891304315	0.0	148.24875000000003	0.0	247.0	0.0	147.9	0.3549899531145345	0.0	20.0	0.12735849056603774	0.7432961447515367	3.4013605442176874E-4	0.0	0.7319711538461539	1.2016707403540563	0.7695121951219512	150.15	146.95	247.0	18.687427717339332	247.0	148.09249999999997	0.6983123787819749	18.85645933014354	0.0	0.9438111040272191	14.497214825412096	0.7226027397260274	1.6873002967507725E-5	0.9999831269970325	0.9996598639455782	0.24401913875598086	3.2816513761467814	1.0	3.3399999999999905	0.6731651376146789	0.8530805687203805	
213.0	187.0	0.8854460093896734	14.612676056338024	186.0	0.907438267009459	213.0	1.2188038288521517	18.197685185185186	1.1113001521454193	223.0	3.3006708409788295	208.0	0.8163975164654538	14.10972222222222	0.1511484683836293	0.009999999999999998	0.0	0.19133084998306807	0.26830382298970995	149.25	0.9238317757009339	0.8714944325243563	213.0	186.5	0.9860917425961262	216.425	0.0	0.2	0.24715312290932756	0.1848344000087318	1.016249597051216	0.7649769585253455	0.10478288195570747	0.8292971723603004	0.0	148.20625	0.0	249.0	0.0	149.15	0.35833050559891416	0.0	30.0	0.058823529411764705	0.6816668879154775	0.001362397820163488	0.0	0.7016129032258065	1.2824912217831663	0.7055288461538461	149.75	146.6	249.0	18.576486232405294	249.0	149.20374999999996	0.6784877683998622	18.804090909090903	0.0	0.9438111040272191	14.404320958902105	0.6580717488789237	6.783543451733574E-5	0.9999321645654827	0.9986376021798365	0.16901408450704225	3.2393518518518447	1.0	3.333802816901399	0.6426940639269406	0.8474654377880196	
211.0	185.0	0.899061032863851	14.69009433962264	185.0	0.9795115581920804	211.0	1.2188038288521517	18.519534883720933	1.2011406102261142	218.0	3.3290027335992556	206.0	0.8249272208272688	14.33395348837209	0.156317310324612	0.015	0.0	0.21917344173441736	0.2803228834808433	148.0	0.9504807692307687	0.8690553659577838	211.0	185.0	0.9998888790590157	212.5	0.0	0.2	0.3105872151860315	0.20241512076683127	1.138721520834453	0.773023255813953	0.2380869950185353	0.8669350080128229	0.0	146.58499999999998	0.0	247.0	0.0	148.0	0.3976190476190476	0.0	40.0	0.12844036697247707	0.716291968614869	0.0013568521031207602	0.0	0.7014563106796117	1.4702280737890543	0.741504854368932	148.3	144.95	247.0	18.753295056576523	247.0	148.0	0.6618210414107196	18.892452830188684	0.0	0.9438111040272191	14.555236957019483	0.6956018518518519	1.0219311047446283E-4	0.9998978068895255	0.9986431478968794	0.3459715639810427	3.3144186046511535	1.0	3.337619047619038	0.6238532110091743	0.8488151658767794	
512.0	448.0	0.6130023640661958	20.75299760191848	448.0	0.9503548076206456	512.0	1.2188038288521517	20.153263157894738	1.680729376654838	475.0	1.8466966758126717	417.0	0.841374801896891	17.83010526315791	0.6178135615017605	2.16125	0.0	2.291436464088398	2.4959334126541193	358.65	11.377937649880092	0.5801693265708815	512.0	448.0	1.510895299448974	447.075	1.3	9.95	0.7300966758663966	0.6779461667467193	1.0226351902562911	9.52105263157894	6.764447849757107	10.588263486546722	0.0	182.19	0.0	597.0	0.007006197790353004	358.2	2.702572347266881	0.0	50.0	5.850526315789474	2.2228924504046352	0.05159450350012963	0.0	0.8063549160671463	1.7848886089668747	2.3884892086330933	186.6	176.85	597.35	21.8242198614624	598.0	358.37874999999985	0.721890165250292	23.323021582733787	0.0	0.9438111040272191	19.397353859078844	2.0078947368421054	0.011681703965952214	0.9883182960340475	0.9484054964998704	7.444444444444445	1.7194503171247302	0.992993802209647	1.9716312056737535	0.6541095890410958	0.5570824524312905	
1125.0	985.0	0.8068801897983356	24.924096385542178	984.0	0.8766161463387725	1125.0	1.2188038288521517	27.440998838559814	3.188307235497857	861.0	2.6972213902478552	824.0	0.8435253811689492	23.993728222996513	2.145249571748285	140.055	0.0	7.6784070228026975	7.726642936320912	787.8	12.6501204819277	0.787499632663323	1125.0	984.3	3.1377907699107466	839.275	123.55	157.75	2.205407218932697	2.180781743399503	0.9127531294063144	12.001045296167256	3.016539120166685	12.331827276779395	0.0	480.60875	0.0	1312.0	0.1968610579987253	787.2	7.80264093448451	0.0	60.0	2.7833723653395785	1.1960944340802229	0.255776246453182	0.0	1.0924043062200957	3.248567999321042	1.21875	504.05	459.0	1312.475	27.960340526613738	1313.0	787.4424999999999	1.0335593876797933	28.426746987951805	0.0	0.9438111040272191	24.475619503702553	1.1681184668989546	0.2257069915513	0.7742930084487002	0.744223753546818	3.2481927710843372	2.640330188679247	0.8031389420012747	2.7467378410438963	0.9813253012048193	0.776682692307689	
1425.0	1247.0	0.8470999999999932	22.272708962739163	1247.0	0.9213301942513488	1425.0	1.2188038288521517	25.043372319688107	3.3206708061782537	1029.0	3.078196159026411	993.0	0.8831332601881369	21.16091617933724	2.1758963125860644	184.47749999999996	0.0	8.380800546603655	8.513469480807675	997.5	9.131419939577038	0.8357579684578018	1425.0	1247.0	3.2136196307095157	1007.4	154.85	210.45	2.3392471496829557	2.2566166899563602	0.9573926478519158	8.207699805068238	1.8788864885327126	8.745273695057051	0.0	841.9512500000003	0.0	1662.0	0.15002664341423244	997.35	8.63037801541905	0.0	70.0	1.543859649122807	0.9902064187821342	0.2074114226580594	0.0	0.9942899702085403	3.435971081151305	1.0035105315947843	878.15	804.2	1662.375	25.727447402050085	1663.0	997.4525000000003	0.9435289358581083	26.212890231621362	0.0	0.9438111040272191	21.813493274565907	0.9723032069970845	0.1797818921109509	0.8202181078890488	0.7925885773419405	2.1852970795568982	3.049851337958412	0.8499733565857677	3.1144869215292155	0.9108761329305136	0.8225966303270495	
1421.0	1243.0	0.8542297417631258	18.574242424242406	1243.0	0.9578041692371683	1421.0	1.2188038288521517	20.572894736842102	2.6803506862406246	1148.0	3.1485461505172294	1109.0	0.9227112497491812	16.567543859649128	1.4426064957867113	58.5775	0.0	5.904992867332382	6.5652988118787565	994.65	5.3792335115864525	0.843274124222722	1421.0	1243.0	2.482667054569362	1130.075	40.6	81.45	1.7926188527487426	1.6090547380370475	0.9872755990511861	3.324999999999998	0.5359379757875635	4.2587343807204485	0.0	1030.235	0.0	1657.0	0.03717608277630254	994.4	7.2768969987037595	0.0	80.0	0.3674008810572687	0.8976167438727212	0.07511412366855721	0.0	1.016711229946524	2.9041013167332244	0.912082957619477	1051.5	1002.9	1657.8	21.46563896507461	1658.0	994.5325	0.9810259750313548	22.560160427807467	0.0	0.9438111040272191	17.473818690334706	0.881315331010453	0.05382325755183444	0.9461767424481657	0.9248858763314428	0.7779767233661593	3.109234828496091	0.9628239172236975	3.17696428571434	0.9582965578111209	0.8263852242743983	
1423.0	1245.0	0.8658022690437513	15.014168714168711	1245.0	0.9421857593130566	1423.0	1.2188038288521517	18.67490007993605	1.8548862539530977	1255.0	3.19043775880873	1221.0	0.9132419352819126	14.656754596322937	0.7049981329432333	12.126250000000002	0.0	2.547934346731325	3.168132263228725	996.3	1.702293202293201	0.8508324415899464	1423.0	1245.0	1.6868930813342669	1236.825	6.7	22.95	1.0193729333921242	0.8501778140933887	0.972699643204957	1.4125709651257092	0.15562112490398233	1.5066994368626456	0.0	1082.1275000000003	0.0	1660.0	0.006209453197405005	996.1	3.8375871140443993	0.0	90.0	0.1259198691741619	0.7971597712922704	0.02074482509265118	0.0	0.8703931203931204	2.064079828173697	0.808968058968059	1088.4	1072.3	1660.175	18.858416496150657	1661.0	996.2087499999998	0.837567017414629	19.072317772317742	0.0	0.9438111040272191	14.817146295752039	0.7854581673306773	0.011070524025626312	0.9889294759743734	0.9792551749073488	0.1998388396454472	3.1578692493947345	0.9937905468025949	3.2210569105691707	0.8133493205435651	0.8394822006472407	
1422.0	1244.0	0.8728404669260649	14.970321064996083	1244.0	0.9203127361936787	1422.0	1.2188038288521517	18.761051829268297	1.2714694119913212	1313.0	3.252410054777124	1277.0	0.8878654736855547	14.682926829268288	0.26754079646847556	0.12624999999999997	0.0	0.8107708240864033	0.9307279206073371	995.45	1.3726708074534164	0.859770717001776	1422.0	1244.0	1.1923004122535803	1300.475	0.0	0.4	0.42923959737817735	0.32219757571565694	0.962811202129945	1.244766997708174	0.15688475886640973	1.3053719088666518	0.0	1019.2425000000001	0.0	1659.0	0.0	995.2	1.1704446802353623	0.0	100.0	0.12070282658517953	0.7646987952634158	3.890482906190731E-4	0.0	0.7848344880677445	1.4105572452267883	0.778974158183242	1036.7	1006.6	1659.0	18.91825992801424	1659.0	995.3299999999997	0.7686620383354135	19.098512137823025	0.0	0.9438111040272191	14.806079156235398	0.7559070121951219	1.2345016202127383E-4	0.9998765498379789	0.9996109517093809	0.19204284621270085	3.227057926829331	1.0	3.270086139389258	0.7513338414634146	0.8494217424826446	
1420.0	1243.0	0.874389341228714	14.84554234769688	1243.0	0.9238365870952459	1420.0	1.2188038288521517	18.685829662261387	1.1576803514045266	1365.0	3.263825325446286	1334.0	0.8791346755296577	14.587004405286333	0.18261041415162377	0.00125	0.0	0.7311605883538183	0.7854869293121642	994.25	1.2662462908011876	0.8564462540021601	1420.0	1243.0	1.0924153487721044	1354.475	0.0	0.05	0.24955084886229187	0.20705932778503028	0.975930949443312	1.1992647058823518	0.11662978505563168	1.2306901107286774	0.0	993.8862499999998	0.0	1657.0	0.0	994.15	0.8537704918032787	0.0	110.0	0.08730741012472487	0.7166517846638156	5.0314465408805034E-5	0.0	0.745	1.249152943092953	0.7276986506746627	998.0	989.85	1657.0	18.833883590446938	1657.0	994.1912500000001	0.7318926370513699	18.99011887072804	0.0	0.9438111040272191	14.713612010998554	0.7107483492296405	1.2578616352201258E-6	0.9999987421383647	0.9999496855345913	0.1448529411764706	3.2403379867744957	1.0	3.2887815750372082	0.7152573529411764	0.8424153166421134	
1427.0	1249.0	0.8698550724637623	14.919724437998594	1249.0	0.9652848789406999	1427.0	1.2188038288521517	18.82345767575321	1.1996235997275906	1394.0	3.289313694144179	1366.0	0.9204746069238647	14.713936781609208	0.18486978077484037	0.013749999999999998	0.0	0.7254011504692703	0.7802546142652989	999.1	1.2839389534883734	0.8506889800319961	1427.0	1249.0	1.1317432767092577	1381.85	0.0	0.1	0.24535309749561163	0.20763251757545267	1.0153434517956013	1.2042660882140295	0.18875248581162157	1.2377240463545354	0.0	990.725	0.0	1665.0	0.0	998.85	0.8436050030260238	0.0	120.0	0.15218951902368988	0.7359754442676204	1.0089290218433135E-4	0.0	0.7310633648943918	1.2875493872341703	0.7443265007320644	995.95	987.6	1665.0	18.944295804141042	1665.0	998.9237499999996	0.7177247704222819	19.082523567802728	0.0	0.9438111040272191	14.804293129964927	0.7290021536252692	1.386777001357824E-5	0.9999861322299866	0.9998991070978156	0.24238026124818576	3.2685078909613265	1.0	3.312180889861478	0.7038433908045977	0.8269010043041547	
1436.475	1257.0	0.8748409893992887	14.902074391988567	1257.0	1.006073569990407	1436.0	1.2188038288521517	18.855934612651026	1.259371151628859	1415.0	3.2979823356126823	1389.0	0.9718592816029915	14.747736916548792	0.2017561113564799	0.051250000000000004	0.0	0.7415933651671274	0.7932358052452904	1005.6	1.271030042918456	0.8409881219216926	1437.0	1257.0	1.2002421588346623	1404.65	0.0	0.2	0.2690482105078158	0.22639712324909364	1.0444560643778968	1.1976661951909466	0.1656083099956737	1.2318150487289525	0.0	994.7612500000001	0.0	1676.0	0.0	1005.45	0.851224387806097	0.0	130.0	0.1339475549255847	0.7306298812248063	2.0126798832645668E-4	0.0	0.7361111111111112	1.3404428523119292	0.7397555715312725	1000.5	990.55	1676.0	18.96342345166689	1676.0	1005.5200000000001	0.7181471037752611	19.057894736842133	0.0	0.9438111040272191	14.82445299413258	0.7254243281471005	5.153466844903127E-5	0.9999484653315511	0.9997987320116735	0.1895937277263008	3.2746979388771056	1.0	3.3144989339019792	0.7046742209631728	0.8071581961345676	
1430.95	1252.0	0.8745441795231381	14.825369978858332	1252.0	1.0234192897749763	1430.0	1.2188038288521517	18.7390852390852	1.2813358019062222	1443.0	3.29913492576772	1417.0	0.9941153279220635	14.628828828828814	0.210806721132753	0.07624999999999998	0.0	0.7347080400515515	0.7927072491609573	1001.55	1.2022222222222227	0.838270147389377	1431.0	1252.0	1.2316018011540597	1426.525	0.0	0.5	0.2552258360126719	0.23102753677771246	1.054184041297384	1.1503881439661257	0.12317115835302286	1.1800077053556675	0.0	1008.6612499999999	0.0	1669.0	0.0	1001.3	0.8391992090954029	0.0	140.0	0.10621942697414395	0.6812291808063835	4.957858205255329E-4	0.0	0.7098527349228612	1.3364873493034808	0.6867512332628611	1013.45	1002.85	1669.0	18.878763772253077	1669.0	1001.4337500000001	0.6967327792723927	18.980925666199152	0.0	0.9438111040272191	14.741358699096025	0.6723839223839224	7.561712640980907E-5	0.9999243828735901	0.9995042141794744	0.1502808988764045	3.278586278586342	1.0	3.3151791988756756	0.6808731808731808	0.8003498950314866	
1246.0	1090.0	0.8117080994386459	14.3191573926868	1090.0	1.0645443807821948	1246.0	1.2188038288521517	18.20047619047621	1.2992394397884666	1293.0	3.3254450446993724	1226.0	1.036442769617059	14.074920634920645	0.19400091892797824	0.15	0.0	0.6842452934052626	0.7492463345718848	872.05	0.907102952913008	0.7706627253992434	1246.0	1090.0	1.2607268840019854	1259.85	0.0	0.6	0.23678125603549946	0.20845360600612453	1.0913170295625527	0.7755555555555586	0.024318321225173987	0.8674385195606578	0.0	908.2175000000001	0.0	1453.0	0.0	871.9	0.7879804255787101	0.0	150.0	0.014184397163120567	0.35157323905959353	6.630933303862518E-4	0.0	0.417401764234162	1.3454414913903041	0.35966319165998395	911.75	904.25	1453.0	18.338752360039695	1453.0	871.9950000000001	0.40001312799754174	18.42542101042503	0.0	0.9438111040272191	14.242644589941145	0.34226190476190477	1.6520066351622198E-4	0.9998347993364838	0.9993369066696137	0.031451612903225803	3.3192367601246806	1.0	3.3323877068558603	0.38492063492063494	0.7401103230890477	
893.0	782.0	0.6894666666666682	14.312651413189785	781.0	1.0939720419100243	893.0	1.2188038288521517	17.989175257731944	1.2861129764926253	781.0	3.3332955010051983	740.0	1.0673288048954375	13.968041237113415	0.15287199224202105	1.81125	0.0	0.5767114914425427	0.6296654816160773	625.4	0.836715620827772	0.6812127004800961	893.0	781.625	1.246224834045468	761.65	0.75	4.15	0.1871925743207923	0.16769930464772428	1.1177710524941171	0.6582474226804136	0.08724456227057227	0.7906674317848941	0.0	654.1125000000001	0.0	1042.0	0.0011432055483575948	625.1	0.6673286991062563	0.0	160.0	0.06973684210526315	0.6136925679306853	0.006352851128970533	0.0	0.61875	1.324567091591732	0.6275033377837116	658.55	649.1	1042.0	18.19334454768999	1042.0	625.2250000000001	0.6015091445914316	18.321938088829086	0.0	0.9438111040272191	14.178836346204713	0.5837628865979382	0.002761630831161656	0.9972383691688382	0.9936471488710295	0.11241830065359477	3.3306472919418972	0.9988567944516424	3.336856010568056	0.5779392338177014	0.6695262483994888	
711.0	622.0	0.8019390581717433	14.667039106145252	622.0	1.0235420691899706	711.0	1.2188038288521517	18.489538043478277	1.1957392373079458	740.0	3.3226174965830935	714.0	0.9891507291590708	14.41603260869566	0.135901669193667	2.16875	0.0	0.47813527243749376	0.5246797776515484	497.8	1.0018030513176157	0.7719856198741875	711.0	622.0	1.156540446856027	726.875	0.85	5.4	0.16191614793070264	0.14934461577198502	1.0534976747585252	0.915138888888891	0.0846853110802607	0.9608329336878418	0.0	499.6024999999998	0.0	830.0	0.0016954223596290015	497.7	0.5803937243929249	0.0	170.0	0.06721536351165981	0.6636322399832262	0.010739856801909309	0.0	0.7016806722689075	1.2362014570893163	0.6761204481792717	502.2	496.2	830.0	18.641474207990356	830.0	497.75375	0.675348412455784	18.77164804469271	0.0	0.9438111040272191	14.546871091533088	0.6545516304347826	0.004321668339965348	0.9956783316600349	0.9892601431980907	0.10504774897680765	3.2973720608575494	0.998304577640371	3.3338888888889056	0.6489864864864865	0.748204419889502	
713.0	624.0	0.852624309392262	14.697475455820452	624.0	0.9358156779721165	713.0	1.2188038288521517	18.462916666666672	1.1198320610179953	736.0	3.3039124046222796	713.0	0.9054119319854756	14.379027777777784	0.14092366943283297	0.54375	0.0	0.48845771144278605	0.5445541942717775	499.3	1.0305750350631135	0.8315671427795671	713.0	624.0	1.0690219578489801	724.775	0.1	1.55	0.17272014520610668	0.1608442903204758	0.9620537128532982	0.9499319727891169	0.09504516948714711	0.9952951503082523	0.0	501.90374999999995	0.0	832.0	1.984126984126984E-4	499.05	0.6080866282535268	0.0	180.0	0.07628294036061026	0.6801444445626716	0.0030815109343936384	0.0	0.7047353760445683	1.1462576715556019	0.6889901823281908	504.6	498.45	832.0	18.697147781356534	832.0	499.14875	0.6866102158674645	18.8294530154278	0.0	0.9438111040272191	14.561668233954697	0.6708559782608695	0.001081914239625859	0.9989180857603743	0.9969184890656063	0.11911357340720222	3.2822802197802323	0.9998015873015873	3.322607489597794	0.6644736842105263	0.7940277777777764	
711.0	622.0	0.8491009681881003	14.659716312056734	622.0	0.898164139791473	711.0	1.2188038288521517	18.562272089761585	1.0745407402774192	726.0	3.319489531371397	701.0	0.8699978747778128	14.451753155680224	0.135935817327279	0.12874999999999998	0.0	0.47971745711402625	0.5382978371839889	497.9	1.0023977433004252	0.8246106298413745	711.0	622.0	1.030163008766499	713.0	0.0	0.6	0.16590422036655764	0.15329788842400952	0.9318559869524361	0.9229485396383883	0.09893838886951477	0.9637083609322289	0.0	497.3037499999999	0.0	830.0	0.0	497.7	0.5942392613408269	0.0	190.0	0.07927677329624479	0.6746824003762928	0.0012059089538739825	0.0	0.7009803921568627	1.1159610186546907	0.6843971631205674	499.4	495.15	830.0	18.704877979841687	830.0	497.81000000000006	0.6810636048930263	18.811773049645385	0.0	0.9438111040272191	14.560777818628926	0.6632231404958677	2.587722493154265E-4	0.9997412277506845	0.9987940910461259	0.12395543175487465	3.3036312849162135	1.0	3.3305832147937497	0.6539256198347108	0.7881856540084375	
708.0	619.0	0.8611188811188766	14.750421348314593	619.0	0.9041636477816644	708.0	1.2188038288521517	18.43894297635604	1.085296639550809	723.0	3.3017934353048295	705.0	0.8505503952870297	14.345479833101527	0.13706121672734312	0.12125000000000001	0.0	0.4848053663990243	0.5439335972307628	495.55	1.0811797752809005	0.840690754923932	708.0	619.0	1.0281393174217446	714.35	0.0	1.25	0.17580765383196578	0.15797707663027713	0.9509605270317583	0.9710709318497932	0.11659291218323058	1.0287561106978904	0.0	492.64874999999995	0.0	826.0	0.0	495.3	0.5975175501068267	0.0	200.0	0.09040333796940195	0.692936150333914	0.002527550298250935	0.0	0.7089185393258427	1.1486304538548362	0.701063829787234	495.4	489.8	826.0	18.7484294323729	826.0	495.39124999999996	0.6845267187229767	18.927668539325825	0.0	0.9438111040272191	14.605945242144148	0.6826388888888889	2.458202174151128E-4	0.999754179782585	0.9974724497017491	0.16338028169014085	3.2737134909596777	1.0	3.323829787234054	0.6607391910739191	0.8171070931849778	
715.725	626.0	0.8637762237762193	14.830834512022616	626.0	0.9443521676875886	715.0	1.2188038288521517	18.671248246844314	1.1489327287314242	719.0	3.305858645723987	702.0	0.8708893745858529	14.548387096774189	0.15373803462566227	0.11874999999999998	0.0	0.5014594866633115	0.569710777933452	501.15	1.11895332390382	0.8354942422627303	716.0	626.0	1.0608442441548764	712.325	0.0	1.25	0.21098232344445284	0.1810359138334787	1.00723311176288	1.0199158485273516	0.1516984195170925	1.067568360724811	0.0	494.83625	0.0	835.0	0.0	500.75	0.6263625353249899	0.0	210.0	0.10955056179775281	0.7129797191114797	0.0025191455058444175	0.0	0.726056338028169	1.2296459406957605	0.7247150997150997	497.3	491.4	835.0	18.8211448924185	835.0	500.90999999999997	0.6987972539159996	18.95629420084867	0.0	0.9438111040272191	14.679792004431786	0.7065368567454798	2.3972317382899675E-4	0.9997602768261709	0.9974808544941556	0.200836820083682	3.286993006993017	1.0	3.3306293706293846	0.6739888423988842	0.8015558698726992	
711.35	623.0	0.8777468706536814	14.760589060308567	622.0	0.9993383801472941	711.0	1.2188038288521517	18.613157894736855	1.2321476750390254	729.0	3.2941598329924444	710.0	0.9333470516443031	14.492382271468129	0.17910633333120604	0.12374999999999996	0.0	0.5004507663027146	0.5899259835944302	498.1	1.1307692307692319	0.8470094930266177	712.0	622.625	1.1475255114571696	718.775	0.0	0.85	0.244845442742391	0.20896670346205726	1.069809402600788	1.0172942817294304	0.1260140035204425	1.059704524405746	0.0	496.75875000000013	0.0	830.0	0.0	497.9	0.6638435168380722	0.0	220.0	0.09015256588072122	0.6653881317403367	0.00170545746388443	0.0	0.7049929676511955	1.3352994609990587	0.6734550561797753	499.55	494.15	830.0	18.756206664070355	830.0	497.99625	0.6829002588018622	18.929032258064492	0.0	0.9438111040272191	14.615037338051305	0.6550068587105624	2.4905423282157427E-4	0.9997509457671784	0.9982945425361155	0.16044260027662519	3.2667128987517446	1.0	3.3242636746143197	0.663804945054945	0.8143454038997182	
718.0	628.0	0.8496542185338829	14.777138849929877	628.0	1.0292781483161975	718.0	1.2188038288521517	18.550137741046825	1.279605528002316	726.0	3.2915886491754143	711.0	0.9657478589675229	14.450413223140506	0.1904785266184253	0.1625	0.0	0.499548691204493	0.5989939298152902	502.75	1.1784313725490205	0.8234114804984151	718.0	628.0	1.1904695460566737	718.0	0.0	1.15	0.2856461793987397	0.2263552639496559	1.1130369896983254	1.0278236914600565	0.19117630154124127	1.0966011833439826	0.0	499.96499999999986	0.0	838.0	0.0	502.55	0.683016983016983	0.0	230.0	0.14738292011019283	0.7147687884731604	0.002302763315979175	0.0	0.7290794979079498	1.4239048460272161	0.7219101123595506	503.5	496.5	838.0	18.78160976346993	838.0	502.6550000000001	0.7063749567879062	18.915007012622695	0.0	0.9438111040272191	14.666609633796124	0.706146408839779	3.248900886793875E-4	0.9996751099113208	0.9976972366840209	0.26740947075208915	3.2520110957004227	1.0	3.31725105189342	0.6811894882434302	0.7971074380165271	
712.0	623.0	0.8560500695410257	14.812976022567009	623.0	1.03951294904596	712.0	1.2188038288521517	18.66401673640167	1.2984095905706448	722.0	3.313312059414563	703.0	0.987681294973462	14.554253835425385	0.20274673680629707	0.16749999999999995	0.0	0.5186529542246421	0.6026659049109663	498.3	1.0886685552407935	0.8310938303265851	712.0	623.0	1.2188356095647008	712.15	0.0	1.4	0.2851889340814725	0.2348463407009933	1.108303971565632	1.0054393305439338	0.12231834264708111	1.0542544004401146	0.0	498.60875	0.0	830.0	0.0	498.15	0.6872625474905019	0.0	240.0	0.10167130919220056	0.6926928565863003	0.0027799841143764893	0.0	0.7191926345609065	1.4185391363126139	0.7028368794326241	503.25	495.65	830.2	18.818162038496414	831.0	498.2325000000001	0.698563501307217	18.971368124118477	0.0	0.9438111040272191	14.673756148755277	0.6824512534818942	3.35168131263477E-4	0.9996648318687364	0.9972200158856236	0.14914772727272727	3.2847124824684517	1.0	3.3321629213483286	0.6780250347705146	0.8097629009762883	
594.0	520.0	0.8185689948892669	14.123421926910307	520.0	1.0484010118550484	594.0	1.2188038288521517	17.973805601317967	1.2816156228494273	630.0	3.322501387761343	587.0	1.0203589227934307	13.875782537067543	0.18861190768184144	0.11624999999999996	0.0	0.49234433480775774	0.5587913628859125	416.05	0.7543189368770764	0.7960053610243442	594.0	520.0	1.2332293405017563	605.775	0.0	0.8	0.2307669273560474	0.20981765756134751	1.0774896947917763	0.5922570016474462	0.02069698065424227	0.6932406805961047	0.0	440.55875000000003	0.0	693.0	0.0	415.9	0.6377481949458483	0.0	250.0	0.010221465076660987	0.2781997710966093	0.001821286283437678	0.0	0.3498322147651007	1.3328338964398494	0.2919435215946844	443.95	436.65	693.0	18.116088485519438	693.0	415.9987499999999	0.3284662182581532	18.23156146179401	0.0	0.9438111040272191	13.99758173673375	0.2702020202020202	2.6371083144560004E-4	0.9997362891685544	0.9981787137165623	0.03209459459459459	3.311129296235669	1.0	3.33222036727879	0.31365159128978226	0.7577669902912615	
388.0	339.0	0.7191558441558435	14.131125827814573	339.0	1.0261086975504476	388.0	1.2188038288521517	17.866769230769243	1.2067924428971046	327.0	3.333232828710019	291.0	0.9835318856075871	13.823076923076911	0.14389067365736055	0.6	0.0	0.35987590486039295	0.4165252109417673	271.3	0.6886597938144323	0.7034150122978253	388.0	339.0	1.1541622177811663	306.65	0.15	1.4	0.17395284742916656	0.15943752947568243	1.0662545275170356	0.5374603174603166	0.08737497833032594	0.5984856946665437	0.0	289.34999999999997	0.0	452.0	5.162622612287042E-4	271.25	0.46653952843273233	0.0	260.0	0.0581039755351682	0.593128459232868	0.004826754007929668	0.0	0.6073883161512027	1.2549015344337249	0.6331615120274914	291.75	287.25	452.0	17.98125322228818	452.0	271.2799999999999	0.5716125857261453	18.15165562913907	0.0	0.9438111040272191	13.944605381280317	0.5429936305732485	0.0020683798688750725	0.9979316201311246	0.9951732459920705	0.13058419243986255	3.32794612794611	0.9994837377387714	3.3385852090031976	0.5176380368098159	0.6868589743589723	
286.3	251.0	0.8800000000000022	14.727586206896545	251.0	0.9297217583448862	286.0	1.2188038288521517	18.365540540540533	1.0971651131794067	306.0	3.3206284933728263	283.0	0.8552088390780711	14.251351351351353	0.12697834720486484	0.74375	0.0	0.2185380557648832	0.2708103760554585	200.6	0.9162068965517235	0.832037146101867	287.0	251.0	1.0007283602977792	294.55	0.25	1.65	0.1712790327495378	0.1483787913155088	1.0064143674270338	0.7272425249169427	0.10302867374006919	0.8098686773021868	0.0	199.14124999999996	0.0	334.0	0.0012478163214374844	200.45	0.33182503770739064	0.0	270.0	0.06209150326797386	0.693226651557797	0.008276899924755455	0.0	0.7206896551724138	1.1792855893169658	0.7217314487632509	201.9	196.8	334.0	18.565046261554805	334.0	200.49624999999997	0.683506758829547	18.907586206896543	0.0	0.9438111040272191	14.412380622080093	0.6636513157894737	0.0037222275980047783	0.9962777724019952	0.9917231000752446	0.14334470989761092	3.2733108108107953	0.9987521836785626	3.3425170068027037	0.6283783783783784	0.7955479452054806	
290.0	254.0	0.8863945578231315	14.674149659863948	254.0	0.8846943013423108	290.0	1.2188038288521517	18.40875420875422	1.0739776175255393	303.0	3.30578457901384	286.0	0.7970270825200433	14.269565217391293	0.13368027769879798	0.18749999999999997	0.0	0.2291923931835021	0.29907002364215557	203.25	0.9278911564625845	0.8648946675528579	290.0	254.0	0.9497451359143952	295.45	0.0	0.55	0.20065977070624072	0.1697849278951255	0.9679602845852583	0.7709459459459449	0.10071684291040432	0.8404238266401218	0.0	203.41000000000003	0.0	339.0	0.0	203.2	0.3563303659742829	0.0	280.0	0.06711409395973154	0.6770128152849096	0.0026967393969110076	0.0	0.7263986013986014	1.168731555732475	0.6958041958041958	205.15	201.85	339.0	18.597069831782143	339.0	203.21374999999992	0.6957220986989996	18.880272108843528	0.0	0.9438111040272191	14.426390585215424	0.6625412541254125	9.207380085077812E-4	0.9990792619914922	0.9973032606030889	0.13513513513513514	3.258053691275152	1.0	3.33424657534245	0.670265780730897	0.8430976430976455	
285.0	250.0	0.8862068965517262	14.548453608247417	249.0	0.8913070144334142	285.0	1.2188038288521517	18.215771812080526	1.0800430325087014	299.0	3.322569717887622	284.0	0.8102396760832243	14.10402684563758	0.134461436097199	0.013749999999999998	0.0	0.22978402812656956	0.29544407931791467	199.7	0.8576388888888892	0.8564169611518185	285.0	249.775	0.9704985464917592	290.525	0.0	0.15	0.19462311173012636	0.1692862328382472	0.9581784948238308	0.7268041237113397	0.10598937938149892	0.7924626754748657	0.0	199.45125000000002	0.0	333.0	0.0	199.6	0.35394242803504383	0.0	290.0	0.061855670103092786	0.6431997740524584	7.479431563201197E-4	0.0	0.6807017543859649	1.168319006545523	0.6619718309859155	201.05	197.9	333.0	18.567479207449853	333.0	199.6574999999999	0.6471926005279466	18.74982817869416	0.0	0.9438111040272191	14.388492528410401	0.6258389261744967	6.882089065065611E-5	0.9999311791093494	0.9992520568436799	0.15034965034965034	3.2765100671140774	1.0	3.3363636363636213	0.6157094594594594	0.8282758620689677	
283.0	248.0	0.8873684210526339	14.674736842105261	248.0	0.9170944222765824	283.0	1.2188038288521517	18.355782312925168	1.116239609129353	298.0	3.3004907619870076	284.0	0.8407989283550333	14.239115646258506	0.14799952594654578	0.026250000000000006	0.0	0.23416603583144083	0.3049945396200967	198.25	0.963636363636364	0.8573848577213363	283.0	248.0	1.030427202376396	289.5	0.0	0.2	0.20358248152106262	0.17957187319530077	0.9900127578383954	0.7784246575342462	0.1263063998093727	0.8849510029781318	0.0	197.10125	0.0	330.0	0.0	198.15	0.3634747269494539	0.0	300.0	0.0958904109589041	0.6825141554406658	0.0010196278358399187	0.0	0.7186411149825784	1.1978651265118454	0.6956140350877194	198.5	195.55	330.0	18.63423717167766	330.0	198.21249999999992	0.6933153469025563	18.893333333333334	0.0	0.9438111040272191	14.476361551969308	0.6652397260273972	1.333122497186656E-4	0.9998666877502813	0.9989803721641601	0.15845070422535212	3.2574829931972626	1.0	3.3312280701754204	0.6619127516778524	0.8190311418685147	
284.0	248.0	0.8803448275862094	14.68936170212766	248.0	0.9170419773586718	284.0	1.2188038288521517	18.447902097902105	1.1239015864227178	290.0	3.321211678349556	276.0	0.8445297479231189	14.289160839160832	0.16122051614889896	0.03500000000000001	0.0	0.23295597484276728	0.3103323446465544	198.55	0.8875886524822688	0.8544224704969791	284.0	248.0	1.0411840215436836	284.1	0.0	0.25	0.21258640308807975	0.1872136381856886	0.9948183538481972	0.7248251748251743	0.14271500731502512	0.8207183358434467	0.0	197.20750000000004	0.0	331.0	0.0	198.45	0.3799593082400814	0.0	310.0	0.1048951048951049	0.697899256227002	0.0012671059300557526	0.0	0.7032374100719424	1.2126465020300272	0.716726618705036	198.75	195.3	331.0	18.621957053149156	331.0	198.50875000000002	0.6664642680802944	18.879432624113477	0.0	0.9438111040272191	14.44632290430261	0.673951048951049	1.775668597970921E-4	0.999822433140203	0.9987328940699443	0.20212765957446807	3.2989510489510323	1.0	3.3364583333333155	0.6363636363636364	0.8350180505415187	
289.0	253.0	0.8835616438356187	14.613194444444437	253.0	0.9057723798331085	289.0	1.2188038288521517	18.17407407407406	1.1144574058525138	299.0	3.278402410535867	282.0	0.8432052745939276	14.107744107744098	0.15774696110058672	0.0425	0.0	0.23940149625935161	0.31556203310486153	202.35	0.9613793103448274	0.8641179671706377	289.0	253.0	1.0345815187699123	290.825	0.0	0.35	0.21804117057349373	0.1889589974784053	0.9664088820280764	0.8308219178082186	0.14971298405722472	0.8995055347838564	0.0	201.43125000000003	0.0	337.0	0.0	202.3	0.39357729648991785	0.0	320.0	0.10204081632653061	0.7397470403300037	0.00174346201743462	0.0	0.7579787234042553	1.1842588911610916	0.7641843971631206	203.1	199.3	337.0	18.570414066680097	337.0	202.3200000000001	0.7257363359996333	18.781944444444434	0.0	0.9438111040272191	14.427893688973578	0.717391304347826	2.1111817613823176E-4	0.9997888818238618	0.9982565379825654	0.1909722222222222	3.214141414141398	1.0	3.317361111111095	0.697324414715719	0.8391156462585051	
290.0	254.0	0.8843003412969298	14.528671328671328	253.0	0.90273713107871	290.0	1.2188038288521517	18.384693877551012	1.110226138809965	301.0	3.308256234756685	285.0	0.8420912301545819	14.21845637583892	0.16250922148680358	0.028749999999999998	0.0	0.24773561811505507	0.31794698575857855	202.85	0.8446735395188998	0.8638134295126416	290.0	253.275	1.0287974524858163	292.725	0.0	0.35	0.2188615330337345	0.18771063190711076	0.9721135939393815	0.731649831649831	0.09634170966180602	0.803701575389707	0.0	204.74	0.0	338.0	0.0	202.65	0.393598827266064	0.0	330.0	0.07142857142857142	0.6662925274460982	0.0017010935601458079	0.0	0.7275862068965517	1.2001897828531412	0.6861888111888111	206.65	203.8	338.0	18.5341163393838	338.0	202.73624999999996	0.685291997599156	18.73636363636365	0.0	0.9438111040272191	14.362046675114465	0.6501677852348994	1.4012635449933954E-4	0.9998598736455007	0.9982989064398542	0.12585034013605442	3.2758503401360373	1.0	3.3353951890034192	0.6478405315614618	0.8383838383838408	
280.0	245.0	0.8845070422535233	14.557142857142853	245.0	0.8919836392500411	280.0	1.2188038288521517	18.402380952380955	1.0792896871161968	294.0	3.3210791223822502	279.0	0.8251416180551113	14.24115646258503	0.14950832188559296	0.013750000000000004	0.0	0.21567635903919088	0.2875293362595004	196.15	0.8637992831541209	0.8545825019662979	280.0	245.0	1.0098189811582983	286.55	0.0	0.15	0.19273956598071335	0.16797004760253184	0.9679412355418954	0.7465277777777768	0.11242456810210652	0.8004925179244861	0.0	197.3575	0.0	327.0	0.0	196.05	0.3380530973451327	0.0	340.0	0.07482993197278912	0.6738685905123089	7.59301442672741E-4	0.0	0.6896853146853147	1.1590873414525493	0.6910714285714286	198.55	195.85	327.0	18.586254726704112	327.0	196.0700000000001	0.6659279586119593	18.748780487804865	0.0	0.9438111040272191	14.410593102355552	0.6479591836734694	6.967720422013076E-5	0.9999303227957798	0.9992406985573272	0.14487632508833923	3.2908163265305967	1.0	3.3353146853146693	0.6313993174061433	0.812903225806454	
245.95	215.0	0.8529411764705903	14.14713114754097	215.0	0.9110633467103361	245.0	1.2188038288521517	17.950813008130083	1.0890458881985736	260.0	3.3251225935582376	233.0	0.8271722333532787	13.799999999999994	0.1360651713647728	0.030000000000000006	0.0	0.18977272727272726	0.26387044159617223	171.95	0.6909836065573769	0.8290364532059747	246.0	215.0	1.0044068073937409	247.6	0.0	0.25	0.184803129201261	0.15901016614626085	0.9866923653437281	0.5154471544715444	0.026870497814392796	0.6052358577549779	0.0	176.74875	0.0	286.0	0.0	171.8	0.3328595793064241	0.0	350.0	0.008097165991902834	0.36842862999625037	0.0014269406392694065	0.0	0.4365234375	1.1712987136956579	0.3856837606837607	178.0	174.95	286.875	18.131776581186262	287.0	171.90624999999991	0.4010695104349858	18.288800000000002	0.0	0.9438111040272191	13.977617534422029	0.3509803921568627	1.700630036606719E-4	0.9998299369963396	0.9985730593607306	0.05533596837944664	3.3126016260162476	1.0	3.3368627450980264	0.36890243902439024	0.7959677419354853	
172.0	151.0	0.7612903225806453	13.971532846715327	151.0	0.9285510428828341	172.0	1.2188038288521517	17.699999999999992	1.0904359469545128	163.0	3.3341993644407792	135.0	0.8460915059844649	13.625850340136056	0.1258367923312522	0.11625	0.0	0.14454976303317535	0.19795376598605147	120.65	0.561764705882353	0.7365168857824311	172.0	151.0	0.9911060944260306	146.05	0.0	0.45	0.16368638636410837	0.143913621678902	1.0096713724780615	0.37619047619047646	0.08045514475705642	0.4773187399788224	0.0	126.44499999999998	0.0	201.0	0.0	120.55	0.24321133412042503	0.0	360.0	0.03067484662576687	0.633764339461041	0.0035657686212361333	0.0	0.6764705882352942	1.176273975585657	0.6970802919708029	127.55	124.2	201.0	17.873145162907473	201.0	120.60999999999999	0.6010547337576091	18.054744525547438	0.0	0.9438111040272191	13.802428912684267	0.5720858895705522	9.18901838194532E-4	0.9990810981618055	0.9964342313787639	0.16428571428571428	3.3224637681159463	1.0	3.343165467625901	0.5408163265306123	0.7124137931034484	
139.0	122.0	0.9013793103448281	14.504347826086956	121.0	0.870177168471084	139.0	1.2188038288521517	17.978378378378377	1.0264242998059747	157.0	3.296350589487659	137.0	0.7893753651070722	13.894594594594595	0.11282768601000497	0.17124999999999999	0.0	0.08477157360406092	0.12904142052689732	97.2	0.8173913043478258	0.8675545229108741	139.0	121.425	0.9236138276303584	146.5	0.0	0.5	0.17723602253199117	0.13931617605089713	0.9656302597739309	0.5986928104575164	0.0704769561897196	0.6947016519178348	0.0	97.71875	0.0	162.0	0.0	97.1	0.18967280163599182	0.0	370.0	0.0392156862745098	0.6652024934969942	0.005104645227156712	0.0	0.75	1.1534997157637115	0.7116788321167883	98.95	96.75	162.0	18.362142691155263	162.0	97.15624999999997	0.6847748510955041	18.715942028985513	0.0	0.9438111040272191	14.198237578756736	0.6178343949044586	0.0017488834502951563	0.9982511165497048	0.9948953547728433	0.10638297872340426	3.218243243243246	1.0	3.3355704697986583	0.6282894736842105	0.8444444444444442	
143.0	125.0	0.9048611111111112	14.432413793103445	125.0	0.85481751614658	143.0	1.2188038288521517	18.136054421768705	1.0262460831489597	153.0	3.3146776844249333	138.0	0.7488494058999509	13.982993197278912	0.11921226575925005	0.07749999999999997	0.0	0.09507217521154804	0.1458660477421495	100.05	0.7645833333333332	0.8758702031626806	143.0	125.0	0.9006866345564829	145.05	0.0	0.35	0.19116149768746094	0.15423082919626754	0.9456216090082589	0.606164383561644	0.08888970918535231	0.6773785582317424	0.0	100.4025	0.0	167.0	0.0	99.95	0.21165338645418327	0.0	380.0	0.05442176870748299	0.6667171068727298	0.0034347399411187437	0.0	0.7464788732394366	1.1424854001862308	0.7065217391304348	102.15	99.35	167.0	18.42346359521326	167.0	99.98749999999998	0.6831652169624619	18.651724137931037	0.0	0.9438111040272191	14.232915707625654	0.6339869281045751	7.680846447700953E-4	0.99923191535523	0.9965652600588814	0.1388888888888889	3.2632653061224506	1.0	3.3417808219178102	0.6394557823129252	0.8438356164383564	
144.0	126.0	0.8986206896551727	14.608391608391605	126.0	0.8495060085704772	144.0	1.2188038288521517	18.174999999999994	1.020220478570391	150.0	3.3164890343419637	138.0	0.7552435568568294	14.063513513513515	0.12324882431691996	0.0025	0.0	0.09131961866532864	0.14745990829019157	100.75	0.85034965034965	0.8760490006984595	144.0	126.0	0.9051772346019743	145.125	0.0	0.05	0.18171742345134168	0.15349352976830571	0.9192334891684478	0.6585034013605441	0.10962807314087328	0.7287131598593214	0.0	99.59124999999997	0.0	168.0	0.0	100.7	0.2111334002006018	0.0	390.0	0.04861111111111111	0.7109543763740758	5.010020040080161E-4	0.0	0.7318840579710145	1.1107543906615236	0.7355072463768116	100.5	98.7	168.0	18.53233135568508	168.0	100.73249999999997	0.6819272688595428	18.825174825174837	0.0	0.9438111040272191	14.33979332064466	0.6883333333333334	2.500632818307609E-5	0.999974993671817	0.9994989979959921	0.17482517482517482	3.2614864864864894	1.0	3.33986013986014	0.6266891891891891	0.8500000000000002	
148.0	129.0	0.9095238095238101	14.539189189189182	129.0	0.8609937201708939	148.0	1.2188038288521517	18.088000000000005	1.044109926206993	151.0	3.298615948391954	143.0	0.7665127562005837	13.963758389261747	0.129114278230606	0.0025	0.0	0.09951219512195122	0.16057861868928525	103.5	0.8156462585034014	0.8806984870041402	148.0	129.0	0.9286490422582097	147.3	0.0	0.05	0.21500347834385158	0.16570459792997644	0.9342087582514815	0.6566666666666666	0.15013156970878888	0.7318834413544424	0.0	102.05499999999998	0.0	172.0	0.0	103.35	0.25405405405405407	0.0	400.0	0.060810810810810814	0.7240316496069159	4.940711462450593E-4	0.0	0.753448275862069	1.1673923698526179	0.7482517482517482	103.35	100.35	172.65	18.46005154047878	173.0	103.46375	0.7077049062967189	18.732432432432425	0.0	0.9438111040272191	14.280737105082688	0.7019867549668874	2.4540954667828093E-5	0.9999754590453321	0.999505928853755	0.2328767123287671	3.2349315068493185	1.0	3.341216216216218	0.6728187919463087	0.8526666666666672	
147.0	129.0	0.9047945205479454	14.506081081081078	128.0	0.873449149873464	147.0	1.2188038288521517	18.030463576158944	1.0646084962737017	153.0	3.30764317591895	143.0	0.7570192711009469	13.899999999999997	0.13175980832368994	0.0037500000000000007	0.0	0.1178174794785128	0.17013791800750305	102.85	0.8250000000000003	0.8767014214367913	147.0	128.85	0.9208707830320959	147.8	0.0	0.05	0.2260893945494622	0.17360569464876416	0.9832955957931795	0.6093959731543626	0.1088764497776356	0.7202841222756173	0.0	102.69375000000002	0.0	171.0	0.0	102.75	0.26050830889540566	0.0	410.0	0.04666666666666667	0.7377919642417998	4.909180166912127E-4	0.0	0.7619047619047619	1.201443490344533	0.7552447552447552	104.3	101.6	171.0	18.458292670329687	171.0	102.79750000000004	0.7153109083372308	18.7222972972973	0.0	0.9438111040272191	14.273948072973948	0.7140522875816994	3.648630371226627E-5	0.9999635136962877	0.9995090819833088	0.19863013698630136	3.249668874172186	1.0	3.338356164383563	0.6766666666666666	0.8530201342281881	
142.05	125.0	0.90763888888889	14.48986486486487	124.0	0.886265372667055	142.0	1.2188038288521517	18.070198675496687	1.0763740820620336	153.0	3.3216596639764204	143.0	0.7454678714577977	13.954966887417214	0.13227952723464256	0.0037500000000000007	0.0	0.12013786312161497	0.16464796153770136	99.75	0.7736486486486484	0.8784640160446626	143.0	124.975	0.9042002121923511	147.35	0.0	0.05	0.2196338561045845	0.17261790250395212	0.9900428501777695	0.591333333333333	0.09743003193673408	0.6830434370274479	0.0	100.76499999999999	0.0	166.0	0.0	99.6	0.2521050024764735	0.0	420.0	0.0392156862745098	0.641166028243626	5.010020040080161E-4	0.0	0.7152777777777778	1.1987470822508097	0.6608391608391608	101.85	99.65	166.0	18.4499784968577	166.0	99.66750000000002	0.6687067513165406	18.687162162162156	0.0	0.9438111040272191	14.249854816836608	0.6167763157894737	3.724694256137389E-5	0.9999627530574386	0.9994989979959921	0.15333333333333332	3.2569536423841075	1.0	3.3422818791946325	0.615	0.8405594405594403	
139.0	122.0	0.9040816326530622	14.496551724137934	122.0	0.9045778287826488	139.0	1.2188038288521517	17.948648648648646	1.091270469403011	151.0	3.313429055152983	140.0	0.7575848953705947	13.848648648648654	0.1279192766791415	0.0050	0.0	0.10290371879775853	0.15600173374926285	97.4	0.7944827586206893	0.8751673438936409	139.0	122.0	0.9193914185163092	145.425	0.0	0.05	0.20929411507394033	0.1693218300471673	1.002482964666739	0.5786206896551724	0.07682502463450464	0.6811484732308645	0.0	98.36999999999999	0.0	162.0	0.0	97.3	0.2248730964467005	0.0	430.0	0.034722222222222224	0.6069222826749774	5.13083632632119E-4	0.0	0.7068965517241379	1.2068223915321803	0.6303571428571428	99.8	97.1	162.0	18.40041865782337	162.0	97.33375000000001	0.654338964658552	18.72	0.0	0.9438111040272191	14.211822258776753	0.5671140939597316	5.086003542807963E-5	0.999949139964572	0.9994869163673679	0.1527777777777778	3.2337837837837875	1.0	3.3408163265306143	0.6057046979865772	0.8517241379310344	
140.0	122.0	0.8895104895104898	14.482222222222223	122.0	0.8867747737536137	140.0	1.2188038288521517	18.216083916083914	1.0646664373180301	148.0	3.3271114779912865	135.0	0.786267022750899	14.09580419580419	0.12225209832633908	0.01	0.0	0.10938310005184033	0.14940216665704165	97.7	0.748251748251748	0.8704989936404885	140.0	122.0	0.9541420415609405	141.35	0.0	0.15	0.19113736467357914	0.16062637729819992	1.0007052797661522	0.6067567567567568	0.1364405899636634	0.6872423952228268	0.0	96.96374999999999	0.0	163.0	0.0	97.65	0.20465116279069767	0.0	440.0	0.06521739130434782	0.7127648439335689	0.0015527950310559005	0.0	0.7244525547445255	1.201949863900715	0.7462962962962963	97.7	95.75	163.0	18.499088069052725	163.0	97.66875000000002	0.6750182843878816	18.682222222222226	0.0	0.9438111040272191	14.301477597420961	0.6824324324324325	1.0314704068767698E-4	0.9998968529593123	0.998447204968944	0.22627737226277372	3.266433566433568	1.0	3.341726618705037	0.6385135135135135	0.8503546099290785	
175.0	153.0	0.8005617977528093	13.729813664596268	153.0	0.8454190405561695	175.0	1.2188038288521517	15.526203208556153	1.124849075171604	191.0	2.740975880979346	161.0	0.7689866706489952	12.133689839572188	0.2172293273904475	0.01625	0.0	0.2616253802694481	0.373593357269909	122.75	1.6930635838150287	0.766499669405216	175.0	153.0	1.0053557083389433	180.425	0.0	0.15	0.2957328071328883	0.2587831548921181	0.9326804977659124	1.050802139037433	0.7147180465995779	1.2798034215794927	0.0	111.99000000000004	0.0	204.0	0.0	122.55	0.4963470319634703	0.0	450.0	0.3967391304347826	1.0420739328547444	0.0013531799729364004	0.0	1.045031055900621	1.2501085107250505	1.1723602484472049	115.05	108.3	204.375	16.33527027570296	205.0	122.66125000000002	0.883690674404872	17.49192546583851	0.0	0.9438111040272191	12.827794725318398	0.981675392670157	1.447371381346215E-4	0.9998552628618654	0.9986468200270635	1.023121387283237	2.5994475138121578	1.0	2.9677018633540393	0.7814136125654451	0.731382978723405	
247.0	216.0	0.8536885245901645	14.345493562231768	216.0	0.8610382242501377	247.0	1.2188038288521517	16.879770992366424	1.3305817643929854	262.0	2.936463642169973	233.0	0.7909796385972383	13.192748091603043	0.2874647559609532	0.12874999999999998	0.0	0.37503723562704794	0.7409503359241538	172.8	1.8865079365079376	0.8259769214698285	247.0	216.0	1.099106780957924	252.1	0.0	0.75	0.6371065353164661	0.4434235469142621	0.9580698983255228	1.0372549019607837	0.1838480672328657	1.296211203507027	0.0	167.0225	0.0	288.0	0.0	172.7	1.386999699067108	0.0	460.0	0.10687022900763359	0.7728349309456963	0.004522158577027435	0.0	0.9334763948497854	1.618659669830427	0.8358369098712446	169.05	164.55	288.0	17.39651731875177	288.0	172.7787500000001	0.8378583622988085	18.174678111587983	0.0	0.9438111040272191	13.634076755111963	0.7395038167938931	7.72379059390963E-4	0.9992276209406089	0.9954778414229726	0.3605150214592275	2.855426356589141	1.0	3.023577235772349	0.7719465648854962	0.8045801526717573	
286.375	251.0	0.8859778597785998	14.756343283582098	251.0	0.8827189513512568	286.0	1.2188038288521517	18.035424354243542	1.282265994578738	281.0	3.2383530896307393	258.0	0.803508965834309	14.04538745387454	0.22485597271866165	0.12125	0.0	0.3315284272704898	0.6254182832607141	200.6	1.1248062015503868	0.8658242847565079	287.0	251.0	1.0483191746001908	268.475	0.0	0.75	0.5689050930511258	0.3751942551031528	0.97554685526195	0.8967971530249103	0.16437018740824855	0.9814343266088981	0.0	204.03750000000002	0.0	334.0	0.0	200.45	1.1238509917755202	0.0	470.0	0.11654135338345864	0.763764612716222	0.0036549707602339184	0.0	0.8042635658914729	1.552940965376159	0.7936046511627907	206.7	201.55	334.0	18.519005969540927	334.0	200.5075	0.7506376702856885	18.92350746268657	0.0	0.9438111040272191	14.414828595153661	0.7304270462633452	5.91819367147769E-4	0.999408180632852	0.9963450292397661	0.24714828897338403	3.1339483394833842	1.0	3.295149253731329	0.7126334519572953	0.8501886792452849	
290.0	254.0	0.8911764705882379	14.761397058823526	254.0	0.8912419325342306	290.0	1.2188038288521517	18.206271777003472	1.1462688919054973	287.0	3.2685538304771926	271.0	0.8314521474938651	14.143205574912894	0.17385059998097813	0.00125	0.0	0.2836444007858546	0.38011690124157094	203.25	1.0568840579710144	0.870879853944162	290.0	254.0	1.024608612511042	279.85	0.0	0.05	0.31784906623855796	0.23433965383388022	0.9884256666583162	0.8585106382978709	0.13469236530265127	0.9404546279062795	0.0	203.26624999999999	0.0	339.0	0.0	203.2	0.5033161385408991	0.0	480.0	0.07473309608540925	0.7158753567749747	2.4348672997321646E-4	0.0	0.7775735294117647	1.328408756184118	0.7398897058823529	206.25	201.2	339.0	18.580725953525395	339.0	203.21624999999992	0.7329708696607623	18.95551470588235	0.0	0.9438111040272191	14.44129226910402	0.6968641114982579	6.087168249330412E-6	0.9999939128317508	0.9997565132700267	0.22627737226277372	3.2069686411149676	1.0	3.3108771929824408	0.7021276595744681	0.8536231884057989	
285.0	250.0	0.8872413793103469	14.694525547445267	249.0	0.914497877832862	285.0	1.2188038288521517	18.285211267605643	1.148879517234183	290.0	3.3116393156542356	274.0	0.8497514730510555	14.158802816901401	0.17161270531295386	0.00625	0.0	0.2678034102306921	0.3533107404522097	199.7	0.9799270072992696	0.8702563476880524	285.0	249.65	1.042681657655343	282.175	0.0	0.15	0.29817709607604476	0.21408446913134807	0.9958476181327441	0.7876760563380276	0.12483749287029129	0.8580889956434472	0.0	200.10875000000004	0.0	333.0	0.0	199.55	0.45726495726495725	0.0	490.0	0.08833922261484099	0.6634001647478458	7.550969041026931E-4	0.0	0.710387323943662	1.3158110345686147	0.6843065693430657	202.75	198.45	333.0	18.63500600753805	333.0	199.64624999999995	0.6753080888774117	18.89927007299268	0.0	0.9438111040272191	14.453110344195741	0.6482758620689655	3.139306715826195E-5	0.9999686069328415	0.9992449030958973	0.16845878136200718	3.2676056338028014	1.0	3.335689045936379	0.6319444444444444	0.8510714285714308	
283.0	248.0	0.8868512110726667	14.662277580071166	248.0	0.9239445716256212	283.0	1.2188038288521517	18.36585365853658	1.146312563807236	292.0	3.2911706311350732	278.0	0.8566937526437651	14.239721254355393	0.16584819399121362	0.011250000000000001	0.0	0.25449936628643854	0.3401826926952277	198.25	0.9373665480427037	0.8630575928112861	283.0	248.0	1.0501769254919677	284.975	0.0	0.15	0.25712979237507305	0.202260051659347	1.0014991581852715	0.810958904109588	0.1331661868058705	0.8774757533588515	0.0	197.97374999999997	0.0	330.0	0.0	198.15	0.435430881981299	0.0	500.0	0.08771929824561403	0.6932016617400396	7.547169811320754E-4	0.0	0.7384751773049646	1.2797618341259691	0.7122302158273381	200.55	196.3	330.0	18.564819214900567	330.0	198.21499999999992	0.7077075508927921	18.844483985765127	0.0	0.9438111040272191	14.41059099095419	0.6763698630136986	5.667732908289386E-5	0.9999433226709172	0.999245283018868	0.1824561403508772	3.231944444444429	1.0	3.3305263157894576	0.6558219178082192	0.8395759717314513	
284.0	248.0	0.8842105263157918	14.58664259927799	248.0	0.9117618185210887	284.0	1.2188038288521517	18.468070175438605	1.1292998716581544	291.0	3.320475677102287	273.0	0.8564860684412255	14.305964912280704	0.16812278686954044	0.019999999999999997	0.0	0.24415650406504066	0.3341656682698793	198.55	0.8981751824817508	0.8608002162756536	284.0	248.0	1.053866495491385	282.8	0.0	0.25	0.2350862481610305	0.19750729764198663	0.9722516839447738	0.7860627177700344	0.1429718538268417	0.8394543751966752	0.0	197.65125	0.0	331.0	0.0	198.45	0.41626673402374337	0.0	510.0	0.1099290780141844	0.7024958573628277	0.0012706480304955528	0.0	0.7014652014652014	1.2280364868477014	0.7197802197802198	199.25	194.95	331.0	18.630354310905876	331.0	198.5	0.6723421049412515	18.78483754512637	0.0	0.9438111040272191	14.449078417527915	0.6761168384879725	1.0128271637466664E-4	0.9998987172836253	0.9987293519695044	0.2277580071174377	3.292783505154622	1.0	3.3354838709677264	0.6343416370106761	0.8362989323843447	
289.0	253.0	0.8837370242214553	14.704482758620687	253.0	0.8982308845602447	289.0	1.2188038288521517	18.17500000000002	1.1170812897314815	301.0	3.2814504514627627	283.0	0.8458550001894334	14.11944444444444	0.16087047230097537	0.03	0.0	0.24615002483854942	0.34028623833404714	202.35	0.9954063604240282	0.8684800406777345	289.0	253.0	1.0272291842503947	290.0	0.0	0.35	0.2374164355721302	0.1987428204345811	0.9657474727520655	0.8315254237288129	0.17172405226571857	0.9134251084378417	0.0	200.94125000000005	0.0	337.0	0.0	202.3	0.41828117237953305	0.0	520.0	0.10801393728222997	0.7422787565268644	0.001740860482467048	0.0	0.7534843205574913	1.2214707524573878	0.765017667844523	202.85	198.65	337.0	18.58903934945824	337.0	202.3187500000001	0.7234679557266721	18.91896551724138	0.0	0.9438111040272191	14.439108857317734	0.7126245847176079	1.492171239021628E-4	0.9998507828760979	0.998259139517533	0.26501766784452296	3.2017361111110954	1.0	3.3331034482758466	0.683277027027027	0.8531250000000022	
290.0	254.0	0.8859589041095913	14.50972222222222	253.0	0.9036561744122453	290.0	1.2188038288521517	18.238205980066436	1.1273666661487178	301.0	3.3065241504042056	286.0	0.8287057918727432	14.14086378737541	0.16158060372530533	0.021249999999999998	0.0	0.25682926829268293	0.3470435219996281	202.85	0.9030716723549477	0.8666730945281099	290.0	253.35	1.0096248507551155	292.475	0.0	0.25	0.26852480782673654	0.20350194530444585	0.9996365475527181	0.7483221476510061	0.12511803556734288	0.8240565868341617	0.0	203.72750000000002	0.0	338.0	0.0	202.65	0.4359417427795606	0.0	530.0	0.08996539792387544	0.667741657879898	0.00123334977799704	0.0	0.7125435540069687	1.2896936926635105	0.6835664335664335	206.55	201.9	338.0	18.532389247379513	338.0	202.75375	0.6773327605626036	18.698611111111116	0.0	0.9438111040272191	14.359192002447184	0.6486710963455149	1.0418988767545956E-4	0.9998958101123246	0.998766650222003	0.16494845360824742	3.238870431893673	1.0	3.334965034965018	0.6445182724252492	0.8432525951557117	
280.0	245.0	0.8791666666666692	14.543554006968648	245.0	0.9264717674187187	280.0	1.2188038288521517	18.457388316151196	1.1422295876095592	296.0	3.3228511917934918	277.0	0.8277027246044164	14.287972508591075	0.15041798271115056	0.03	0.0	0.2536746071971617	0.32692982416967	196.1	0.891397849462365	0.8557047220154542	280.0	245.0	0.9975892855306656	286.65	0.0	0.3	0.2547976115457263	0.1958322715245536	1.0230942867021888	0.7564013840830444	0.1426252886589674	0.8322890097876601	0.0	196.91250000000002	0.0	327.0	0.0	196.0	0.42607151914785696	0.0	540.0	0.09215017064846416	0.6747798598038768	0.0015086748805632384	0.0	0.7	1.28537425418434	0.6958483754512635	198.55	194.85	327.0	18.612406735738038	327.0	196.0625000000001	0.668938171418525	18.73263157894736	0.0	0.9438111040272191	14.433850821929079	0.6554054054054054	1.5177647802761815E-4	0.9998482235219722	0.9984913251194367	0.21180555555555555	3.303436426116823	1.0	3.3347670250895898	0.6254295532646048	0.8335714285714303	
527.825	462.0	0.6537656903765692	18.515118790496754	461.0	0.9038206069707464	527.0	1.2188038288521517	19.462862669245652	1.4772511045668992	517.0	2.13917891390481	458.0	0.8374252449085036	16.793617021276578	0.4899968800646533	0.4375	0.0	1.8872312417727073	2.01272283593567	369.6	8.465720524017469	0.6333011474706701	528.0	461.825	1.3895979933050981	486.65	0.05	1.1	0.5707121591017037	0.5282289050940785	0.9642312483976183	7.490963855421681	4.718715879600845	8.001267399966	0.0	232.28875	0.0	615.0	2.1021652301870926E-4	369.1	2.1556403731976252	0.0	550.0	4.210843373493976	1.816165678251134	0.004804542476523259	0.0	0.8302469135802469	1.5802894820787496	1.9161220043572984	240.6	226.5	615.675	20.423230369566188	616.0	369.3675	0.7590822772920713	21.392008639308866	0.0	0.9438111040272191	17.650750308190695	1.7127659574468086	0.0018869870119651345	0.9981130129880349	0.9951954575234767	5.183006535947713	2.048039215686265	0.9997897834769812	2.2345572354211556	0.6906862745098039	0.60949494949495	
1030.0	901.0	0.809367681498825	22.523203769140167	901.0	0.8901844301157815	1030.0	1.2188038288521517	25.26326530612247	2.8999921171919087	884.0	2.7499054910588896	847.0	0.8430528180798645	21.715986394557806	1.7942514597399526	76.88875	0.0	7.115510931781928	7.224303189595145	720.9	10.419741480611046	0.7959957466903893	1030.0	901.0	2.7948605405427633	868.45	56.3	92.3	1.9501587180176592	1.8864219708602739	0.9244496575946926	9.660864618885103	2.0225328990658724	10.02561338053407	0.0	518.2550000000001	0.0	1201.0	0.09284300791556728	720.7	7.309822413966088	0.0	560.0	1.7292377701934016	1.0383119235205247	0.15670560150055418	0.0	1.0931034482758621	2.9850491538958863	1.0628689492325856	550.1	494.55	1201.3	25.60341587883993	1202.0	720.8287499999999	1.0381631896798011	26.089045936395763	0.0	0.9438111040272191	22.057514641090656	1.0209750566893423	0.1292846457853858	0.8707153542146141	0.8432943984994458	2.3113983548766157	2.7006841505131223	0.9071569920844328	2.786542923433884	0.9897610921501706	0.7814562002275276	
1278.0	1118.0	0.8533530571992034	19.043043043043046	1118.0	0.922302439318285	1278.0	1.2188038288521517	20.494385285575966	2.8189920297907936	1039.0	3.1056503668366386	999.0	0.8747481910401019	16.55488867376574	1.606780651209112	88.69000000000001	0.0	6.322703658671383	7.005775492333204	894.7	5.9951951951952	0.8411166873107577	1278.0	1118.0	2.6035920617951103	1019.475	62.25	110.15	1.9427336916358011	1.7766069717065076	0.9519628968256519	3.573776908023485	0.6523397648881308	4.662911299257987	0.0	869.6687500000002	0.0	1491.0	0.06437768240343347	894.45	7.708323381896346	0.0	570.0	0.4085188770571152	0.8663036381452807	0.11624716373806132	0.0	0.9850597609561753	3.018090420947534	0.8891391391391391	904.7	837.4	1491.0	21.611254948230666	1491.0	894.5975000000001	0.9528512942238851	23.000400400400398	0.0	0.9438111040272191	17.664487894083315	0.8477734753146177	0.09257847681326385	0.9074215231867363	0.8837528362619387	0.918918918918919	3.077679449360908	0.9356223175965666	3.138757396449748	0.9297401347449471	0.8279454722492626	
1278.0	1118.0	0.8640794223826639	15.163360881542685	1118.0	0.9413131514669436	1278.0	1.2188038288521517	18.81509090909092	1.933076851959914	1120.0	3.206225476704629	1079.0	0.8987702163053669	14.78300000000001	0.740206559393505	12.657499999999995	0.0	2.7559902706619055	3.4722522235288245	894.5	1.8104683195592288	0.8519217408652763	1278.0	1118.0	1.7098581305140321	1104.7	6.0	20.55	1.1273693583283295	0.9246958217641923	0.9729950989021663	1.3919137466307263	0.18070094958351082	1.5485486124980627	0.0	967.4075	0.0	1491.0	0.006171887054466903	894.35	4.295754253503646	0.0	580.0	0.13545454545454547	0.8037072494202737	0.02081012658227848	0.0	0.8433734939759037	2.1714098822238888	0.8243744207599629	972.65	963.3	1491.0	18.972650402207954	1491.0	894.4350000000002	0.8160401662609912	19.213774104683193	0.0	0.9438111040272191	14.914503184638098	0.7921875	0.012903842550397745	0.987096157449602	0.9791898734177216	0.2295684113865932	3.1749323715059115	0.9938281129455331	3.231569343065751	0.7899103139013453	0.8350766456266827	
1287.0	1126.0	0.8758203799654476	14.923402417961997	1126.0	0.9363111758597841	1287.0	1.2188038288521517	18.72691983122361	1.3316615904505757	1185.0	3.248156431522864	1154.0	0.8992546001330703	14.650379746835435	0.2765702883054668	0.445	0.0	0.8277274216446434	1.0205132713238316	900.85	1.3831034482758613	0.8596627069700196	1287.0	1126.0	1.2080579072643158	1168.775	0.0	1.2	0.4741632975970037	0.3650413796824434	0.9696405886855609	1.2767263427109985	0.16594763514714198	1.3247467395340342	0.0	930.6	0.0	1501.0	0.0	900.55	1.3146542609431169	0.0	590.0	0.13253012048192772	0.7668413231842367	0.0012688342585249802	0.0	0.8065630397236615	1.4605965142098034	0.7754749568221071	945.8	914.75	1501.0	18.904403299948054	1501.0	900.6612499999999	0.7767923856219898	19.07150259067359	0.0	0.9438111040272191	14.796584161455225	0.7554852320675105	4.761920880116164E-4	0.9995238079119882	0.998731165741475	0.19385140905209222	3.2180590717300195	1.0	3.2722797927461773	0.7595826235093697	0.84646551724137	
1282.0	1122.0	0.8710264900662158	14.813895781637704	1122.0	0.9215504049423862	1282.0	1.2188038288521517	18.674775510204064	1.1764273474624043	1225.0	3.2800350823837774	1190.0	0.8958503893397484	14.574612244897954	0.19780773636244123	0.017500000000000005	0.0	0.7503484417684116	0.7992137539305598	897.45	1.2396523178807948	0.8613472881914344	1282.0	1122.0	1.120373596339577	1210.65	0.0	0.5	0.26040652658338664	0.22788672150573266	0.9488260175038894	1.169281045751635	0.12800744295806327	1.2043318534781597	0.0	898.7137500000001	0.0	1495.0	0.0	897.25	0.8835719458525988	0.0	600.0	0.10824313072439634	0.7315697310533719	5.561116672227783E-4	0.0	0.7446192052980133	1.2374869116268379	0.7445378151260504	902.3	893.4	1495.875	18.859059208683977	1496.0	897.3449999999999	0.7288987770428756	18.971712158808938	0.0	0.9438111040272191	14.71767683810883	0.7234477124183006	1.945927430280917E-5	0.9999805407256973	0.9994438883327772	0.1672185430463576	3.2543673469388406	1.0	3.3019785655400513	0.7090570719602978	0.8457959183673368	
1279.0	1119.0	0.8770346494762209	14.8194489465154	1119.0	0.923084478226323	1279.0	1.2188038288521517	18.675539568345314	1.1445285080098082	1255.0	3.2867978469573615	1229.0	0.8910491820491292	14.550999200639522	0.17408586622998004	0.0225	0.0	0.72574378330373	0.7651767674662121	895.55	1.2269261962692626	0.8567288492348901	1279.0	1119.0	1.0915429359470472	1240.25	0.0	0.5	0.21089094360966854	0.19496248394635152	0.9477496316161718	1.152606255012028	0.13615395297477254	1.1849074885683706	0.0	895.81875	0.0	1492.0	0.0	895.25	0.8309024867281364	0.0	610.0	0.11750405186385737	0.7162569228523055	5.58752863608426E-4	0.0	0.7331711273317113	1.1850100627368434	0.7231489015459723	900.8	890.95	1492.175	18.85601576692591	1493.0	895.3862499999999	0.7194921041388769	18.969611021069685	0.0	0.9438111040272191	14.71248907073372	0.7075697211155378	2.514832191635653E-5	0.9999748516780838	0.9994412471363916	0.1610305958132045	3.2616747181965255	1.0	3.308171521035667	0.7033253205128205	0.8374292643492227	
1280.0	1120.0	0.8723945902943451	14.769520000000004	1120.0	0.9458627314211272	1280.0	1.2188038288521517	18.67312844759653	1.1622273168315083	1270.0	3.29871446285034	1247.0	0.9064279967404278	14.552324665090635	0.1668444549917638	0.04375000000000001	0.0	0.7244402255849014	0.7579812017391979	896.15	1.185039999999999	0.8456322940260798	1280.0	1120.0	1.0995994935506057	1259.525	0.0	0.55	0.20696608292172228	0.18999610665474428	0.9805989932730805	1.0994483845547671	0.12426962841002942	1.1472959653522916	0.0	894.1199999999999	0.0	1493.0	0.0	896.0	0.823447118074986	0.0	620.0	0.1060965954077593	0.6959890979655571	6.146968426934898E-4	0.0	0.7070126782884311	1.2148818903805862	0.7025240384615384	896.6	891.6	1493.85	18.826076293905594	1494.0	896.1024999999997	0.6937072990300346	18.908373205741643	0.0	0.9438111040272191	14.681729537029227	0.6889763779527559	4.89124808248531E-5	0.999951087519175	0.9993853031573066	0.15134706814580032	3.276438140267998	1.0	3.31209228321407	0.6775793650793651	0.8287878787878719	
1284.3	1124.0	0.8559335443037894	14.817046347211305	1124.0	0.9692113464454056	1284.0	1.2188038288521517	18.702890625000002	1.1959034135371933	1286.0	3.296197635308166	1262.0	0.934275968031176	14.59617784711389	0.1779235413351751	0.08874999999999998	0.0	0.7246182245343178	0.7675239598260266	899.25	1.214870180959876	0.8342045867109122	1285.0	1124.0	1.1385847534284146	1273.3	0.0	0.6	0.22134718538778664	0.20018402895588655	1.0112693471751233	1.1345553822152894	0.1331867711766062	1.1798359999267174	0.0	896.7050000000002	0.0	1498.0	0.0	898.95	0.8369048285122811	0.0	630.0	0.11644374508261211	0.7087139143467065	6.671484961360982E-4	0.0	0.728448275862069	1.260147190904878	0.7144549763033176	899.45	892.7	1498.375	18.84707156865521	1499.0	899.0587499999999	0.7129349774169033	18.977062058130397	0.0	0.9438111040272191	14.716669346636184	0.7012052877138414	9.892250390184805E-5	0.9999010774960979	0.9993328515038639	0.1568627450980392	3.28161822466621	1.0	3.313553979511496	0.6932969602494155	0.8107366771159805	
1297.225	1135.0	0.8516279069767367	14.827080062794321	1135.0	0.9861889386785159	1297.0	1.2188038288521517	18.74428904428905	1.2205623682236817	1293.0	3.303061118272719	1264.0	0.9549711565598112	14.639238539238528	0.1899230321296778	0.10375000000000001	0.0	0.7258082435284968	0.7739813466647335	908.3	1.2196217494089843	0.8232291324058666	1298.0	1135.0	1.1715998037133142	1280.4	0.0	0.5	0.2262135158859985	0.20776215818727178	1.023484575813072	1.1380915438324302	0.16022633089578636	1.1732434451823304	0.0	901.5350000000001	0.0	1513.0	0.0	907.85	0.8524253524253524	0.0	640.0	0.13297045101088648	0.723487657003342	5.546927002440648E-4	0.0	0.7268591772151899	1.2774990346888193	0.7331882911392406	904.75	898.45	1513.7	18.862572037621582	1514.0	908.1162500000003	0.70971945770924	18.965384615384608	0.0	0.9438111040272191	14.736281786943058	0.7149767801857585	1.1505898045646363E-4	0.9998849410195435	0.9994453072997559	0.21434200157604413	3.287101787101855	1.0	3.31843750000007	0.6956352299298519	0.7964034401876399	
1292.0	1130.0	0.8605426356589074	14.789375000000021	1130.0	0.9999162334761899	1292.0	1.2188038288521517	18.704750957854387	1.236840088873099	1305.0	3.301757060184849	1280.0	0.9714695399663377	14.573409961685822	0.19158429076959255	0.12249999999999998	0.0	0.7312294182217344	0.7742858855309269	904.3	1.2025720966484783	0.8286820935571448	1292.0	1130.0	1.1895572808517132	1293.975	0.0	0.45	0.23622401283741817	0.21031564743109277	1.0300156283140627	1.1086590038314168	0.11593846033073749	1.1494313835171857	0.0	906.2987499999999	0.0	1507.0	0.0	904.15	0.8650540004408199	0.0	650.0	0.09531129900076864	0.6815190724668094	4.975124378109452E-4	0.0	0.7110894941634242	1.2942023769936322	0.690234375	911.0	903.05	1507.0	18.811028871539236	1507.0	904.2337500000001	0.6971179548936288	18.942248062015466	0.0	0.9438111040272191	14.680589717797313	0.6745210727969349	1.3512319147633746E-4	0.9998648768085235	0.999502487562189	0.13348946135831383	3.284324324324393	1.0	3.325736434108595	0.6838858905165767	0.7911333847339964	
1278.525	1119.0	0.8303837118245795	14.788147566719008	1118.0	1.0100848827469504	1278.0	1.2188038288521517	18.74590802805923	1.2454464135301566	1294.0	3.3125909985110473	1270.0	0.9850559543322773	14.639127045985965	0.18783983546166638	0.15374999999999991	0.0	0.7232172655467793	0.7673993434573412	895.25	1.1967893500391533	0.796976075700423	1279.0	1118.725	1.1993447920882532	1282.1	0.0	0.8	0.24124411765230877	0.20885665553056368	1.0343807509772467	1.111514683153014	0.13075139082504675	1.13724029359099	0.0	898.6175000000001	0.0	1491.0	0.0	894.75	0.8613138686131386	0.0	660.0	0.11198120595144871	0.6882399917503693	8.894818768067601E-4	0.0	0.7140344018764659	1.3035085086358416	0.6948587127158555	904.2	894.55	1491.625	18.818910774339194	1492.0	894.9350000000001	0.6918814710806012	18.92619233776386	0.0	0.9438111040272191	14.709343700127784	0.6831395348837209	1.7104829097081144E-4	0.9998289517090294	0.9991105181231933	0.15946582875098192	3.2984326018809464	1.0	3.325000000000069	0.6725214676034348	0.7574803149606287	
1291.85	1130.0	0.8472136222910138	14.805625000000003	1130.0	0.9944598200990582	1291.0	1.2188038288521517	18.70193199381762	1.2189660420855533	1304.0	3.2984367523958653	1273.0	0.9767604003993737	14.601622874806818	0.18493748082221265	0.23374999999999999	0.0	0.7092842898293817	0.7617967802717474	904.2	1.2087195600942664	0.8173199067544221	1292.0	1130.0	1.1889713337304955	1289.65	0.0	1.45	0.21070475719462547	0.19807699850848454	1.0136967914463104	1.1346243222308303	0.1136230277509569	1.1675239944865763	0.0	904.9024999999999	0.0	1507.0	0.0	903.9	0.8480573160650317	0.0	670.0	0.0963020030816641	0.707849515418212	0.0016032728881026092	0.0	0.740234375	1.2507260671889873	0.7185781618224666	908.25	901.45	1507.0	18.829240030025225	1507.0	904.0674999999998	0.7157844832056883	18.921718750000018	0.0	0.9438111040272191	14.713483370874993	0.6995782208588958	2.5819236272246846E-4	0.9997418076372776	0.9983967271118973	0.14875389408099687	3.2836956521739813	1.0	3.3115625000000692	0.7048262548262548	0.7926332288401183	
1287.8	1127.0	0.8399845916794976	14.709860248447212	1126.0	0.9586297080843652	1287.0	1.2188038288521517	18.659010054137656	1.1638918237574858	1298.0	3.3156444741979016	1268.0	0.9434902115447391	14.547409126063409	0.16317626357814982	0.23249999999999998	0.0	0.6973314993122421	0.7486922322932795	901.35	1.1093896713615026	0.8042269461635346	1288.0	1126.85	1.1340812575620065	1281.625	0.0	1.05	0.1899665963333847	0.1790230512609093	0.9730940371785128	1.0526964560862861	0.10301599861522892	1.0787435248129176	0.0	906.8425000000001	0.0	1502.0	0.0	901.1	0.8247359982307735	0.0	680.0	0.08243451463790447	0.682298508557873	0.0011588764416974782	0.0	0.7017578125	1.1844171487348003	0.6886792452830188	910.4	903.3	1502.0	18.74515540500537	1502.0	901.2849999999996	0.6870466329766549	18.857065217391302	0.0	0.9438111040272191	14.625283984644005	0.6758474576271186	2.5626666792723474E-4	0.9997437333320731	0.9988411235583026	0.11838006230529595	3.3000779423227473	1.0	3.329891304347891	0.6724941724941725	0.7653061224489781	
1266.0	1108.0	0.8433800623052883	14.717049960348918	1107.0	0.9187524200031204	1266.0	1.2188038288521517	18.674902267396423	1.1027382782024988	1286.0	3.315363641030545	1252.0	0.8997635609599028	14.545327102803721	0.14857741822366963	0.21000000000000002	0.0	0.6761577851555906	0.724622812551214	886.15	1.104996034892941	0.8069257702749566	1266.0	1107.825	1.0807671752590842	1272.05	0.0	1.3	0.16854089957724033	0.15810947935854508	0.9433560299236078	1.0545878693623632	0.10551660396581101	1.0768184038461002	0.0	888.8012499999999	0.0	1477.0	0.0	885.95	0.7955046026994974	0.0	690.0	0.08497246262785209	0.6870880017872019	0.001458052938537461	0.0	0.6967115689381933	1.13651482362091	0.6988817891373802	892.5	885.35	1477.0	18.749064106426857	1477.0	886.0175000000002	0.6802725807312975	18.823835832675602	0.0	0.9438111040272191	14.626774695121412	0.6761275272161742	2.3624344516538304E-4	0.9997637565548347	0.9985419470614626	0.1311861743912019	3.301741884402283	1.0	3.3270718232044905	0.6655590304925724	0.7719270420301318	
1277.425	1118.0	0.8455616653574156	14.783096366508705	1118.0	0.905453881632851	1277.0	1.2188038288521517	18.608222396241196	1.0918246104611167	1286.0	3.3024629159931984	1266.0	0.8771875870973405	14.533594361785418	0.14337289934815467	0.20499999999999993	0.0	0.6761408229622154	0.7271014065599533	894.3	1.1728971962616797	0.8152922090845796	1278.0	1118.0	1.0463379444819407	1276.3	0.0	1.25	0.1795002252567018	0.1604646434142951	0.9424855265367359	1.08574784651527	0.12231902535644472	1.122069797102775	0.0	890.3787500000001	0.0	1490.0	0.0	894.2	0.8035835023664638	0.0	700.0	0.0971025841816758	0.7059599641791402	0.0013996976653042944	0.0	0.7100626468285043	1.149024756167864	0.7117205998421468	893.35	886.5	1490.175	18.77806189370653	1491.0	894.2300000000001	0.6980314657332708	18.896208530805655	0.0	0.9438111040272191	14.660306768628804	0.6996500777604977	2.2995477686832844E-4	0.9997700452231315	0.9986003023346957	0.14641744548286603	3.275959279561542	1.0	3.3180187207489	0.6864241001564946	0.7856245090337743	
1288.325	1128.0	0.8517455391776491	14.796156862745091	1127.0	0.9410650073341328	1288.0	1.2188038288521517	18.686276021588267	1.1477069612280129	1299.0	3.300387894369736	1275.0	0.8965884580124799	14.558211256746334	0.15499219580556212	0.16624999999999995	0.0	0.6898013836197278	0.7440865260090145	902.0	1.1899607843137272	0.8228400044438635	1289.0	1127.025	1.0774082052799816	1286.825	0.0	0.6	0.21741241727996605	0.18048399694529965	1.0036927281475454	1.0958365458750956	0.13319136927084657	1.1405123848800134	0.0	895.7612499999999	0.0	1503.0	0.0	901.8	0.8391163672877385	0.0	710.0	0.1094834232845027	0.686655922254052	6.702412868632707E-4	0.0	0.7005882352941176	1.2486595662966795	0.6929411764705883	900.15	891.95	1503.0	18.79695782850556	1503.0	901.8950000000001	0.6830810107114529	18.918823529411775	0.0	0.9438111040272191	14.673729929692026	0.6795069337442219	1.8556432256849222E-4	0.9998144356774314	0.9993297587131367	0.16393442622950818	3.2785437645236932	1.0	3.31096423017114	0.660824345146379	0.7712724434035881	
1292.0	1131.0	0.8452012383900851	14.812674961119724	1131.0	0.9928681773489305	1292.0	1.2188038288521517	18.70634184068057	1.2245236480846617	1305.0	3.2989935083176163	1275.0	0.9495481377215009	14.610286156225833	0.1776623264031744	0.2275000000000001	0.0	0.7038066129480411	0.7616632041047009	904.65	1.2121212121212106	0.8123552104159101	1292.0	1131.0	1.153372237218377	1292.775	0.0	1.1	0.24666124888681332	0.20523842495346697	1.0651570126595482	1.1251353441608662	0.1374033485383245	1.1664258412081174	0.0	900.8225	0.0	1508.0	0.0	904.5	0.8592769478536125	0.0	720.0	0.10914681014604151	0.6788683130529007	0.0012162087456465255	0.0	0.7044049459041731	1.3397764845753453	0.6866666666666666	903.45	898.05	1508.0	18.81942882475951	1508.0	904.5912499999995	0.6880495289708037	18.940202177293944	0.0	0.9438111040272191	14.70808010602604	0.6702453987730062	2.523881059777629E-4	0.9997476118940225	0.9987837912543535	0.1743827160493827	3.2860231660232366	1.0	3.3118238021638997	0.6755607115235885	0.7735202492211796	
1293.375	1132.0	0.8377226955848098	14.834089132134476	1132.0	1.0291602973279947	1293.0	1.2188038288521517	18.700076923076907	1.2796963690109866	1302.0	3.301263993061238	1276.0	0.9818691059446609	14.621312741312765	0.19021029115164476	0.2775	0.0	0.7129901012000222	0.773924512623237	905.55	1.2326323987538939	0.7992302159725813	1294.0	1132.0	1.198381252617064	1289.075	0.0	1.3	0.2611668345164855	0.22393070661068148	1.082518719420522	1.128982128982129	0.15488776106408647	1.1752487768641011	0.0	901.3624999999998	0.0	1509.0	0.0	905.3	0.8676617467539673	0.0	730.0	0.11937984496124031	0.6995049558825073	0.0014380530973451327	0.0	0.7300387596899225	1.3718053434770667	0.7069303054032889	904.5	896.45	1509.0	18.830000457131696	1509.0	905.4037499999997	0.7035147305775891	18.923753894081013	0.0	0.9438111040272191	14.729506248097945	0.691923076923077	3.0774672135417086E-4	0.9996922532786459	0.9985619469026549	0.186966640806827	3.2843822843823522	1.0	3.3172413793104143	0.686923076923077	0.7729476153244679	
1290.0	1129.0	0.8381578947368341	14.834833204034132	1128.0	1.035724363551568	1290.0	1.2188038288521517	18.665073245952186	1.2910887311655332	1300.0	3.3034931485581125	1273.0	1.0011300440497968	14.573168851195058	0.2043215006291144	0.3000000000000001	0.0	0.7187949143173024	0.7783100400500509	903.1	1.2160251374705409	0.8030007632222291	1290.0	1128.975	1.2318485408458484	1287.55	0.05	1.0	0.24730005409488454	0.22869558916810478	1.0628132543158137	1.1357698289269025	0.12884315562037052	1.1707399550848114	0.0	904.1025000000002	0.0	1505.0	5.513287021722351E-5	902.8	0.8587040087863811	0.0	740.0	0.1048951048951049	0.7076418481833262	0.0011065006915629322	0.0	0.73586017282011	1.3353787892618971	0.718381775333857	910.5	897.75	1505.0	18.83749510544429	1505.0	902.9450000000003	0.7127870229926541	18.978975950349096	0.0	0.9438111040272191	14.731001193664014	0.698727833461835	3.317434150821783E-4	0.9996682565849179	0.9988934993084371	0.15485362095531588	3.2848111025444013	0.9999448671297828	3.3211016291699686	0.6963178294573643	0.7665116279069731	
1469.3	1286.0	0.7993031358884971	14.214144968332137	1286.0	0.9737805513991693	1469.0	1.2188038288521517	17.52216216216215	1.2519901101047084	1480.0	3.007973813554378	1421.0	0.9517221563149345	13.783986486486478	0.2354989062974571	0.2662500000000001	0.0	0.8038306759716775	0.8508843602284847	1028.7	1.5001385041551265	0.7748183433532428	1470.0	1286.0	1.2277765548861617	1445.375	0.0	0.85	0.27957060823338614	0.2504573460127811	0.9959801694444149	1.430509641873278	0.5014348246664274	1.468971330489907	0.0	983.35625	0.0	1714.0	0.0	1028.4	0.9152266720878227	0.0	750.0	0.443448275862069	0.9765308280003389	8.654923123918134E-4	0.0	0.8878406708595388	1.3035836546473945	0.991027445460943	990.1	973.35	1714.225	17.821061590407275	1715.0	1028.5624999999998	0.8665779627029015	18.038775510204058	0.0	0.9438111040272191	14.038269433499712	0.9543918918918919	2.706091348938297E-4	0.9997293908651061	0.9991345076876081	0.602608098833219	2.963716216216275	1.0	3.0430682617875338	0.8303019903912148	0.7416436464088346	
1817.0	1590.0	0.8498362445414868	14.396626106194697	1589.0	0.9151668042936633	1817.0	1.2188038288521517	18.010440456770002	1.2618593786754762	1861.0	3.0774218739447305	1798.0	0.9018018891299188	14.12746057640021	0.2960314575758547	0.30000000000000004	0.0	0.9416900280336403	0.989484852633524	1271.8	1.5046652030735428	0.8405579891551561	1817.0	1589.95	1.226877189446816	1823.725	0.0	0.9	0.3622685606661103	0.3168568670070452	0.9459043026952768	1.4064285714285678	0.14513777602609407	1.4461218491059638	0.0	1246.1399999999999	0.0	2119.0	0.0	1271.6	1.0638152059985488	0.0	760.0	0.12043596730245232	0.751879429729207	7.247543887904654E-4	0.0	0.8009695290858726	1.3389211611905236	0.7630700778642937	1253.0	1240.3	2119.475	18.193557722248112	2120.0	1271.6925000000006	0.7762798166942328	18.34164823008847	0.0	0.9438111040272191	14.275577859148266	0.7381783987103707	2.4080747499709727E-4	0.9997591925250031	0.9992752456112095	0.17672886937431395	3.04589450788476	1.0	3.107245575221282	0.7601957585644372	0.8327680525164117	
1993.0	1744.0	0.8693205944798301	14.817144373673038	1743.0	0.9187450464795006	1993.0	1.2188038288521517	18.734008307372804	1.2218519734341977	1934.0	3.2670458745171382	1878.0	0.8958393289539667	14.647871235721704	0.24915687666864453	0.20625	0.0	0.9101766784452296	0.9595764632347503	1395.1	1.3114225277630873	0.8499004986868057	1993.0	1743.85	1.1765037935638327	1899.875	0.0	0.65	0.31536506428904976	0.2737158811404953	0.9485624361950838	1.2463389121338888	0.13935712039367595	1.2729084765589684	0.0	1415.9162499999998	0.0	2325.0	0.0	1394.75	1.027920750193894	0.0	770.0	0.12	0.7416685309951239	4.5900713226467056E-4	0.0	0.7451290152711953	1.29086419736103	0.750133120340788	1424.4	1409.65	2325.0	18.848882299573596	2325.0	1394.9150000000004	0.7349621353604231	18.966666666666672	0.0	0.9438111040272191	14.73193592636969	0.7291882109617374	1.4555329841102178E-4	0.999854446701589	0.9995409928677352	0.15726227795193312	3.2542887029289127	1.0	3.280201698513845	0.7237590486039297	0.8241123476417586	
1992.425	1744.0	0.8651055069480191	14.799119627136188	1743.0	0.9388264053639462	1992.0	1.2188038288521517	18.776656472986726	1.15899973964443	1965.0	3.2903885154444383	1929.0	0.9091296116103591	14.669826707441421	0.17855520365582592	0.03	0.0	0.8178258370455526	0.8660913965254331	1395.05	1.2509482316760612	0.845867605296938	1993.0	1743.3	1.1155375115497543	1945.0	0.0	0.15	0.21089240988788802	0.1921816530506196	0.9669064827944017	1.1939549180327884	0.12108129889701842	1.2273859697887548	0.0	1394.22125	0.0	2324.0	0.0	1394.6	0.9210101517379919	0.0	780.0	0.10206185567010309	0.7053561853093514	1.0758858126524171E-4	0.0	0.7198030067392431	1.20175853167399	0.7108808290155441	1398.95	1389.7	2324.55	18.873648820591633	2325.0	1394.7487499999997	0.708258103838042	18.937169517884904	0.0	0.9438111040272191	14.737392699850313	0.6986005089058525	2.1501105751176404E-5	0.9999784988942491	0.9998924114187346	0.14402870322911326	3.276044852191692	1.0	3.306769230769278	0.6866666666666666	0.8236664940445358	
1992.0	1743.0	0.8486513994910956	14.811275510204092	1743.0	0.9495792888808575	1992.0	1.2188038288521517	18.800814249363867	1.1612627621708795	1986.0	3.2993882878773695	1953.0	0.9246195876373619	14.698329113924057	0.1707445741497889	0.07999999999999999	0.0	0.8070194268541376	0.8571441648738333	1394.7	1.2440591534931167	0.8250708524099718	1992.0	1743.0	1.1234545734468782	1966.2	0.0	0.3	0.19922653750201455	0.18381857113667727	0.9737320324388	1.191291139240505	0.11812148284114518	1.219211697806721	0.0	1395.7925	0.0	2324.0	0.0	1394.4	0.91387851809305	0.0	790.0	0.09974683544303797	0.7127704598628333	2.1488432060740636E-4	0.0	0.722972972972973	1.1991284043392683	0.7179979518689196	1399.7	1392.15	2324.3	18.881549614274412	2325.0	1394.6062499999998	0.7113945902311849	18.960460358056242	0.0	0.9438111040272191	14.757090473987116	0.7045568982880162	5.729601981532648E-5	0.9999427039801845	0.9997851156793927	0.1321518987341772	3.28648101265827	1.0	3.3134526854220407	0.6977630910015251	0.7813103098019286	
2241.0	1961.0	0.8025522041763353	14.530902290790072	1961.0	0.9370553962914132	2241.0	1.2188038288521517	17.912014618547303	1.1953088776185816	2202.0	3.067518441022583	2127.0	0.914134101913673	14.119278209227947	0.21435650607475915	0.16999999999999998	0.0	0.8982852949025887	0.9357099674775581	1568.95	1.5805049088359053	0.7848497501936507	2241.0	1961.0	1.157685776801774	2160.525	0.0	0.8	0.2450562019209149	0.2292128081498006	0.9540423332120095	1.494758620689652	0.4828012880724025	1.5429696030205513	0.0	1497.3312500000002	0.0	2614.0	0.0	1568.65	0.9845167292421172	0.0	800.0	0.4198264047510279	0.9681312422998628	5.329425088268603E-4	0.0	0.8901497426298549	1.2264196855863871	0.9821344616831218	1504.85	1489.65	2614.9	18.188360135288356	2615.0	1568.825	0.8748620882235777	18.445161290322584	0.0	0.9438111040272191	14.335991944072163	0.9498183469573115	1.135150849026393E-4	0.9998864849150972	0.9994670574911731	0.5277389277389277	3.0232983097305066	1.0	3.11271622253393	0.8578838174273858	0.7595182955071799	
2733.0	2392.0	0.8485393258427094	14.538951310861446	2391.0	0.9087428214784824	2733.0	1.2188038288521517	18.155518394648816	1.2583407123541586	2716.0	3.0813222404616565	2646.0	0.8914062588248117	14.27086584912672	0.2895259749030049	0.30750000000000005	0.0	1.0281765302310688	1.0786433392932455	1913.3	1.597241118669687	0.8378208698493077	2733.0	2391.05	1.2148870156178762	2684.575	0.05	0.95	0.3417948879538738	0.3184193202211607	0.9212920521727014	1.4901220865704805	0.14842771425072357	1.5408163921319227	0.0	1874.3775	0.0	3188.0	2.663328628119424E-5	1912.9	1.1341574113626656	0.0	810.0	0.12726600073991862	0.7779011406013975	5.060863543137202E-4	0.0	0.8183106575963719	1.288933187134754	0.7896825396825397	1878.95	1869.1	3188.25	18.322631588244157	3189.0	1913.0437500000003	0.7945813715772478	18.49737827715355	0.0	0.9438111040272191	14.40348847793322	0.7696060382916053	1.6400884487988718E-4	0.9998359911551201	0.9994939136456863	0.16635583737411413	3.0548123374210636	0.9999733667137188	3.109887640449457	0.7860185185185186	0.824990702863529	
2987.65	2614.0	0.8643285160380882	14.813128790581532	2614.0	0.9084219427802427	2987.0	1.2188038288521517	18.753459782226933	1.2120554965839376	2851.0	3.252288851679622	2803.0	0.8915104173935808	14.688806758183679	0.2474439194699784	0.22624999999999998	0.0	1.0038386359889786	1.043698415367397	2091.55	1.3613224315677197	0.8472189968428706	2988.0	2614.0	1.17758183083285	2835.525	0.0	0.6	0.29619557982770944	0.27297923314187683	0.9238108569141691	1.3083567415730337	0.11884074136560033	1.3380864737025695	0.0	2125.7037499999997	0.0	3485.0	0.0	2091.05	1.0887415349887133	0.0	820.0	0.10296191819464035	0.7286342117454044	2.8265887784425495E-4	0.0	0.7405343241330502	1.2425432381010881	0.7372458080627898	2134.55	2116.2	3485.475	18.84935100368753	3486.0	2091.2925000000005	0.7313513714678159	18.935426328933293	0.0	0.9438111040272191	14.749843155165024	0.7244378074490513	1.0639180950774815E-4	0.9998936081904921	0.9997173411221558	0.1432634198364735	3.231538190777869	1.0	3.264823403496231	0.7195400280898876	0.8211450649806966	
2991.675	2618.0	0.8667583361980246	14.87689104788339	2617.0	0.9295756206739313	2991.0	1.2188038288521517	18.860047765267794	1.1467563506212328	2931.0	3.2885636552063486	2881.0	0.9119903888309825	14.74309109518933	0.17661174864987664	0.09874999999999998	0.0	0.9173374095392772	0.9485985450818204	2094.5	1.3243112947658413	0.831143214032625	2992.0	2617.75	1.1233761790603045	2902.275	0.0	0.55	0.19689341770250907	0.18795610067357285	0.946348117849139	1.2785837057408025	0.12356047161606136	1.2995190051031806	0.0	2090.7174999999997	0.0	3490.0	0.0	2093.9	0.9897820000478594	0.0	830.0	0.11088154269972451	0.7196786789173489	2.63302774253776E-4	0.0	0.7234024179620034	1.1689827965618589	0.7238805970149254	2093.85	2086.95	3490.3	18.93275738285154	3491.0	2094.1724999999997	0.7152216287165398	19.02354159475315	0.0	0.9438111040272191	14.813050513612529	0.7123848515864892	4.723659164716603E-5	0.9999527634083527	0.9997366972257461	0.13721413721413722	3.278733654507864	1.0	3.297655980696257	0.707172342621259	0.7946638946639032	
3004.9	2629.0	0.8486322188449987	14.874523809523811	2629.0	0.9469948145094869	3004.0	1.2188038288521517	18.81611709286676	1.1604830163838422	2984.0	3.290202321463211	2925.0	0.9284282309694147	14.738329979879277	0.17435431292433773	0.20874999999999994	0.0	0.9169936972291592	0.9450875290416236	2103.4	1.324474576271185	0.8136555561726722	3005.0	2629.0	1.1316330311762057	2956.0	0.0	1.3	0.19462039741392928	0.18431228155015952	0.9642063167775097	1.2683433936955049	0.1110560895960806	1.2950519563223772	0.0	2100.3537499999993	0.0	3505.0	0.0	2103.0	0.9924799465240641	0.0	840.0	0.09557344064386318	0.7063350113684512	6.201402471020369E-4	0.0	0.7277210884353742	1.188566166892065	0.7132478632478633	2107.6	2094.35	3505.275	18.91518752531015	3506.0	2103.2025	0.7161233602541953	18.99642857142862	0.0	0.9438111040272191	14.811329647674214	0.6998994638069705	9.939537477401379E-5	0.999900604625226	0.9993798597528979	0.12915254237288135	3.2771534320322337	1.0	3.2978911564625273	0.7058080808080808	0.7892966360856336	
3181.0	2784.0	0.818731802005839	14.827862969004865	2783.0	0.9483783194898289	3181.0	1.2188038288521517	18.55563106796118	1.1805183780631157	3112.0	3.2057044220050592	3065.0	0.9299974129301224	14.57689320388349	0.18998124302278055	0.35000000000000003	0.0	0.936425054391389	0.9719367826944472	2226.8	1.458061389337643	0.7856097489748806	3181.0	2783.025	1.1498922562726694	3087.05	0.0	1.4	0.21767762415247696	0.20255714790968798	0.9742104594409018	1.395719343418087	0.24572916732344732	1.4259843451232685	0.0	2183.6112500000004	0.0	3711.0	0.0	2226.5	1.0246692392502756	0.0	850.0	0.2111361441905375	0.8363364543365499	6.408935887752065E-4	0.0	0.8165853658536585	1.2222338676433242	0.8424143556280588	2190.9	2176.8	3711.0	18.68678608100803	3711.0	2226.6662499999993	0.8048039697027687	18.856998368678614	0.0	0.9438111040272191	14.695471910028047	0.8288078406169666	1.6021140412261124E-4	0.9998397885958774	0.9993591064112247	0.28497576736672053	3.18343042071191	1.0	3.228358208955155	0.7892834190231363	0.7544007794738604	
3523.0	3083.0	0.854190751445109	14.765564258775722	3082.0	0.9419518492053273	3523.0	1.2188038288521517	18.622171165996576	1.213528941437917	3482.0	3.1883687830058416	3437.0	0.9195668536949865	14.595577254451495	0.22046690740579145	0.3275	0.0	0.9825565829849455	1.0252294263545756	2466.3	1.4774899251583187	0.843918557175207	3523.0	3082.75	1.1699924001908815	3458.725	0.0	1.65	0.2691395399548778	0.2411951764761268	0.9738214532174796	1.423283323716098	0.15426154461722572	1.4511866644308842	0.0	2428.36625	0.0	4110.0	0.0	2465.85	1.083756815142475	0.0	860.0	0.13598144389678168	0.7511560189309935	6.788307654331145E-4	0.0	0.763529240616817	1.2741899640093632	0.7556735525167297	2436.2	2422.4	4110.025	18.70264319527127	4111.0	2466.0912500000004	0.7490900874534854	18.816129968088156	0.0	0.9438111040272191	14.67035585509014	0.7463330457290768	1.3482561553910654E-4	0.9998651743844608	0.9993211692345668	0.17876771767428407	3.1796955772543374	1.0	3.2090935502613633	0.7366264020707507	0.8297594900029188	
3700.0	3238.0	0.8434136771300751	14.917236547085231	3237.0	0.9514416969094167	3700.0	1.2188038288521517	18.881314397103868	1.2156538313254832	3600.0	3.2741634804788786	3568.0	0.9316750800975492	14.791589829561389	0.2156679106149001	0.1737499999999999	0.0	0.994579633260293	1.0263208790493759	2590.3	1.3764279743661134	0.8221549219254726	3700.0	3237.75	1.1779795929667454	3584.45	0.0	0.85	0.2547567440003432	0.2338209847157917	0.9715520666890004	1.3397610447346497	0.1223910372704224	1.3584052454043234	0.0	2604.4687500000005	0.0	4317.0	0.0	2589.95	1.07494876362313	0.0	870.0	0.11154708520179372	0.719564507899819	3.263018484040001E-4	0.0	0.7341036414565826	1.2574344488213272	0.7238795518207283	2610.6	2595.45	4317.0	18.936655317151715	4317.0	2590.07	0.7246459677420317	19.047029147982077	0.0	0.9438111040272191	14.840336914747244	0.715893303695471	6.670769093555864E-5	0.9999332923090647	0.999673698151596	0.13489409141583056	3.265113033770433	1.0	3.2863789237666685	0.7135605006954103	0.794263436368717	
3719.025	3255.0	0.8318480043740022	14.915683572216112	3254.0	0.9646695582571805	3719.0	1.2188038288521517	18.866066066066047	1.1942052206018814	3668.0	3.290099113505793	3623.0	0.9436576108387794	14.808055707263787	0.1854882936919035	0.24124999999999996	0.0	0.9686533622726312	0.9961464856225106	2603.65	1.3616927727397619	0.7865402007379716	3720.0	3254.025	1.1588753914754677	3648.0	0.0	0.6	0.21195102495892598	0.1995989729679656	0.9824355412141712	1.3166029492080817	0.13188811517983562	1.3349164662987878	0.0	2602.067499999999	0.0	4339.0	0.0	2603.15	1.0346238045857818	0.0	880.0	0.1162534435261708	0.7198074248350347	2.3098689149390775E-4	0.0	0.725544227059796	1.224465468083644	0.7251240352811467	2607.7	2596.65	4339.0	18.93267024216317	4339.0	2603.3962500000002	0.7148027015023547	19.02394599063094	0.0	0.9438111040272191	14.85603092791925	0.7157851690294439	9.271089718696262E-5	0.9999072891028129	0.9997690131085061	0.1482197074247861	3.2820646221246985	1.0	3.302067254685615	0.7048250410060142	0.7371530640285762	
3722.0	3257.0	0.802239611440926	14.903375986931682	3256.0	0.9656771684459035	3722.0	1.2188038288521517	18.806564968673367	1.1842114281816993	3710.0	3.2987484759426025	3662.0	0.9469915506529173	14.76872786706619	0.1756706379203003	0.38624999999999987	0.0	0.9537573362998197	0.987980318247818	2605.45	1.3205898416166029	0.7712965970755349	3722.0	3256.8	1.1522344778261024	3688.5	0.1	0.85	0.1993679034291517	0.1887109535710284	0.9769107151696806	1.283608778108914	0.11160969562677645	1.2980097001965176	0.0	2607.1049999999996	0.0	4342.0	3.8306104077684787E-5	2605.1	1.0231840738824702	0.0	890.0	0.093111897631364	0.7031404039822009	3.2578908031659034E-4	0.0	0.7208684998638715	1.204201681048358	0.7073237135856248	2614.15	2601.85	4342.0	18.893984435599517	4342.0	2605.2925	0.7085222135889316	18.986849986387167	0.0	0.9438111040272191	14.823939362581225	0.6994601889338732	1.481189167873552E-4	0.9998518810832125	0.9996742109196834	0.12469437652811736	3.28790520294181	0.9999616938959224	3.307461873638175	0.6975893824485374	0.7388331071913112	
3837.65	3359.0	0.7746926777124646	14.945403527525409	3357.0	0.9553519504938919	3837.0	1.2188038288521517	18.725763612217776	1.1770658507429999	3786.0	3.2626362372889823	3730.0	0.9382679236000517	14.744462151394426	0.1795153891071599	0.59625	0.0	0.9610174593618303	0.9946862572341335	2686.9	1.4085287846481878	0.7542997169503963	3838.0	3358.1	1.1473965897695457	3757.6	0.2	2.6	0.20180903976816664	0.19179093792650143	0.9701318299932515	1.359569949561983	0.20860249390581634	1.3884594262224597	0.0	2654.5025	0.0	4476.0	7.534233674257408E-5	2685.85	1.0257242003621	0.0	900.0	0.1833466773418735	0.7978407100610603	9.786393149524796E-4	0.0	0.7787234042553192	1.2019136213809103	0.8033512064343163	2661.95	2646.65	4477.6	18.85237574710139	4478.0	2686.4775	0.7678673322403606	19.001309460181734	0.0	0.9438111040272191	14.835439792861852	0.7928059463764269	2.2456708288030855E-4	0.9997754329171198	0.9990213606850475	0.23257676902536717	3.2472708002118127	0.9999246576632574	3.283569708322009	0.7564409030544489	0.7314056224899569	
4117.425	3603.0	0.8535837015218771	14.817982239763177	3602.0	0.9539977005680649	4117.0	1.2188038288521517	18.726710816777057	1.2084264469973651	4088.0	3.2209393271633155	4043.0	0.9321947274584756	14.698356634780465	0.20574510468733853	0.6025	0.0	0.9968738474507807	1.0339126062684945	2882.4	1.4630059230009897	0.8342006440169977	4118.0	3602.875	1.1680638293237562	4068.05	0.1	3.2	0.24468911909774685	0.22392102146775011	0.9724829658657966	1.4137221269296756	0.15520047527848307	1.4378877765895441	0.0	2844.227499999999	0.0	4803.0	3.513579986648396E-5	2881.9	1.0683721584910972	0.0	910.0	0.14172644076181054	0.7311110698297194	0.0011263243110063005	0.0	0.7471087598425197	1.247894701463752	0.7364580756863716	2851.85	2836.2	4803.65	18.81293008596473	4804.0	2882.1724999999997	0.7358506352734795	18.8880108321024	0.0	0.9438111040272191	14.757790114784253	0.7273727984344422	2.118038825346637E-4	0.9997881961174653	0.9988736756889938	0.17361451692005886	3.204194260485466	0.9999648642001335	3.234976583682331	0.7262226591300074	0.813672260612071	
4270.475	3737.0	0.8257810636775879	14.962478941034927	3736.0	0.9751443073893233	4270.0	1.2188038288521517	18.885107398568046	1.2407932497088006	4199.0	3.283424642816139	4154.0	0.947262903355142	14.809904534606169	0.2138033990913818	0.40125	0.0	1.011784568066328	1.0485849024084812	2989.65	1.4048429633181483	0.7902879843700717	4271.0	3736.575	1.191423197578697	4173.45	0.0	1.35	0.25703203907333727	0.23492107082049904	0.9973699085544206	1.3601571802810197	0.14577871929242295	1.3821207652005891	0.0	2991.943750000001	0.0	4982.0	0.0	2988.95	1.08335693225167	0.0	920.0	0.125717017208413	0.7133530992603968	4.5100724952393685E-4	0.0	0.7234912238518875	1.2854214192243103	0.716879057465737	3001.55	2979.65	4982.275	18.972453384532688	4983.0	2989.2787500000004	0.7150241244916647	19.031460134486075	0.0	0.9438111040272191	14.89874075734628	0.7101311084624553	1.3407514696645408E-4	0.9998659248530337	0.999548992750476	0.16926396547590505	3.273346071172463	1.0	3.2956532180593383	0.7004439644828414	0.7665945165945232	
4284.65	3749.0	0.7975442739079343	14.94292508917957	3749.0	0.9921623999372857	4284.0	1.2188038288521517	18.870671378091867	1.2391300971116888	4275.0	3.2917764747651104	4205.0	0.9694699950678347	14.833050647820993	0.2000791267561169	0.5112500000000001	0.0	1.002251313266072	1.0314994128120571	2999.3	1.3786306562425963	0.7606634178051033	4285.0	3749.0	1.199671866626585	4235.75	0.05	1.05	0.2316180314191983	0.2164973414691079	1.0098316870005402	1.3254643780860522	0.13826402179800626	1.3567647264375275	0.0	2998.287500000001	0.0	4998.0	1.665944757271849E-5	2998.85	1.0620243023100548	0.0	930.0	0.1230224321133412	0.6968886211930296	3.504029634079191E-4	0.0	0.7112150639507342	1.2696796469212226	0.7002487562189055	3007.95	2990.8	4998.7	18.93789292667741	4999.0	2999.1137499999995	0.7011452885750951	19.02492329478409	0.0	0.9438111040272191	14.885453034106973	0.6911695906432749	1.7048185975110315E-4	0.9998295181402487	0.9996495970365921	0.15422885572139303	3.278763567720401	0.9999833405524272	3.2992693848689725	0.6917275512609004	0.731025519848766	
4273.4	3740.0	0.7732846026880562	14.934660033167468	3739.0	0.9918776194274246	4273.0	1.2188038288521517	18.852815579540085	1.2274247688108035	4268.0	3.305522228835939	4221.0	0.972983175320156	14.821210699202206	0.19109048010379906	0.7637500000000002	0.0	0.9978129486794217	1.0216987912500564	2992.0	1.3407468683526358	0.7340100039201105	4274.0	3739.35	1.1941044156139577	4246.975	0.0	1.5	0.21829134210326706	0.2052223404829201	1.0033562686929292	1.3118464437117288	0.11765748449288879	1.3262192611265617	0.0	3001.5075000000006	0.0	4985.0	0.0	2991.1	1.0489978841444114	0.0	940.0	0.10558423275457532	0.6932168107372882	5.00776203114828E-4	0.0	0.7031434649019145	1.2518526904892158	0.6979981047145226	3009.05	2990.45	4985.875	18.923799125676325	4987.0	2991.4912500000005	0.6960733232816942	19.005620884289797	0.0	0.9438111040272191	14.884266892920042	0.689491565135895	2.5441767444278715E-4	0.9997455823255574	0.9994992237968852	0.12976919453603392	3.296235294117422	1.0	3.313311382878416	0.6863849765258216	0.7160764872521104	
4131.0	3615.0	0.7437127177284638	14.764763497372217	3614.0	0.9835180893913573	4131.0	1.2188038288521517	18.727439751849182	1.201800224735285	4203.0	3.315447813529114	4146.0	0.9678713353122211	14.692996665078613	0.17740088055515715	0.91375	0.0	0.9770030685305149	1.002301260407613	2891.9	1.2397250361794523	0.7199173119022153	4131.0	3614.225	1.1751061204373858	4182.925	0.45	1.65	0.19995718867145895	0.18824526206059364	0.9957352649565097	1.207151370679385	0.07635745193663032	1.2210268253580852	0.0	2930.15125	0.0	4819.0	1.534029896538206E-4	2891.45	1.0312223055423	0.0	950.0	0.06872605363984674	0.6094334368670986	5.639001384118521E-4	0.0	0.6366980221900627	1.221294540883927	0.6153521466473709	2936.75	2921.4	4819.2	18.772209413818203	4820.0	2891.6050000000014	0.6266479505355722	18.808026755852797	0.0	0.9438111040272191	14.73684428838664	0.6055423122765197	3.117662487830308E-4	0.9996882337512172	0.9994360998615881	0.08557692307692308	3.3083894230767026	0.9998465970103463	3.320473005255388	0.6177380952380952	0.7003340491529261	
3853.675	3372.0	0.6757339568718941	14.739000260348858	3372.0	0.974731981461988	3853.0	1.2188038288521517	18.661855670103048	1.1684556828847792	3881.0	3.331054129716919	3829.0	0.9603568531937553	14.657087628865996	0.15464102380881917	2.3400000000000003	0.0	0.941745257054787	0.9659100113747907	2697.9	1.1862653114412263	0.6729984639129091	3854.0	3372.0	1.1448278095938242	3852.275	1.15	3.95	0.17246336284092775	0.1642335362546989	0.9905132399983259	1.152889120249869	0.09990012867654285	1.171005224136119	0.0	2719.57375	0.0	4495.0	4.229262821102182E-4	2697.25	0.9946195942584437	0.0	960.0	0.08745148771021992	0.6633281382346642	0.0014504195200763766	0.0	0.6621849831124967	1.1891745967632077	0.6684217368694748	2727.45	2710.35	4496.075	18.706506381703466	4497.0	2697.61625	0.653924613703661	18.743079315707593	0.0	0.9438111040272191	14.702453788073413	0.6587863952589539	8.596650479095987E-4	0.9991403349520906	0.9985495804799237	0.12170966901224915	3.3269598965069225	0.9995770737178897	3.33379328299902	0.6413864998696899	0.6697686508967825	
3700.0	3238.0	0.7092992272848261	14.863352044907767	3237.0	0.9753660279176056	3700.0	1.2188038288521517	18.789746300211423	1.1682035425965016	3793.0	3.3188263808766694	3734.0	0.9530407902766971	14.780179704016934	0.14750415317206492	3.3550000000000004	0.0	0.9260208042229467	0.9531165083899623	2590.25	1.2803528468323955	0.6948348082102008	3700.0	3237.65	1.1310550427136863	3755.2	2.15	6.1	0.17845728938570987	0.16354129954740945	1.0047215922971997	1.227649402390438	0.11217709430022971	1.254316640975288	0.0	2579.8625	0.0	4317.0	8.326072223835802E-4	2589.9	0.9829887108662761	0.0	970.0	0.10135674381484437	0.6829996903544953	0.002361595044521874	0.0	0.6886880856760375	1.212672022971464	0.6875502008032128	2585.55	2572.0	4317.0	18.837118214634895	4317.0	2590.0499999999997	0.6824177983832422	18.88049560351719	0.0	0.9438111040272191	14.823457025547828	0.677193446088795	0.0012987842794129182	0.998701215720587	0.9976384049554782	0.12676808113157192	3.313216093791452	0.9991673927776163	3.3240106241697998	0.672634778012685	0.685539280958708	
3719.025	3255.0	0.7387700534759333	14.905406132329224	3254.0	0.9872598667119158	3719.0	1.2188038288521517	18.844731182795698	1.2004729059459567	3751.0	3.3081336972589774	3706.0	0.9517345082275684	14.825698924731217	0.16564552064760238	2.3449999999999998	0.0	0.9419080726149093	0.9709361552317082	2603.65	1.3270299433504187	0.7146808460544182	3720.0	3254.025	1.148135872456135	3726.2	1.0	5.1	0.2025180048562858	0.1836531045721677	1.014884797787675	1.2759398496240613	0.13260917698964975	1.299296082510256	0.0	2591.3375	0.0	4339.0	3.8616748083643873E-4	2603.15	1.0064841081456608	0.0	980.0	0.11571352218065206	0.7029904894516925	0.001968617914423021	0.0	0.7076078221269756	1.2471313049669037	0.7071756137038037	2598.15	2585.55	4339.0	18.884789767578646	4339.0	2603.3725	0.6988063075630516	18.929015821936122	0.0	0.9438111040272191	14.861975224265066	0.6961476939482805	9.040174904047694E-4	0.9990959825095954	0.9980313820855771	0.14859762675296656	3.3006189451020878	0.9996138325191636	3.3148724832212983	0.6887083780880774	0.6991400161246832	
3722.0	3257.0	0.7487082884822385	14.898762109795488	3256.0	0.9980150407138682	3722.0	1.2188038288521517	18.80064325917985	1.2226645646304841	3742.0	3.3063547847435664	3700.0	0.9646160724912269	14.783784508174731	0.17776957299021884	1.40625	0.0	0.951734481962926	0.979464464099863	2605.5	1.3162972972972995	0.7262436207422354	3722.0	3256.825	1.1717478638490326	3719.725	0.5	2.75	0.2092904762090074	0.19496065603926005	1.0218673029087284	1.276021505376345	0.12661630454972106	1.2956478666580789	0.0	2599.73375	0.0	4342.0	1.9211188596238447E-4	2605.15	1.0167471943637028	0.0	990.0	0.11586021505376344	0.69602741953135	0.001055277346073409	0.0	0.7059811827956989	1.259504631321764	0.6995270270270271	2605.45	2594.55	4342.025	18.881271092110726	4343.0	2605.301250000001	0.6979488392838912	18.934652665589635	0.0	0.9438111040272191	14.848672686624738	0.6919475655430711	5.406230071832639E-4	0.999459376992817	0.9989447226539266	0.1372707659115426	3.293826830571708	0.9998078881140376	3.312741935483695	0.6895995700080624	0.704897739504834	
3701.4	3239.0	0.7513221802482475	14.918863328822722	3238.0	0.9959772126392632	3701.0	1.2188038288521517	18.83367567567566	1.2225862205974083	3715.0	3.310518498285146	3654.0	0.9779792422665349	14.808513513513478	0.1821967910407757	1.0437499999999997	0.0	0.9505834699585303	0.9796846362125736	2591.05	1.3193234100135334	0.7222014069295773	3702.0	3238.925	1.189652008420105	3695.525	0.35	2.4	0.20816772774472836	0.1969139256166279	1.0131128870980575	1.2755766621438258	0.12789127788276797	1.2949361262064294	0.0	2593.590000000001	0.0	4318.0	1.345351809498184E-4	2590.7	1.0147327524859115	0.0	1000.0	0.11123110151187905	0.7009296163951412	9.23858649626607E-4	0.0	0.7108648056923919	1.2477723905197715	0.7077175697865353	2601.55	2584.4	4318.0	18.89798322872499	4318.0	2590.9574999999995	0.7025366578843009	18.958277072643817	0.0	0.9438111040272191	14.865263323510073	0.6978014567035339	4.0224872793224764E-4	0.999597751272068	0.9990761413503734	0.13964817320703654	3.3045675675674	0.9998654648190503	3.3166621658113216	0.6903768506056528	0.6978927203065007	
3708.0	3245.0	0.7593338705345197	14.896411225040467	3244.0	0.9785352794042886	3708.0	1.2188038288521517	18.831815732758642	1.2001771921149376	3736.0	3.302391941486693	3682.0	0.961663917604194	14.79951508620693	0.18003191792410184	0.9324999999999999	0.0	0.9506189425199117	0.977097853020789	2595.9	1.3135909213726007	0.738518314976619	3708.0	3244.8	1.1716721280844211	3708.975	0.3	2.45	0.202303488505088	0.19198762371972944	0.9962053361586026	1.2816419919246287	0.11422821424906479	1.2940315747780675	0.0	2600.6825	0.0	4326.0	1.1522507297587953E-4	2595.6	1.0138280709840977	0.0	1010.0	0.09698275862068965	0.6963376291173915	9.391111025930966E-4	0.0	0.7063898624966298	1.2284033723661392	0.7008141112618724	2606.4	2593.75	4326.075	18.87808970582684	4327.0	2595.7187499999995	0.6978779418210561	18.945547760388482	0.0	0.9438111040272191	14.837179449363362	0.6913811563169164	3.5838040970905585E-4	0.9996416195902909	0.999060888897407	0.12846279196089083	3.2943157327584514	0.9998847749270241	3.311888678735302	0.6833602584814217	0.7239300134589428	
3723.475	3258.0	0.7557465091299722	14.88807857911732	3258.0	0.966804386380552	3723.0	1.2188038288521517	18.811958266452635	1.1833510053167104	3738.0	3.3026337634888443	3682.0	0.9486671795033071	14.775521669341881	0.1730328239821823	0.8762500000000003	0.0	0.9448295672156262	0.974208922438436	2606.7	1.3123677786818548	0.7326187984113237	3724.0	3258.0	1.15100876722834	3713.825	0.35	1.75	0.19732217646721362	0.18693687787171173	0.987365780178675	1.2589329021827003	0.11774907555731196	1.2912774336997563	0.0	2609.0175000000004	0.0	4344.0	1.3403029084573114E-4	2606.1	1.0101052712316159	0.0	1020.0	0.10622317596566523	0.693488048582913	6.717592414878507E-4	0.0	0.7022555375472718	1.2143596082753643	0.6986032004339572	2616.7	2603.1	4344.05	18.86752810321915	4345.0	2606.426250000001	0.6942060817185645	18.947470398277765	0.0	0.9438111040272191	14.832275541318804	0.6904761904761905	3.3578472630426456E-4	0.9996642152736955	0.9993282407585121	0.12981029810298103	3.2928494623654165	0.9998659697091543	3.3101018220791394	0.6826511503477796	0.7115809318610195	
3710.65	3247.0	0.7546166306695471	14.888026065707335	3246.0	0.971226677022145	3710.0	1.2188038288521517	18.823706896551744	1.1843159735427498	3720.0	3.309943436869548	3672.0	0.9459111388591528	14.797925646551763	0.16821412404053487	0.9712500000000002	0.0	0.9441170218932967	0.9690695105867709	2597.75	1.3021715526601523	0.72405998686845	3711.0	3246.875	1.1433760453684236	3694.35	0.3	2.85	0.1966173621998257	0.18355464106590919	0.9956706881831028	1.260345292689508	0.12080364164923807	1.2788360863714094	0.0	2593.758750000001	0.0	4329.0	1.159509913809763E-4	2597.15	1.0021768026044577	0.0	1030.0	0.10718171926006528	0.699585324887052	0.0011002161828289067	0.0	0.7084466811751904	1.2218915402929882	0.7035626869730759	2600.55	2587.0	4329.1	18.87493930287943	4330.0	2597.4449999999997	0.6955716207255405	18.928264417845472	0.0	0.9438111040272191	14.84093587914126	0.6954410574588616	3.74326237533597E-4	0.9996256737624666	0.9988997838171711	0.13089430894308943	3.3003771551722365	0.9998840490086189	3.3174440550011655	0.6878389370932755	0.7065564887564236	
3721.0	3256.0	0.7642245989304882	14.885025724343336	3256.0	0.9718911342439311	3721.0	1.2188038288521517	18.83590847913862	1.184794827448586	3740.0	3.298573724968527	3689.0	0.9507112951615988	14.798333781241581	0.17092942268316075	1.1075000000000004	0.0	0.9463056271395054	0.9687672995720611	2605.0	1.3214054054054043	0.7393901185183728	3721.0	3256.0	1.1508399898620232	3713.25	0.3	2.45	0.19344313749282116	0.18337087355823306	0.9919158190583499	1.279753615425816	0.12106686257640978	1.3017266972832127	0.0	2602.9962500000006	0.0	4341.0	1.1513883824912206E-4	2604.7	1.0019968511193886	0.0	1040.0	0.10751818916734034	0.7046679205033375	9.412759090996409E-4	0.0	0.7123989218328841	1.2146766360654753	0.7099484955272432	2610.95	2597.25	4341.375	18.877308174775713	4342.0	2604.8525	0.7027308975492969	18.93845119655821	0.0	0.9438111040272191	14.839344331288649	0.6996653279785809	4.2529104936215337E-4	0.9995747089506377	0.9990587240909005	0.13600861836789657	3.2878206859301535	0.9998848611617508	3.306531713899962	0.693606998654105	0.7155219037317365	
3511.7	3073.0	0.7440677966101686	14.618259143748205	3072.0	0.9792805209239317	3511.0	1.2188038288521517	18.57606427967301	1.181969359991579	3579.0	3.3204614305715694	3524.0	0.9651660487803498	14.535551170002872	0.1641433121575082	1.1099999999999999	0.0	0.9287416157773551	0.9524887011046663	2458.4	1.133002551743686	0.715279182748542	3512.0	3072.8	1.1583539154599474	3548.15	0.25	3.55	0.18655161478683302	0.17340427503560607	0.9979063331350803	1.099830604178427	0.05720439893026397	1.1157677438542402	0.0	2498.7849999999994	0.0	4096.0	1.0000200004000081E-4	2457.8	0.9843056499660122	0.0	1050.0	0.05188545506095832	0.5434322427953471	0.0014199999999999998	0.0	0.5735294117647058	1.2137903896929139	0.5473087818696883	2503.95	2491.2	4096.85	18.614155056239362	4097.0	2458.1537500000004	0.5622347689719078	18.647783112115246	0.0	0.9438111040272191	14.578414442919092	0.5392857142857143	4.4404462844417755E-4	0.9995559553715561	0.9985799999999999	0.0666855845629966	3.313529411764545	0.99989999799996	3.32594165958636	0.5536571589946343	0.6979018996314044	
3056.95	2675.0	0.6736415794802563	14.626160192506006	2674.0	0.9870320249399281	3056.0	1.2188038288521517	18.54812309773416	1.1658127135704612	2988.0	3.332549129195584	2899.0	0.9687791927408468	14.546466012850875	0.14232166279548522	3.44375	0.0	0.8784881179691274	0.9037149009841731	2140.15	1.1213498622589484	0.6686996053029738	3057.0	2674.7	1.139493053252229	2940.375	1.7	5.8	0.1602849380469387	0.15023149296371882	1.007033194560109	1.072979370984103	0.09382959263304458	1.0952682932751032	0.0	2176.8974999999996	0.0	3566.0	7.788875652891047E-4	2139.5	0.9340060684075028	0.0	1060.0	0.08045977011494253	0.6588794647324395	0.002665747443410318	0.0	0.6589341152121421	1.192785749097104	0.6698861676440152	2183.45	2169.95	3566.4	18.585521475147793	3567.0	2139.805	0.6441104551487775	18.629288415262945	0.0	0.9438111040272191	14.584272740649173	0.648250924991591	0.001579445202006193	0.998420554797994	0.9973342525565896	0.11260330578512397	3.329855371900767	0.999221112434711	3.3347469220245545	0.6332092078537577	0.6633836650652014	
2845.0	2489.0	0.7531531531531557	14.817741373300802	2489.0	0.9629389021042968	2845.0	1.2188038288521517	18.701385521302385	1.1387819475185068	2908.0	3.3156739187779243	2862.0	0.9461311824294328	14.68901974367858	0.13899054656189552	4.45375	0.0	0.855480311010785	0.8817510324631437	1991.5	1.2178546470999274	0.7150044965997318	2845.0	2489.0	1.1167795123372313	2880.45	2.65	7.5	0.1557776209272808	0.1476220375805271	0.9842471316917047	1.171885753613211	0.0971963627317714	1.1959067431152706	0.0	1989.00125	0.0	3319.0	0.001328187650360866	1991.15	0.9160664819944598	0.0	1070.0	0.08240997229916898	0.6773711314111174	0.003772161448509996	0.0	0.6925157013258897	1.1634988874634882	0.6822934820494946	1995.5	1980.75	3319.0	18.773591843423745	3319.0	1991.3387499999994	0.6840618414753568	18.88428023701639	0.0	0.9438111040272191	14.742913428046041	0.6706499312242091	0.0022343245259182362	0.9977656754740816	0.99622783855149	0.11400764685436218	3.305248522766721	0.9986718123496391	3.325069735006922	0.6729245607991733	0.6967173462335879	
2847.65	2492.0	0.7801952580195296	14.810507880910698	2491.0	0.9414201786475032	2847.0	1.2188038288521517	18.688406803193356	1.1289686867590838	2881.0	3.3094349527955167	2827.0	0.9234698379847024	14.66185352308227	0.15095121257034075	1.9962499999999994	0.0	0.8723068838675775	0.8940766757825637	1993.4	1.236562169778087	0.733716694853668	2848.0	2491.725	1.1067057129500493	2857.0	0.9	5.7	0.16890472779202995	0.15914539132977612	0.9622997734887601	1.177913468248426	0.1047909968512232	1.2126295689873106	0.0	1992.6587499999991	0.0	3322.0	4.514446227929374E-4	1992.9	0.9348545636910732	0.0	1080.0	0.09425367904695164	0.6869322230711778	0.002851140456182473	0.0	0.7035250789196773	1.1569931163550815	0.6928723027944818	1999.5	1988.1	3322.0	18.797303409724478	3322.0	1993.2424999999996	0.6879233872030636	18.86584680252987	0.0	0.9438111040272191	14.754151762075253	0.6791187739463601	0.0010006671821071286	0.9989993328178925	0.9971488595438175	0.11762640449438203	3.295591808399812	0.999548555377207	3.320868347338879	0.6770289097875305	0.7145263157894753	
2864.0	2506.0	0.7843956809474102	14.853246753246763	2506.0	0.940297841660094	2864.0	1.2188038288521517	18.767981843575424	1.1329502659966453	2875.0	3.303775086998825	2832.0	0.9210938355742251	14.726152234636881	0.1551329573125919	0.8125	0.0	0.874781566728244	0.8993115039251712	2004.7	1.2582688247712899	0.7508114810043417	2864.0	2506.0	1.1068577667699226	2856.6	0.1	2.8	0.17361710572856312	0.16417543296856635	0.9617936571927199	1.2160627177700294	0.11318461540223639	1.2410024223997074	0.0	1999.5999999999997	0.0	3341.0	5.008263634997747E-5	2004.45	0.939695228578566	0.0	1090.0	0.09982486865148861	0.7085157985593465	0.0013981474546226251	0.0	0.7171237693389592	1.1638756419801417	0.7131032053539978	2004.8	1993.65	3341.0	18.838435931124575	3341.0	2004.5862500000007	0.7068478186666851	18.918076518076457	0.0	0.9438111040272191	14.783849363121359	0.7044347826086956	4.0613854350705794E-4	0.9995938614564931	0.9986018525453774	0.12608847091605713	3.28763966480443	0.99994991736365	3.318108298171545	0.6975652173913044	0.7275017494751574	
2867.0	2509.0	0.7848495451364638	14.864459316660774	2508.0	0.9452056332302847	2867.0	1.2188038288521517	18.746062717769988	1.1411447935495336	2874.0	3.3088653413527553	2836.0	0.9243181407198572	14.697700348432077	0.15762111836112397	0.6487499999999999	0.0	0.8802546180728906	0.9019804892702027	2006.85	1.2475167312433952	0.7518412781283186	2867.0	2508.275	1.1102666581827025	2853.125	0.15	2.35	0.17930165204142978	0.16741212117883786	0.9624218458427786	1.204924903946906	0.10568127946740277	1.228313135100817	0.0	2004.2125000000003	0.0	3344.0	7.481483328761315E-5	2006.6	0.9420485175202157	0.0	1100.0	0.0924693520140105	0.7043322831635925	0.001171427147201037	0.0	0.7083917309039944	1.170247029430656	0.7093761015156855	2009.55	1999.85	3344.675	18.841283124903534	3345.0	2006.7175000000002	0.6989375005254346	18.92793237055301	0.0	0.9438111040272191	14.780576505422406	0.6983298538622129	3.2352511615179724E-4	0.9996764748838481	0.998828572852799	0.11867364746945899	3.3004192872116898	0.9999251851667124	3.3193730186685	0.6895470383275262	0.7195698166431614	
2839.0	2484.0	0.785112359550567	14.834380515354756	2484.0	0.9495907103484958	2839.0	1.2188038288521517	18.757452006980802	1.1431450154613798	2865.0	3.3108765898988146	2821.0	0.9352462785840467	14.705549738219876	0.15806873283181036	0.65125	0.0	0.8722292033174165	0.8989344365253341	1987.3	1.2350352112676075	0.747787966022329	2839.0	2484.0	1.1236198119571739	2843.425	0.15	2.4	0.17547000897642878	0.16506254315084615	0.9727291217687283	1.1959901512486792	0.09601908199230687	1.2138141589358038	0.0	1990.7575000000002	0.0	3312.0	7.528230865746549E-5	1987.05	0.9376649491014202	0.0	1110.0	0.08397751229796205	0.6825039917145677	0.0012031582905125955	0.0	0.6967387451258419	1.1765094867053825	0.6879652605459057	1995.75	1985.15	3312.0	18.822459174217617	3312.0	1987.1437500000004	0.6866673591910029	18.89133497710466	0.0	0.9438111040272191	14.763794618296433	0.6771378708551483	3.269480802519222E-4	0.9996730519197479	0.9987968417094873	0.10621030345800989	3.302267091746324	0.9999247176913425	3.3223670306445414	0.6762495630898288	0.7157560803665848	
2848.0	2492.0	0.7853752181500896	14.838951841359767	2492.0	0.9457181501029082	2848.0	1.2188038288521517	18.736258336258334	1.1376864779799827	2872.0	3.298865383713884	2822.0	0.9304490139797447	14.705048746518152	0.15745570808559475	0.735	0.0	0.8675097032678102	0.8982426508235848	1993.8	1.260437235543018	0.7525221835253287	2848.0	2492.0	1.1182854830245472	2846.9	0.2	2.7	0.1755982150492699	0.16348773025969535	0.9655161437377451	1.2123599439775887	0.10986569553477059	1.240189775644519	0.0	1993.20125	0.0	3322.0	1.002229961664704E-4	1993.45	0.9359405592650234	0.0	1120.0	0.09266409266409266	0.6962920706941972	0.001355115561243695	0.0	0.7135896527285613	1.1695081564634566	0.7020729978738484	1997.25	1985.35	3322.925	18.81783798037866	3323.0	1993.6274999999998	0.7009899029177954	18.903998596983545	0.0	0.9438111040272191	14.76645041313939	0.6912430362116991	3.686472267731909E-4	0.9996313527732268	0.9986448844387563	0.12895291637385806	3.2857142857142447	0.9998997770038335	3.3086134453781035	0.6892221834670387	0.7132441000352263	
2868.0	2510.0	0.7950922380786695	14.824516355962038	2510.0	0.9392816193483918	2868.0	1.2188038288521517	18.778631578947323	1.1311927616181188	2873.0	3.3050260698046174	2839.0	0.9220791602874392	14.706752523494567	0.15424483974628955	0.5774999999999999	0.0	0.8711783320459472	0.9008524619814644	2007.9	1.2560393258426967	0.7618164872153819	2868.0	2510.0	1.1049694600395792	2853.9	0.05	2.65	0.17616449987473526	0.1633945663523451	0.9544027292417397	1.2020365168539315	0.10498326641474018	1.2344282334204504	0.0	2005.0037499999994	0.0	3346.0	2.493641214902E-5	2007.65	0.9418685811147671	0.0	1130.0	0.09618747813920951	0.7002409560052067	0.00132083935602851	0.0	0.7069117129792473	1.159066269448879	0.705137227304715	2008.95	1999.65	3346.025	18.845964180849343	3347.0	2007.7500000000005	0.6982300149220664	18.920063246661908	0.0	0.9438111040272191	14.779121623829301	0.6957013574660633	2.878931832252088E-4	0.9997121068167745	0.9986791606439714	0.12022432527164388	3.2949530107900684	0.999975063587851	3.317305663031959	0.6908564408564408	0.7357142857142861	
2865.0	2507.0	0.7909630146545746	14.880331335918278	2507.0	0.9382401975489936	2865.0	1.2188038288521517	18.741555711282437	1.1304379041916828	2872.0	3.3048270862287246	2837.0	0.9187598901721453	14.693763139453376	0.1536196483219714	0.5187500000000002	0.0	0.8757790297651693	0.9011138358894082	2005.8	1.2554458935495212	0.7577620491130956	2865.0	2507.0	1.1095219979952036	2857.975	0.1	1.95	0.17392950430306128	0.1636781764637501	0.95752952313852	1.1998600419874001	0.10387162523121582	1.2276340567951847	0.0	2007.3474999999999	0.0	3342.0	4.986287708800798E-5	2005.45	0.9441328247700247	0.0	1140.0	0.09021246952281435	0.6910503163587084	9.701733873976965E-4	0.0	0.7069996482588815	1.1589931581037796	0.6973916108565386	2012.0	2001.9	3342.875	18.827897706126567	3343.0	2005.6187500000003	0.697043133760554	18.958653507225968	0.0	0.9438111040272191	14.765308570784708	0.6871946964410328	2.583423844483109E-4	0.9997416576155518	0.9990298266126023	0.11984490659146986	3.292081289418315	0.999950137122912	3.318928445541013	0.6873254189944135	0.7372142103411901	
2685.0	2350.0	0.7704402515723252	14.563460824359408	2349.0	0.9510137930024214	2685.0	1.2188038288521517	18.49390243902439	1.135369993894113	2741.0	3.3211605829165265	2678.0	0.9319924254266582	14.45328898743533	0.14632292348129225	0.6287499999999999	0.0	0.8567132172184738	0.8817273172546658	1879.7	1.0902736686390528	0.7326449893488245	2685.0	2349.025	1.1151497911220383	2713.775	0.1	2.85	0.16567194264928573	0.15612896967077566	0.9761291118491304	1.0360043907793597	0.04781574266181271	1.0628119278770103	0.0	1909.8100000000002	0.0	3132.0	5.231219920485458E-5	1879.25	0.9251803827250863	0.0	1150.0	0.03840526700804682	0.5355879100015659	0.0014908586822901682	0.0	0.5625696249535833	1.1686603249725618	0.5415893056071296	1914.05	1904.35	3132.425	18.573102815851804	3133.0	1879.4712499999998	0.5497938697616147	18.624485294117648	0.0	0.9438111040272191	14.519297243586433	0.5291864283108355	3.2910403255092803E-4	0.999670895967449	0.9985091413177098	0.06093979441997063	3.313476490188803	0.9999476878007952	3.3296634967080796	0.5431411893469537	0.7102048280907095	
2314.475	2025.0	0.6806334841629003	14.552655265526537	2025.0	0.9633497486093413	2314.0	1.2188038288521517	18.461372812920583	1.1297593601188758	2253.0	3.332886681550151	2167.0	0.9467336320795234	14.451054284432486	0.13375177884901995	2.56375	0.0	0.8006120099375871	0.8318778819045207	1620.2	1.0576372865712926	0.6720053724366795	2315.0	2025.0	1.111820890422381	2210.5	1.5	5.85	0.15018383577329333	0.13893714335905963	0.9809657211712958	0.9887393449977555	0.0766539154305841	1.0304355344622533	0.0	1648.73625	0.0	2700.0	9.068923821039903E-4	1619.85	0.8771558245083207	0.0	1160.0	0.05814469596094097	0.6415865604173618	0.0035447026388341868	0.0	0.6611721611721612	1.1497741144475415	0.6570143054914629	1654.1	1643.45	2700.0	18.508492717096047	2700.0	1620.0775000000006	0.6419005884827956	18.55895589558953	0.0	0.9438111040272191	14.503600663109264	0.6311126065500224	0.0015527562909283632	0.9984472437090712	0.9964552973611659	0.08992805755395683	3.3288697231048947	0.999093107617896	3.335544598834633	0.6253918495297806	0.6662573897226057	
2132.9	1866.0	0.7555088702147519	14.760018639328985	1866.0	0.9471113838628705	2132.0	1.2188038288521517	18.65712303422756	1.1136231969438364	2175.0	3.3162489092023306	2133.0	0.9290869998900625	14.621507863089716	0.1332809942776805	3.3487500000000012	0.0	0.7655262804140341	0.807946359871643	1493.05	1.187951242381623	0.7275367118712762	2133.0	1866.0	1.0950681146398735	2155.875	2.15	5.85	0.15280964015319454	0.13940313311276795	0.9672043008764911	1.1238620689655192	0.0900150100591051	1.1532120839390134	0.0	1490.2587500000004	0.0	2488.0	0.0014340503585125895	1492.7	0.854417198522002	0.0	1170.0	0.06964944649446494	0.6907864935745512	0.003924725772365905	0.0	0.7112692487167522	1.1369001245671986	0.6983122362869199	1497.1	1482.65	2488.0	18.760169606524	2488.0	1492.8699999999997	0.6947290729583564	18.811556383970142	0.0	0.9438111040272191	14.716383985450438	0.6831797235023042	0.0022422391794190643	0.997757760820581	0.9960752742276342	0.10401119402985075	3.303743068391912	0.9985659496414874	3.3270046082949674	0.6814312011044639	0.7038656235619001	
2137.4	1871.0	0.7910112359550563	14.781554307116098	1870.0	0.9306748416099275	2137.0	1.2188038288521517	18.700325430032578	1.1082446132476025	2158.0	3.311207219491682	2121.0	0.9116450869676701	14.626266852626694	0.14377194688759024	1.3525000000000003	0.0	0.7786354330972917	0.821862607433555	1496.55	1.1962823529411737	0.7581409143816571	2138.0	1870.15	1.0843515656418137	2139.825	0.55	3.85	0.1648298503953164	0.1502473535156338	0.9464529711929799	1.1268712226871196	0.09010575404199385	1.1641770503287532	0.0	1494.8225	0.0	2494.0	3.671439538066153E-4	1496.15	0.8669094797340194	0.0	1180.0	0.07889822595704948	0.688563713980594	0.0025708657473873997	0.0	0.703161320316132	1.133156899575152	0.6946016030174446	1498.8	1489.85	2494.0	18.787128529213895	2494.0	1496.2425000000003	0.6908070521365429	18.84865882352943	0.0	0.9438111040272191	14.717780395340606	0.681533827618165	9.039236754260778E-4	0.9990960763245738	0.9974291342526127	0.10117096018735364	3.3004211511465122	0.9996328560461935	3.3181564245810486	0.6814024390243902	0.7261625176139076	
2133.0	1866.0	0.7940354147250694	14.780169971671345	1866.0	0.9262644737618986	2133.0	1.2188038288521517	18.689692164179093	1.1049179954668193	2150.0	3.3061104938851016	2118.0	0.9109819033801926	14.616557835820915	0.14533242107533675	0.48624999999999996	0.0	0.7805955168952827	0.8240792094215387	1493.15	1.1858278765201142	0.7715852052825111	2133.0	1866.0	1.08749390262522	2136.65	0.1	1.65	0.16267907207097523	0.1512920567724349	0.9393319870430777	1.1466292134831457	0.09247402654254525	1.1689385493789044	0.0	1492.4137499999997	0.0	2488.0	6.695681285570808E-5	1493.0	0.8674658451647469	0.0	1190.0	0.07613264829518916	0.6845560091384757	0.0011048983828305485	0.0	0.7033224145999064	1.1275387108123072	0.6902738432483475	1496.9	1488.7	2488.075	18.784397572423533	2489.0	1493.0287500000004	0.6894182583749071	18.846421845574355	0.0	0.9438111040272191	14.706701873255948	0.6798510935318753	3.256716103898688E-4	0.9996743283896101	0.9988951016171694	0.10969868173258004	3.290393626991603	0.9999330431871444	3.317246240601538	0.6758999532491818	0.7389798783341139	
2141.0	1873.0	0.8185167910447779	14.781771561771567	1873.0	0.9272824546336752	2141.0	1.2188038288521517	18.739483568075165	1.108919219533178	2154.0	3.302006492305977	2120.0	0.9083402047951248	14.658738317757036	0.1475230959325846	0.40875000000000006	0.0	0.7847889957264957	0.8266414580627739	1498.8	1.2062940347581015	0.777469162746553	2141.0	1873.0	1.0862113030589169	2137.575	0.1	1.55	0.1686255590761095	0.1542357139134625	0.9459262244820846	1.1572359236854322	0.10582921387499304	1.1837206510845752	0.0	1494.7512500000005	0.0	2497.0	6.688515818339911E-5	1498.4	0.874347651545564	0.0	1200.0	0.09528301886792453	0.6960805685310661	0.0010370667737187207	0.0	0.7056603773584905	1.1422144990977035	0.7004005655042412	1498.8	1489.95	2497.8	18.79812388945624	2498.0	1498.55125	0.6947777230475416	18.876317016317053	0.0	0.9438111040272191	14.71864823440374	0.6905756731662024	2.733145291776347E-4	0.9997266854708224	0.9989629332262813	0.1190253045923149	3.292368913857715	0.9999331148418167	3.312682010333537	0.6844626168224299	0.7539719626168214	
2152.0	1883.0	0.8353104726598726	14.83946503988736	1883.0	0.9349748916646888	2152.0	1.2188038288521517	18.667178056717784	1.121713508122758	2166.0	3.3003473280383764	2131.0	0.9127753668086883	14.6188749418875	0.15077082520099158	0.34875	0.0	0.7914948796382497	0.8325774653243784	1506.6	1.22163303613327	0.7834302424999946	2152.0	1883.0	1.0940842472292116	2148.125	0.05	1.25	0.17612964926533564	0.15925157727326616	0.9583921225987859	1.154393305439329	0.10466301230917685	1.1920818429461033	0.0	1502.70125	0.0	2511.0	3.329781566329249E-5	1506.4	0.8794819722342444	0.0	1210.0	0.08508648901355774	0.682794441167035	8.308408109006315E-4	0.0	0.7039812646370024	1.1582586409304214	0.6894650398873768	1508.0	1498.85	2511.0	18.80947686415118	2511.0	1506.52375	0.6878555034885213	18.931028037383175	0.0	0.9438111040272191	14.725699293612852	0.6768038852913969	2.3201987852773765E-4	0.9997679801214725	0.9991691591890993	0.1261010662957812	3.2898557468590464	0.9999667021843367	3.311794871794908	0.6775614279091331	0.7584379358437929	
2155.0	1886.0	0.7993494423791825	14.819136960600389	1886.0	0.9415914818571876	2155.0	1.2188038288521517	18.718837863167753	1.1317116971562293	2161.0	3.303377762843275	2126.0	0.9150865541973325	14.665862708719837	0.15260329340265918	0.41875	0.0	0.7919291730220837	0.8354528372171559	1508.8	1.2220919324577852	0.7643986530137827	2155.0	1886.0	1.0949297487250087	2141.975	0.05	1.4	0.17749515909154948	0.16259389921482587	0.9601884231691896	1.1629646840148682	0.11450368409717535	1.19493007146065	0.0	1504.9737499999997	0.0	2514.0	3.324247058041354E-5	1508.4	0.8806357228354834	0.0	1220.0	0.10032664489034064	0.7105427291425047	9.29244656843223E-4	0.0	0.7164948453608248	1.1607468958426166	0.7150752587017873	1508.75	1501.2	2514.6	18.80894769371356	2515.0	1508.6862500000002	0.7049027953621918	18.88710131332082	0.0	0.9438111040272191	14.741171277856534	0.7041878759833411	2.7815731537752294E-4	0.9997218426846226	0.9990707553431567	0.14016933207902163	3.289471243042708	0.9999667575294197	3.317241379310383	0.6938346567024755	0.7350893697083731	
2131.0	1865.0	0.8062703204830481	14.800941176470587	1864.0	0.9478278240502471	2131.0	1.2188038288521517	18.69006010171057	1.1390212905149748	2163.0	3.3096147073990267	2115.0	0.9234698093581569	14.61710955710956	0.15358096716707176	0.43500000000000005	0.0	0.7827165459908823	0.8318077910445352	1491.95	1.1901129943502822	0.7710504982986445	2131.0	1864.95	1.104385539859506	2134.225	0.05	1.55	0.17989633450944753	0.16371736813485258	0.9670881056087912	1.1427566807313632	0.09453998085645286	1.1652050751103777	0.0	1493.8049999999994	0.0	2486.0	3.344034242910647E-5	1491.55	0.8799906216505895	0.0	1230.0	0.08111888111888112	0.6820311187413013	0.0010346438822508512	0.0	0.7046099290780142	1.1686634926353519	0.6878250591016548	1498.3	1489.65	2486.15	18.79253581239485	2487.0	1491.7837499999996	0.6896871726896123	18.890563380281737	0.0	0.9438111040272191	14.711870606697214	0.6740638002773925	2.9108054812324903E-4	0.9997089194518768	0.9989653561177492	0.11152941176470588	3.2908922792418336	0.999966559657571	3.322870588235332	0.6797240411599625	0.7405545112781955	
2128.0	1862.0	0.7936500470366886	14.844900849858378	1862.0	0.948654458595937	2128.0	1.2188038288521517	18.752686145146118	1.1401441063363005	2149.0	3.304301204317354	2109.0	0.9266422304689789	14.697078228086733	0.1564656129469551	0.43375	0.0	0.7813350354419324	0.831079944338511	1489.85	1.2297220913801221	0.7635628878270533	2128.0	1862.0	1.1121245719091133	2126.275	0.05	1.05	0.1765635388348528	0.16402855188688958	0.9686334157306689	1.1789349670122515	0.11034746133126141	1.2027132243997467	0.0	1490.6100000000001	0.0	2483.0	3.3593120128997585E-5	1489.65	0.8822226696194886	0.0	1240.0	0.08984007525870179	0.7102233871227106	7.026466356609898E-4	0.0	0.7211037423022264	1.1690307151511998	0.7153864390706496	1496.4	1483.9	2483.0	18.828397720690752	2483.0	1489.76125	0.7070867571817148	18.919593956562792	0.0	0.9438111040272191	14.76053362854638	0.7026523964634713	2.909080997468558E-4	0.9997090919002529	0.999297353364339	0.12582159624413145	3.29042253521131	0.999966406879871	3.320293978188757	0.6944184960298926	0.7380885122410562	
1894.05	1658.0	0.7827928870292868	14.302478902953585	1657.0	0.9765887046262967	1894.0	1.2188038288521517	18.21195595175669	1.1612273162307367	1931.0	3.3193203787580643	1873.0	0.9515222695713693	14.159427966101662	0.15077712905239785	0.40375000000000005	0.0	0.7625646101396679	0.8068304026992179	1326.2	0.9479957805907175	0.7567653712445769	1895.0	1657.625	1.131208248585015	1906.925	0.0	1.15	0.16821268764791833	0.15753572822191775	1.0004082368156892	0.8459745762711852	0.030586802751663516	0.9009257601561069	0.0	1362.7074999999998	0.0	2210.0	0.0	1325.85	0.8575980661465773	0.0	1250.0	0.023622047244094488	0.382389123700478	8.424599831508002E-4	0.0	0.42413522012578614	1.1923599380689556	0.38680738786279684	1367.5	1358.05	2210.0	18.309277057125673	2210.0	1326.0025000000005	0.4109557483853793	18.380890052356023	0.0	0.9438111040272191	14.233191307123073	0.374073093220339	2.9620905913439917E-4	0.9997037909408656	0.9991575400168491	0.03670686942842161	3.3097780126850385	1.0	3.3258385744235293	0.4026757607555089	0.7293166405842482	
1390.0	1216.0	0.6813700918964152	14.337706342311028	1216.0	1.0113154929686439	1390.0	1.2188038288521517	18.18897243107771	1.1759567784507512	1202.0	3.3331601224811704	1147.0	0.9706850695247893	14.173433583959893	0.13133403747182398	2.5787500000000008	0.0	0.6774496710689024	0.7162981357002614	973.05	0.9213727193744577	0.6717080853796752	1390.0	1216.0	1.134472179624935	1175.15	1.25	4.95	0.15016209734731575	0.13888493707450705	1.0281212168780878	0.8047619047619077	0.08177795219915265	0.8742202231124567	0.0	1012.3425	0.0	1621.0	0.0012332280978689819	972.65	0.765682747745528	0.0	1260.0	0.06432748538011696	0.6326457730638616	0.0048843060831812125	0.0	0.6235979292493529	1.1972655499514582	0.6522589052997394	1017.65	1008.5	1621.35	18.252457398836267	1622.0	972.8724999999997	0.6063822200941285	18.338835794960914	0.0	0.9438111040272191	14.24758919097549	0.6135607321131448	0.002540670950039889	0.9974593290499605	0.9951156939168188	0.10260723296888141	3.3303030303030985	0.998766771902131	3.336988685813818	0.584234608985025	0.66464135021098	
1140.0	998.0	0.8084864391950949	14.7769439421338	997.0	0.9738370176104564	1140.0	1.2188038288521517	18.59179620034537	1.1394256759286023	1166.0	3.3079378658650507	1106.0	0.9183302731708831	14.49389179755671	0.13045745728815084	3.44625	0.0	0.6118172665492071	0.6473234266952701	798.05	1.1329113924050647	0.7726732197558072	1140.0	997.6	1.075593457696084	1144.75	1.5	5.8	0.15043263986442199	0.14087054895777545	1.0012434331755942	1.0142857142857171	0.09669623979780892	1.0606419194240977	0.0	796.4000000000001	0.0	1330.0	0.0018714909544603868	797.8	0.7056347760537722	0.0	1270.0	0.07638279192273925	0.6760927042904392	0.007246829512088462	0.0	0.7127034358047016	1.1683869888168805	0.7002712477396021	800.65	792.75	1330.0	18.679750291477877	1330.0	797.95875	0.6809075472683921	18.868535262206137	0.0	0.9438111040272191	14.599139205857076	0.6614493996569468	0.004308610895562034	0.995691389104438	0.9927531704879116	0.11954624781849912	3.292179261862979	0.9981285090455396	3.3255593803787242	0.6659519725557461	0.7446976336546903	
1136.0	994.0	0.8394807520143158	14.731602506714417	994.0	0.9386684132722325	1136.0	1.2188038288521517	18.622270742358076	1.125716831181957	1152.0	3.304833211361532	1117.0	0.8953479073318992	14.53423580786026	0.15024697943171497	1.1312499999999999	0.0	0.6138221607344988	0.6730779360630756	795.35	1.1498657117278415	0.8012136392571246	1136.0	994.0	1.0704454325100683	1137.3	0.3	2.8	0.1746840245860026	0.161949199532594	0.9730979176852083	1.0361871138570173	0.10288378776753337	1.0796630189779477	0.0	794.8924999999999	0.0	1325.0	3.766478342749529E-4	795.25	0.7461548159354513	0.0	1280.0	0.08604038630377524	0.690299971023526	0.0035197988686360778	0.0	0.7215357458075905	1.1677301142280954	0.7059086839749329	798.35	791.05	1325.35	18.731024701891222	1326.0	795.2699999999998	0.6991505998102866	18.87099373321397	0.0	0.9438111040272191	14.624977851272627	0.6822916666666666	0.0014209562606902178	0.9985790437393096	0.9964802011313639	0.12268314210061783	3.2932985204526335	0.9996233521657251	3.3231653404067822	0.6866840731070496	0.7568402471315074	
1142.275	1000.0	0.8484210526315701	14.76316254416961	999.0	0.9372327828459633	1142.0	1.2188038288521517	18.66803852889667	1.1310312773681386	1153.0	3.2993617270785043	1128.0	0.9125023754355788	14.553590192644487	0.15800902029315556	0.21625	0.0	0.6208083083083084	0.6812764181115557	799.8	1.1474605954465835	0.8145863747873794	1143.0	999.9	1.097128874869122	1139.775	0.0	0.9	0.19090910117582194	0.1685834572147658	0.9751512991359852	1.0754833040421805	0.11353232870383709	1.1052189691001884	0.0	796.8837500000001	0.0	1333.0	0.0	799.55	0.7635449402891263	0.0	1290.0	0.08687943262411348	0.7030231032568337	0.0011304402436726748	0.0	0.7300531914893617	1.1855610607217102	0.7098056537102474	799.2	792.95	1333.0	18.762095014211496	1333.0	799.66	0.7071336613272223	18.910604732690622	0.0	0.9438111040272191	14.64814691234567	0.6940589765828274	2.7122600408949763E-4	0.9997287739959104	0.9988695597563274	0.14435695538057744	3.2789752650177326	1.0	3.3143738977072963	0.6819772528433946	0.7832746478873202	
1145.0	1002.0	0.8456617002629183	14.695442594215594	1002.0	0.943149359286011	1145.0	1.2188038288521517	18.54696707105721	1.1441711069554494	1158.0	3.2961186802868374	1131.0	0.9189765707726604	14.476863084922	0.16467355029376193	0.18875000000000003	0.0	0.6344401448008987	0.6887266544301857	801.8	1.13219298245614	0.8189354380427216	1145.0	1002.0	1.1121611362549169	1144.7	0.0	1.05	0.1988860080736933	0.17569459337452636	0.9786468063441705	1.0566493955094995	0.1067007465977243	1.093061459031575	0.0	800.7075	0.0	1336.0	0.0	801.65	0.772384572247492	0.0	1300.0	0.08362369337979095	0.6938326641522352	0.0013121719570107476	0.0	0.7203801945181255	1.2040949381390227	0.7029177718832891	803.45	796.8	1336.0	18.7259574056505	1336.0	801.74125	0.7073220787214682	18.844960560911495	0.0	0.9438111040272191	14.610903287321005	0.6850172711571675	2.357985503180742E-4	0.9997642014496819	0.9986878280429893	0.13100436681222707	3.2641247833622806	1.0	3.3104347826087577	0.6944926279271466	0.7840490797545954	
1135.0	993.0	0.8483420593368146	14.748681898066803	993.0	0.9468872548311253	1135.0	1.2188038288521517	18.678979771328088	1.1463382089919232	1146.0	3.312041461046756	1121.0	0.9196266693020382	14.584238178633967	0.16193888700247802	0.15749999999999992	0.0	0.629450245313876	0.687370468795525	794.8	1.121600000000002	0.8009952284820498	1135.0	993.0	1.116036869829731	1134.475	0.0	0.8	0.1868810048210734	0.17413873119616302	0.9809588932879483	1.0545374449339222	0.11428921142591575	1.085555653442254	0.0	794.9975	0.0	1324.0	0.0	794.6	0.7628309700087841	0.0	1310.0	0.09833187006145742	0.702749600388029	0.0010054040467512883	0.0	0.7196095829636202	1.191053901739084	0.7103033006244425	798.4	791.1	1324.75	18.771507285042496	1325.0	794.7087500000002	0.7019935150617084	18.877680140597533	0.0	0.9438111040272191	14.658470595513757	0.6954624781849913	1.9800835943811326E-4	0.9998019916405619	0.9989945959532488	0.12966252220248667	3.2976929902396344	1.0	3.33035398230095	0.6910994764397905	0.7684350132625971	
1138.0	996.0	0.8529151943462806	14.747387068201942	995.0	0.9453606028304918	1138.0	1.2188038288521517	18.608508771929802	1.1432540485481346	1151.0	3.3036061376503474	1126.0	0.9195966671302703	14.51052631578949	0.16338886272499323	0.1425	0.0	0.6224329586133266	0.6856297944732676	796.45	1.1325971731448763	0.8200758330673068	1138.0	995.3	1.107852718289753	1136.775	0.0	0.8	0.1852066037785727	0.17260110610367121	0.982158714877953	1.0684622067767153	0.1204903362262147	1.1030763082364572	0.0	794.2662499999999	0.0	1327.0	0.0	796.35	0.7533295461718109	0.0	1320.0	0.10184372256365233	0.7052503466901187	0.0010038270907836127	0.0	0.7203687445127305	1.1906929618980702	0.7120337477797514	797.75	789.45	1327.0	18.784418465209814	1327.0	796.4087500000005	0.7056323109176438	18.905736981465115	0.0	0.9438111040272191	14.660736494492207	0.6976542137271937	1.7929600843017985E-4	0.99982070399157	0.9989961729092165	0.1439929328621908	3.2839647577093123	1.0	3.321257750221499	0.6918502202643172	0.7887809187279102	
1136.05	995.0	0.8457894736841989	14.70564373897707	994.0	0.946650405329776	1136.0	1.2188038288521517	18.685764192139747	1.1450954849177282	1146.0	3.3089106312755328	1129.0	0.9158264443472709	14.563406113537116	0.16241074214006213	0.1325	0.0	0.6156646165432409	0.6858825631574141	795.6	1.1205286343612357	0.8206846380032191	1137.0	994.05	1.1075750371711275	1137.275	0.0	0.75	0.1832323502734094	0.17315060730773826	0.9815628053105997	1.0376429199648194	0.10847082857312285	1.0800847344906914	0.0	796.2025000000001	0.0	1326.0	0.0	795.35	0.7622425916624812	0.0	1330.0	0.09050966608084358	0.688565707880661	9.410878976096366E-4	0.0	0.7035809018567639	1.1845344698927187	0.693904593639576	799.55	793.6	1326.0	18.76838981845193	1326.0	795.4287500000003	0.6888826450059569	18.85246913580248	0.0	0.9438111040272191	14.638794549173232	0.6836690017513135	1.6632228429761006E-4	0.9998336777157025	0.9990589121023904	0.13074204946996468	3.287248908297005	1.0	3.3221830985916143	0.6756342957130359	0.7928445229681924	
1141.4	999.0	0.853605560382268	14.74508771929825	999.0	0.9433430053588288	1141.0	1.2188038288521517	18.641688654353555	1.1419580135795926	1153.0	3.2974717167190315	1133.0	0.9143028521681902	14.545993031358877	0.1621728634390834	0.18624999999999997	0.0	0.6318161898203218	0.6868867867828097	799.25	1.1418421052631569	0.8227647200843432	1142.0	999.0	1.1094718736042637	1143.2	0.0	1.35	0.18898055799958888	0.1733048470180499	0.976071790826233	1.0803135888501751	0.12062160143035686	1.1089377601118031	0.0	799.0012499999998	0.0	1332.0	0.0	799.0	0.7560182579878697	0.0	1340.0	0.10147441457068516	0.706229082526156	0.0016902466508075622	0.0	0.7242744063324539	1.1806644862170648	0.7125220458553791	802.65	796.3	1332.0	18.76951231911212	1332.0	799.06875	0.7060252316486308	18.86614035087718	0.0	0.9438111040272191	14.649275882308805	0.6998697916666666	2.3311529871445383E-4	0.9997668847012855	0.9983097533491924	0.13771929824561405	3.282040104620811	1.0	3.3089065255732564	0.6923411662315057	0.7906304728546367	
1035.7	906.0	0.8041944709246832	14.324141221374047	906.0	0.9601067975885904	1035.0	1.2188038288521517	18.246601941747574	1.1517846055442238	1069.0	3.3222543402400766	1022.0	0.9300828843953188	14.14805825242717	0.1553012903314138	0.24125000000000002	0.0	0.6027977671665882	0.6584579564431999	724.95	0.8953261927945482	0.7831414032238625	1036.0	906.0	1.1145229697553598	1039.375	0.0	1.35	0.18492224989668685	0.1667902984467248	0.990427796356824	0.7876699029126236	0.038029263128307504	0.8558812200562578	0.0	742.5175000000002	0.0	1208.0	0.0	724.65	0.7221884908588005	0.0	1350.0	0.029495718363463368	0.43513638989844844	0.0018183042629133276	0.0	0.48160696999031943	1.191029478706316	0.4430409914204004	745.35	738.9	1208.0	18.35926130135447	1208.0	724.865	0.46567595093864267	18.449809160305335	0.0	0.9438111040272191	14.253865557890581	0.42718446601941745	3.248197275792878E-4	0.9996751802724209	0.9981816957370866	0.04899135446685879	3.31008563273079	1.0	3.331984585741871	0.44805825242718444	0.7530981887511917	
819.0	717.0	0.7005486968449925	14.429127516778545	716.0	0.9718262046822679	819.0	1.2188038288521517	18.24450331125827	1.1432914142203707	773.0	3.3322750713500042	715.0	0.9300969515965473	14.233245033112597	0.13709324681306895	1.0375	0.0	0.5092577007237838	0.5708926674793547	573.35	0.8977181208053698	0.6877270834330743	819.0	716.35	1.0978519027824798	747.975	0.35	2.35	0.1596761874184685	0.14789765277960243	1.019474967642425	0.794695989650713	0.08435009104914418	0.8509935992047273	0.0	591.9125	0.0	955.0	5.903685586573331E-4	572.95	0.6346105263157895	0.0	1360.0	0.06141522029372497	0.6450226462403438	0.003961564396493594	0.0	0.6648575305291723	1.1986331415253872	0.6685314685314685	596.15	588.85	955.1	18.343739331063738	956.0	573.1287500000001	0.6441305970473147	18.44859060402684	0.0	0.9438111040272191	14.323737176280673	0.6254851228978008	0.0017495846663776193	0.9982504153336225	0.9960384356035064	0.10909090909090909	3.326470588235309	0.9994096314413426	3.336591809775451	0.6238680465717982	0.6783355350066055	
711.0	622.0	0.8357440890125144	14.620661157024797	622.0	0.9389511851247967	711.0	1.2188038288521517	18.531491712707172	1.1101831452148838	732.0	3.3225848622961336	708.0	0.8962741390829657	14.42322404371584	0.1324301041484932	1.2100000000000002	0.0	0.464088951217069	0.514492046542203	497.8	0.9850282485875711	0.7902821281302675	711.0	622.0	1.0654278281442917	722.575	0.5	2.5	0.1645068274356933	0.14851871861705376	0.9861305512958134	0.8903005464480896	0.09096537627680705	0.9425698312177724	0.0	497.78249999999997	0.0	830.0	0.0010011012113324658	497.7	0.5884357150015032	0.0	1370.0	0.07202216066481995	0.6669119411768574	0.005006508460999299	0.0	0.6963040446304045	1.1666991268099247	0.6832627118644068	500.2	493.95	830.0	18.63176651348684	830.0	497.75874999999996	0.678016114498847	18.76515151515151	0.0	0.9438111040272191	14.518899523060458	0.655608755129959	0.002424458732595799	0.9975755412674042	0.9949934915390007	0.1178082191780822	3.301385041551261	0.9989988987886675	3.3328671328671473	0.6541095890410958	0.7472727272727264	
713.0	624.0	0.857520891364899	14.68011126564673	624.0	0.913425035302251	713.0	1.2188038288521517	18.474175824175827	1.1009617347921918	733.0	3.296260302465663	712.0	0.8632644090835725	14.34587912087913	0.14997680942454958	0.39250000000000007	0.0	0.48132530120481926	0.5345192221116268	499.3	1.0634214186369961	0.8278459291329938	713.0	624.0	1.0497996588137968	722.1	0.0	1.35	0.18712545549621665	0.16451597516338595	0.9641243560067997	0.9602475928473196	0.10338891464719766	0.9985758876158034	0.0	498.8312499999999	0.0	832.0	0.0	499.05	0.616413557276476	0.0	1380.0	0.07967032967032966	0.6821717327254704	0.0027024321889700734	0.0	0.7107638888888889	1.1726492162062403	0.6924964936886395	501.9	496.0	832.0	18.653203852304262	832.0	499.17750000000007	0.6894769858752289	18.833936022253123	0.0	0.9438111040272191	14.529097620705603	0.6715552523874488	7.86063937118306E-4	0.9992139360628818	0.9972975678110299	0.12934631432545202	3.2767857142857273	1.0	3.321835883171084	0.6654057771664375	0.8064156206415599	
711.0	622.0	0.8503486750348641	14.634794908062215	622.0	0.9025656459621982	711.0	1.2188038288521517	18.516459197786993	1.0890755511597972	723.0	3.3152154791560866	699.0	0.8580611810638396	14.391839557399708	0.15012562174243993	0.15124999999999994	0.0	0.4791582762786951	0.5330265985751776	497.9	0.9948790896159326	0.8184491217991583	711.0	622.0	1.0343901342119741	710.375	0.0	0.9	0.18768334794694386	0.1635069963357037	0.9547096832838049	0.9044817927170882	0.10636316294162633	0.9544539615752612	0.0	496.73999999999995	0.0	830.0	0.0	497.7	0.6203591606133979	0.0	1390.0	0.07779349363507779	0.6765617070736085	0.001807955002008839	0.0	0.6951909476661952	1.1600615004234838	0.6854493580599144	500.75	494.8	830.0	18.659697545862176	830.0	497.79375	0.6799015374076574	18.789818688981875	0.0	0.9438111040272191	14.526032944906934	0.66701244813278	3.044967926689529E-4	0.9996955032073315	0.9981920449979912	0.12802275960170698	3.2882352941176594	1.0	3.3316831683168466	0.6614799446749654	0.7851274787535412	
708.0	619.0	0.8643055555555512	14.69083215796898	619.0	0.9037301359299177	708.0	1.2188038288521517	18.52534626038781	1.0933386475448998	723.0	3.2980709983030763	704.0	0.8627493087150119	14.443213296398884	0.1528599028363852	0.08874999999999997	0.0	0.4754032258064516	0.5345589851614444	495.55	1.0632768361581937	0.8385637266780412	708.0	619.0	1.045442119542135	713.1	0.0	0.65	0.19733554914413068	0.16659349385781858	0.9479187772799006	0.9627450980392174	0.11116667415963248	1.011120368039761	0.0	494.45374999999996	0.0	826.0	0.0	495.3	0.6220877458396369	0.0	1400.0	0.08263305322128851	0.6942393938206981	0.0013131313131313131	0.0	0.7188385269121813	1.1687254442758201	0.7041903409090909	497.0	492.05	826.0	18.694693294307193	826.0	495.39499999999987	0.6920716070202297	18.856135401974615	0.0	0.9438111040272191	14.558058569326088	0.6842105263157895	1.7946521115487404E-4	0.9998205347888452	0.9986868686868687	0.1502808988764045	3.2684210526315893	1.0	3.3222849083215924	0.6746861924686193	0.8137119113573386	
715.825	626.0	0.8629680998613001	14.694677871148462	626.0	0.9084455725207079	715.0	1.2188038288521517	18.568741355463356	1.1052659981325816	723.0	3.3035913064385296	702.0	0.8718991863855267	14.441585535465945	0.15511914715295316	0.10749999999999997	0.0	0.4742995363837936	0.543765829801887	501.15	1.0380617977528097	0.8350502597435041	716.0	626.0	1.0505111057558842	711.575	0.0	0.7	0.20629420713932492	0.1736732323502433	0.9571289380617373	0.96192468619247	0.1261864444632702	1.0002553366143199	0.0	498.35249999999996	0.0	835.0	0.0	500.75	0.6433210110900189	0.0	1410.0	0.1001410437235543	0.7140713973629285	0.0014090177133655394	0.0	0.7216713881019831	1.1817801865658584	0.7244318181818182	500.5	495.25	835.0	18.69689674235699	835.0	500.9425000000001	0.7002680699729181	18.870588235294115	0.0	0.9438111040272191	14.55825517617497	0.7029737206085753	2.1583122746586915E-4	0.9997841687725343	0.9985909822866345	0.15664335664335666	3.284788732394373	1.0	3.3220028208744843	0.6806518723994452	0.8038297872340412	
711.175	623.0	0.8633103448275821	14.623365785813649	622.0	0.9136236244911853	711.0	1.2188038288521517	18.505307262569847	1.1126589577236092	727.0	3.294923130304345	709.0	0.8702313870772158	14.376356050069532	0.15715446727242505	0.12249999999999998	0.0	0.4803607214428858	0.5464603300556776	498.1	1.0376551724137948	0.8446532616846305	712.0	622.475	1.055886887150473	718.9	0.0	0.65	0.20117184439074373	0.17584470193575255	0.9536249586204486	0.9596662030598059	0.09978584501715981	0.9927209430778365	0.0	499.57374999999985	0.0	830.0	0.0	497.9	0.6458915037893898	0.0	1420.0	0.07330567081604426	0.6659276902716159	0.0013009106374462125	0.0	0.7112970711297071	1.169782837341742	0.6734837799717912	503.65	496.9	830.0	18.64641802067008	830.0	497.975	0.6879379943278046	18.77774687065368	0.0	0.9438111040272191	14.506841628681107	0.6578404401650619	2.4513949388814486E-4	0.9997548605061117	0.9986990893625538	0.11871508379888268	3.271648044692748	1.0	3.3151048951049087	0.666083916083916	0.8227461858529801	
718.0	628.0	0.8646408839778966	14.687832167832154	628.0	0.9090546818165585	718.0	1.2188038288521517	18.387690179806345	1.1080319554928773	728.0	3.2891638852113645	708.0	0.8704613138370505	14.323098201936375	0.15316214569973707	0.10999999999999999	0.0	0.4742043882190156	0.550604707531454	502.75	1.050837988826816	0.8278164491701497	718.0	628.0	1.0488004625604128	718.9	0.0	0.5	0.19860391726991994	0.17572069895275017	0.950216607018599	0.9709902370990267	0.11001879113756381	1.015386140281821	0.0	503.80625	0.0	838.0	0.0	502.55	0.6462964809091816	0.0	1430.0	0.08241758241758242	0.7143383343795612	9.950248756218905E-4	0.0	0.7346582984658299	1.1579376761268974	0.7249293785310734	508.55	501.3	838.0	18.648416693955546	838.0	502.6399999999999	0.7190993433282802	18.825874125874126	0.0	0.9438111040272191	14.531436359574034	0.7058011049723757	2.184250005462317E-4	0.9997815749994539	0.9990049751243781	0.13559322033898305	3.2507607192254584	1.0	3.30957004160889	0.697075208913649	0.8061281337047339	
712.0	623.0	0.8620738636363601	14.66511299435028	623.0	0.90509236096089	712.0	1.2188038288521517	18.52566248256626	1.096812856700145	722.0	3.3152688796649388	700.0	0.8655017317408017	14.390097629009764	0.14453423955161568	0.11874999999999995	0.0	0.4639227130924826	0.5402890532363569	498.3	0.9946327683615831	0.8278648653035654	712.0	623.0	1.035479913065737	711.85	0.0	0.6	0.1842100697112441	0.1686153986197855	0.9540537400366611	0.9069735006973506	0.09975193108101382	0.957175826674111	0.0	497.5925000000001	0.0	830.0	0.0	498.15	0.6556618017111223	0.0	1440.0	0.07381615598885793	0.6929674529220075	0.0012070006035003016	0.0	0.7081560283687943	1.1551604812106326	0.7046428571428571	500.65	495.35	830.05	18.66547295768269	831.0	498.21625000000023	0.6908403061360489	18.810593220339	0.0	0.9438111040272191	14.522339212714195	0.6852367688022284	2.38416059006601E-4	0.9997615839409935	0.9987929993964997	0.12885154061624648	3.2985935302391085	1.0	3.3304101838755424	0.6640735502121641	0.7938115330520381	
808.0	707.0	0.8003731343283532	14.102798982188288	707.0	0.8859647163129505	808.0	1.2188038288521517	17.107862407862378	1.1211010692855383	816.0	2.9867324725197686	782.0	0.8425417032202747	13.44447174447175	0.18336356808970491	0.14124999999999996	0.0	0.5570818637460553	0.6294166417304289	565.8	1.3871664548919957	0.7804752312011797	808.0	707.0	1.0494448333400435	800.925	0.0	0.65	0.23611558414441614	0.21069743731680912	0.9181258851040268	1.2488861386138612	0.5039115394029825	1.3198392512765649	0.0	536.2712500000001	0.0	943.0	0.0	565.6	0.7493933171551241	0.0	1450.0	0.39753086419753086	0.9907645927946787	0.0012196266066235109	0.0	0.9038461538461539	1.1737458153934333	1.0153452685421995	542.15	530.95	943.0	17.593124593990723	943.0	565.7049999999999	0.8736571219531758	17.940330788804093	0.0	0.9438111040272191	13.825916890269777	0.9738943488943489	2.6340839329007176E-4	0.99973659160671	0.9987803733933766	0.5989974937343359	2.9133906633906737	1.0	3.0519083969465757	0.8417919799498746	0.7499999999999977	
1030.0	902.0	0.8575024201355216	14.355759922555668	901.0	0.8787504959992575	1030.0	1.2188038288521517	17.72521655437921	1.2259197531391344	1052.0	3.0611814241530735	1014.0	0.842376377868777	13.888642925890288	0.2704834573818071	0.15375	0.0	0.7329334475864039	0.8309523893652422	721.2	1.4596267190569734	0.8407682586476535	1030.0	901.05	1.139132791814421	1035.425	0.0	0.55	0.366004304820009	0.3197086126885648	0.9105374595891123	1.317726396917149	0.14634228284047066	1.3750063306257434	0.0	701.8325000000001	0.0	1202.0	0.0	720.9	0.9469853728148412	0.0	1460.0	0.12655800575263662	0.7674619256949986	7.83308409883928E-4	0.0	0.8170611439842209	1.296312214312452	0.7857495069033531	705.0	699.3	1202.0	18.06397835598947	1202.0	721.0687499999997	0.7829842574979826	18.314520813165572	0.0	0.9438111040272191	14.162028673188768	0.75356463878327	2.1899768519664879E-4	0.9997810023148033	0.9992166915901162	0.1738703339882122	3.0076997112608614	1.0	3.1012584704743857	0.7602969348659003	0.8276863504356177	
1140.0	998.0	0.8720292504570287	14.679059040590422	997.0	0.9023705399959189	1140.0	1.2188038288521517	18.518282548476435	1.2148809206441789	1104.0	3.252408606307225	1080.0	0.8763429887278367	14.44478301015697	0.2478496957233406	0.07249999999999998	0.0	0.7423933839412454	0.8229022875630172	798.05	1.2089400921658982	0.8547135248860824	1140.0	997.6	1.1508303304155891	1089.7	0.0	0.35	0.3227299303607223	0.2851660006996718	0.9288618143044968	1.1280330882352914	0.11824294071474488	1.1654476824552913	0.0	811.10125	0.0	1330.0	0.0	797.8	0.9327555473600099	0.0	1470.0	0.0818014705882353	0.712646532806048	4.2868516136934285E-4	0.0	0.7410386029411765	1.2709719900332805	0.7188077634011091	816.1	806.6	1330.0	18.679535777483856	1330.0	797.97625	0.7213435519697666	18.815405904059055	0.0	0.9438111040272191	14.572413646290594	0.7035778985507246	8.927020327848319E-5	0.9999107297967216	0.9995713148386306	0.14681440443213298	3.223730378578079	1.0	3.2753449862006083	0.7033514492753623	0.8401834862385238	
1136.0	994.0	0.8707470747074604	14.766126126126105	994.0	0.9190266993727342	1136.0	1.2188038288521517	18.622401433691753	1.1363609698814996	1122.0	3.290401812070514	1096.0	0.8953705852321072	14.50026881720431	0.1780591497910846	0.023750000000000007	0.0	0.672051797837566	0.7186878662502937	795.4	1.1663321167883218	0.8530861973604065	1136.0	994.0	1.106909336227904	1110.7	0.0	0.2	0.2115451399016495	0.19155665002206843	0.9462391340061259	1.0824686940966006	0.11425869710434747	1.1251262909356354	0.0	796.2887500000003	0.0	1325.0	0.0	795.25	0.8133133133133134	0.0	1480.0	0.09180918091809182	0.7087379251426574	2.5128785023244125E-4	0.0	0.7411040145985401	1.1797516199207727	0.7182937956204379	799.2	792.35	1325.325	18.78138230813565	1326.0	795.28	0.7172823522788049	18.913873873873847	0.0	0.9438111040272191	14.637894298704783	0.7011596788581623	2.9809768526420056E-5	0.9999701902314737	0.9997487121497675	0.13562386980108498	3.2731663685152643	1.0	3.3070652173913646	0.6984767025089605	0.8312556458897828	
1142.05	1000.0	0.8670829616413828	14.74999999999998	999.0	0.9273792639228777	1142.0	1.2188038288521517	18.696457041629788	1.1360481019495012	1135.0	3.295576934465982	1112.0	0.8942382980787241	14.568733392382631	0.1702819020952138	0.053750000000000006	0.0	0.672972972972973	0.7112292262475969	799.75	1.1652406417112304	0.8435699567294357	1143.0	999.975	1.090168186696055	1126.0	0.0	0.3	0.19482953764265884	0.18300771122527262	0.9543880023595182	1.0992035398230107	0.12222063922509858	1.1303985291575072	0.0	797.5387499999999	0.0	1333.0	0.0	799.55	0.7972422438107176	0.0	1490.0	0.09388839681133747	0.7131777658511234	3.761283851554664E-4	0.0	0.7369005328596803	1.171419202812977	0.7230215827338129	800.75	793.65	1333.0	18.801859771265722	1333.0	799.64	0.719556147029182	18.912788632326816	0.0	0.9438111040272191	14.662712880070362	0.707488986784141	6.739773001649962E-5	0.9999326022699837	0.9996238716148446	0.1528776978417266	3.281316725978709	1.0	3.310568383659033	0.7011978704525288	0.8083407275953797	
1145.0	1002.0	0.8594903339191482	14.73813708260106	1002.0	0.9375059623461383	1145.0	1.2188038288521517	18.518672566371663	1.1468503913411718	1146.0	3.297835692133463	1123.0	0.9023664303199541	14.446929824561394	0.16940027384405815	0.08874999999999998	0.0	0.668034570664677	0.7134488478296335	801.8	1.1473127753303969	0.8354663979696321	1145.0	1002.0	1.0999438256570453	1135.45	0.0	0.35	0.19850770130451653	0.18364330400665818	0.9646961840148819	1.0600884955752221	0.11028907661964271	1.1020386933311122	0.0	801.76	0.0	1336.0	0.0	801.65	0.8021998625085932	0.0	1500.0	0.09244444444444444	0.7005254189617673	4.389815627743634E-4	0.0	0.7382012466607302	1.178469966934539	0.7077777777777777	805.95	796.95	1336.0	18.75034967299694	1336.0	801.74875	0.7169365846991401	18.900263620386646	0.0	0.9438111040272191	14.617047582893894	0.6925764192139738	1.1072983817417133E-4	0.9998892701618258	0.9995610184372256	0.14625550660792952	3.270353982300943	1.0	3.316080843585302	0.7055066079295155	0.8010619469026491	
1135.0	993.0	0.8523389232127019	14.747899910634493	993.0	0.9372231736447187	1135.0	1.2188038288521517	18.63859649122808	1.1418381875818027	1142.0	3.30959723831873	1119.0	0.909907274681712	14.53798245614036	0.16406009345022693	0.12874999999999998	0.0	0.659717848595541	0.7083157216781502	794.8	1.1340482573726518	0.8153183693725014	1135.0	993.0	1.0999403631362836	1131.525	0.0	0.8	0.1933641424342705	0.17899580933805986	0.9712199393015463	1.056464379947231	0.1141250982649051	1.089877392304786	0.0	795.0562500000002	0.0	1324.0	0.0	794.6	0.7908394068861523	0.0	1510.0	0.08599290780141844	0.7048057077886656	0.0010110584518167457	0.0	0.7189716312056738	1.1855843097182603	0.7144772117962467	800.4	790.45	1324.675	18.76372987911126	1325.0	794.7087500000002	0.7035842552632522	18.880786416443264	0.0	0.9438111040272191	14.638814271420083	0.6983362521891419	1.6204446752017296E-4	0.9998379555324799	0.9989889415481833	0.13982300884955753	3.291629955947198	1.0	3.3226465364121442	0.6820175438596491	0.779111111111106	
1138.0	996.0	0.8527559055118024	14.740622222222223	995.0	0.9350472243567804	1138.0	1.2188038288521517	18.668974583698517	1.1361997001194482	1152.0	3.3058959012921534	1124.0	0.9034214741805346	14.544960560911488	0.16200526584257002	0.155	0.0	0.6620641825862178	0.7061293881642697	796.45	1.1414590747330966	0.8277833814247877	1138.0	995.375	1.0911869345979848	1135.525	0.0	0.85	0.1894276237828022	0.1755669548296612	0.9621363399753555	1.0703993055555554	0.12460911271353947	1.105589137226541	0.0	793.69625	0.0	1327.0	0.0	796.35	0.7818777155090989	0.0	1520.0	0.10097431355181577	0.7063685313148009	0.001072961373390558	0.0	0.7270907473309609	1.17083598895396	0.7148576512455516	796.85	789.85	1327.0	18.786662348757293	1327.0	796.4062500000002	0.7044047760146731	18.886577777777767	0.0	0.9438111040272191	14.652983066040415	0.6976996527777778	1.9529570665874216E-4	0.9998047042933411	0.9989270386266094	0.16548042704626334	3.28711656441724	1.0	3.317964601769975	0.6897985989492119	0.8066783831282873	
1136.0	994.0	0.8469298245613963	14.705066666666664	994.0	0.9401091365822524	1136.0	1.2188038288521517	18.651277533039675	1.1425711455410732	1146.0	3.308608978130023	1116.0	0.9089368164431993	14.549691085613425	0.16314678539082197	0.16499999999999998	0.0	0.6590223674290022	0.703640125389575	795.5	1.1094222222222214	0.8168591905937447	1136.0	994.0	1.0987264786179207	1135.5	0.0	1.4	0.195927352248775	0.1769042618033773	0.9725572956944106	1.0333917616126223	0.11345366316208849	1.0790591463077581	0.0	795.4150000000001	0.0	1326.0	0.0	795.35	0.7775815303097205	0.0	1530.0	0.09251101321585903	0.6893986479612307	0.0017584626012686051	0.0	0.703442188879082	1.1867338400174063	0.6991487455197133	798.3	792.0	1326.0	18.747054817831717	1326.0	795.4212500000003	0.6871657845473185	18.858647936786657	0.0	0.9438111040272191	14.62158664910802	0.6826334208223972	2.0734134375640956E-4	0.9997926586562436	0.9982415373987314	0.14185022026431718	3.2963254593176488	1.0	3.321662245800239	0.6687116564417178	0.7856630824372715	
1141.275	999.0	0.8536244541484631	14.743612334801787	999.0	0.9447125784844859	1141.0	1.2188038288521517	18.613321647677477	1.1480770960373095	1153.0	3.2959790059146004	1128.0	0.9170701089382879	14.528298611111122	0.1632380734505441	0.19124999999999998	0.0	0.6637390213299874	0.7043564527024164	799.25	1.1415194346289772	0.8200461700479196	1142.0	999.0	1.1093386175602158	1141.15	0.0	1.25	0.19365426403172872	0.17779257408410487	0.9818268111854371	1.0785590277777806	0.1269482718424732	1.111943622420848	0.0	798.2987500000002	0.0	1332.0	0.0	798.95	0.7758588323634316	0.0	1540.0	0.11101398601398602	0.7070021638287469	0.0015648472709063597	0.0	0.729295154185022	1.1914836629583792	0.71697695035461	801.35	795.65	1332.0	18.744045672394194	1332.0	799.01875	0.7042633050087976	18.897092511013216	0.0	0.9438111040272191	14.628020496431734	0.6981336805555556	2.3950178944354047E-4	0.9997604982105563	0.9984351527290937	0.1527655838454785	3.2802792321117553	1.0	3.3158078602620717	0.6920544337137841	0.7770723104056384	
1499.475	1312.0	0.7443205574912827	15.222628250175696	1312.0	0.9212723016077515	1499.0	1.2188038288521517	17.70801886792453	1.2699329474444174	1484.0	2.7057520490544973	1423.0	0.8949086428771433	14.335377358490577	0.30139257994901264	0.30499999999999994	0.0	1.171506301704514	1.2293797790996035	1049.8	3.605200281096279	0.7228716219484863	1500.0	1312.0	1.2333376316906066	1449.2	0.05	1.5	0.3301002547376877	0.31521677815444593	0.9506406184508818	3.0745879120879134	1.5425527709832714	3.296524059118794	0.0	898.9425000000001	0.0	1749.0	5.570409982174689E-5	1049.3	1.3099620705042392	0.0	1550.0	1.4305929919137466	1.2150467271090157	0.001664355062413315	0.0	0.891637630662021	1.310585418472481	1.2347153900210823	905.7	889.15	1749.475	18.166062465818207	1750.0	1049.5774999999999	0.8648917794083868	18.680112438510182	0.0	0.9438111040272191	14.737438794815267	1.1886792452830188	3.3921672660192E-4	0.9996607832733979	0.9983356449375866	1.7111735769501053	2.6497286295794256	0.9999442959001783	2.7439298245614543	0.835802894555479	0.7044321329639841	
2201.0	1926.0	0.8241250583294486	16.798085007006065	1926.0	0.9221445202730457	2201.0	1.2188038288521517	19.00731595793323	1.8380922698080007	2187.0	2.905889595620445	2132.0	0.9031065228223049	15.26305441243713	0.7583236123879656	8.599999999999998	0.0	2.883514144465806	3.4399263303349676	1540.9	4.608173750583841	0.8156413051188707	2201.0	1926.0	1.7283774899851214	2151.75	5.4	12.85	0.9669989320652131	0.849349090984675	0.9428325292417209	3.010288065843617	0.41531187144648474	3.763595373228358	0.0	1437.84125	0.0	2567.0	0.0036940757969626484	1540.45	4.132565964228794	0.0	1560.0	0.2981252857796068	0.8308735514561739	0.009020075810753897	0.0	0.9812003736571695	1.9854948360459705	0.838626809901915	1456.4	1411.75	2567.9	19.695146105571013	2568.0	1540.6625	0.9483058985624746	20.51975712283981	0.0	0.9438111040272191	15.973615204831725	0.815843621399177	0.0059504074907092514	0.9940495925092904	0.9909799241892462	0.5740308267164876	2.8757870370370666	0.9963059242030373	2.930117096018766	0.9272917636109819	0.8062384473197806	
2563.0	2243.0	0.8628941684665277	14.886663807890228	2242.0	0.9412448534663508	2563.0	1.2188038288521517	18.738825031928485	1.7083774687399504	2358.0	3.211485910233214	2315.0	0.9233906263943317	14.703749467405169	0.6163495369783866	8.839999999999998	0.0	2.296897132319534	2.75133011152138	1794.2	1.52239250744998	0.8518476707999938	2563.0	2242.6	1.5959570934984317	2343.15	5.35	14.2	0.8333943979453469	0.7108593065587823	0.9673369596462453	1.4145284621920096	0.1637133285457469	1.4634620937793625	0.0	1872.1487499999996	0.0	2990.0	0.0028515083679778275	1793.85	3.298600352582937	0.0	1570.0	0.14485981308411214	0.764730795759869	0.007528763056041566	0.0	0.782130657557643	1.8652061427286646	0.7731101511879049	1879.1	1863.8	2990.0	18.851467009539274	2990.0	1794.0350000000003	0.7693790429736723	18.974271012006863	0.0	0.9438111040272191	14.7881334285061	0.7597540288379983	0.004698355710191638	0.9953016442898083	0.9924712369439584	0.18363019508057676	3.1881255301103053	0.9971484916320222	3.237920749893518	0.7513835674755215	0.840655598126866	
2566.875	2246.0	0.867075664621687	14.916383947041808	2246.0	0.957136956183055	2566.0	1.2188038288521517	18.885374846374457	1.2724121117352838	2447.0	3.2748437375457478	2403.0	0.9366684771975294	14.768906185989358	0.25191977970444174	0.465	0.0	0.9771002859027931	1.0276570402791287	1796.7	1.3758735440931793	0.8513599036778734	2567.0	2246.0	1.221359748618089	2427.4	0.1	1.7	0.33397459967266996	0.28485600827799157	0.9837586168284572	1.3244981564932379	0.13493403807928606	1.3506443037913844	0.0	1832.3987499999996	0.0	2994.0	5.49782835779867E-5	1796.45	1.1190637261534297	0.0	1580.0	0.11767117671176712	0.741720215651993	9.179017845090575E-4	0.0	0.7643298969072165	1.349229399044488	0.7503121098626716	1850.35	1817.35	2994.05	18.981107010821894	2995.0	1796.5787500000001	0.7499895482548717	19.059883478984624	0.0	0.9438111040272191	14.854903369598322	0.7362019623875715	2.5324470344730975E-4	0.9997467552965524	0.9990820982154909	0.1583298883836296	3.257987679671493	0.9999450217164221	3.2871604938271974	0.7342722039473685	0.8378356051218522	
2562.0	2242.0	0.8634205231388429	14.887980574666111	2241.0	0.9641807636639284	2562.0	1.2188038288521517	18.8330267892843	1.2054974199487127	2501.0	3.291780360555591	2455.0	0.9489274691118122	14.74586165533788	0.19599213793419804	0.06000000000000001	0.0	0.9128446761647196	0.9419513886549182	1793.3	1.315375351264552	0.8416839929540838	2562.0	2241.4	1.1779184099981568	2482.275	0.0	0.25	0.22683822430249845	0.2121833283414341	0.9859490345790428	1.2699720111955188	0.1324467508844304	1.2944884966604815	0.0	1795.8125	0.0	2988.0	0.0	1793.05	0.9858746830858385	0.0	1590.0	0.11421628189550426	0.7199256237319015	1.3933010087499305E-4	0.0	0.7408869987849331	1.242539292721713	0.7284114052953157	1802.5	1791.35	2988.875	18.95417874678359	2989.0	1793.1675000000002	0.7252087328143275	19.037829080599426	0.0	0.9438111040272191	14.820714393273956	0.713014794082367	3.3411737210273935E-5	0.9999665882627898	0.999860669899125	0.1479242241031842	3.2798549556809466	1.0	3.302225819506302	0.7156902086677368	0.803318672530988	
2572.55	2251.0	0.85098970704672	14.866335453100177	2251.0	0.9586446203333642	2572.0	1.2188038288521517	18.808107044470667	1.186350717586367	2551.0	3.2930622637225744	2509.0	0.9403792480265464	14.693821330184981	0.1825323405652846	0.09375	0.0	0.904305158983173	0.9304936028396202	1800.95	1.299242726185731	0.8318617824330312	2573.0	2251.0	1.1522560353421039	2529.375	0.0	0.45	0.21632884535637986	0.19874820606307236	0.980070902480754	1.240141676505315	0.1165363175529996	1.2737841035017132	0.0	1802.58	0.0	3001.0	0.0	1800.65	0.9785898753158757	0.0	1600.0	0.09917679341434732	0.6962586360718164	2.4963248550744735E-4	0.0	0.7172571656050956	1.2260257362090565	0.70203025477707	1807.55	1797.15	3001.275	18.91709786356166	3002.0	1800.7837499999994	0.7057274923566338	18.98755961844201	0.0	0.9438111040272191	14.792173817406084	0.6910035280282242	5.2007783269083855E-5	0.999947992216731	0.9997503675144925	0.13232363491430849	3.2843935203477206	1.0	3.3037743345252597	0.6906829846032373	0.8041074249605075	
2580.4	2258.0	0.83589041095891	14.841508688783572	2258.0	0.9544417526391294	2580.0	1.2188038288521517	18.773158307210043	1.1757171872708558	2573.0	3.297898818048759	2532.0	0.9374927727198106	14.70579937304077	0.1768530480748755	0.21749999999999997	0.0	0.8996355403390579	0.9236752627587729	1806.55	1.278425196850391	0.7985261398296315	2581.0	2258.0	1.1458638535455938	2550.875	0.0	0.75	0.21382721432091506	0.19242083014336167	0.9809176567772383	1.2277993779160166	0.11240514697094013	1.249418144951631	0.0	1809.07875	0.0	3010.0	0.0	1806.2	0.9764106539675508	0.0	1610.0	0.09755149630781189	0.6967122505196504	4.146624647536905E-4	0.0	0.726303317535545	1.2241787327058082	0.702112954186414	1815.25	1804.65	3010.75	18.860378667316997	3011.0	1806.3312500000004	0.7095399608892882	18.959439178515016	0.0	0.9438111040272191	14.76395370943863	0.6912908242612753	1.202330240103531E-4	0.9998797669759899	0.9995853375352463	0.12900703674745895	3.287142297138399	1.0	3.3110675039246584	0.6951720093823299	0.7686220472440936	
2558.0	2239.0	0.7922986247544217	14.862732673267308	2238.0	0.9647566237852395	2558.0	1.2188038288521517	18.775234741784036	1.1788958801967149	2560.0	3.310919878104322	2525.0	0.9470841410209834	14.712838633686683	0.17332289004642432	0.3725	0.0	0.8850548958099933	0.9144966444319197	1790.85	1.2533858267716518	0.7639697153676395	2558.0	2238.475	1.1490753748311544	2545.15	0.0	1.35	0.20708162050478796	0.18542499685218103	0.9970223287753746	1.1986301369863015	0.11934986255450693	1.2255408342182104	0.0	1787.3474999999999	0.0	2984.0	0.0	1790.25	0.9620790834148386	0.0	1620.0	0.10332681017612524	0.6990960602297176	7.556675062972293E-4	0.0	0.7017786561264822	1.229715954210017	0.7037914691943128	1791.45	1782.55	2984.6	18.844231092436118	2985.0	1790.6474999999998	0.6921804704458125	18.947168316831647	0.0	0.9438111040272191	14.769341498964176	0.69453125	2.0837369536198021E-4	0.9997916263046382	0.9992443324937028	0.1389324960753532	3.2987007874015943	1.0	3.320435643564379	0.6826171875	0.7444619010212109	
2569.0	2248.0	0.8130604288499078	14.86233766233764	2248.0	0.9826905933147699	2569.0	1.2188038288521517	18.7799922299922	1.2034309259660159	2576.0	3.2977933077970754	2541.0	0.9577952324245429	14.729460093896728	0.17737994972572022	0.45874999999999994	0.0	0.8899211316624098	0.918662923576826	1798.6	1.3051160960251862	0.7728442512015893	2569.0	2248.0	1.163623865806601	2561.425	0.0	1.35	0.21501252094615858	0.19196328633105303	1.0175896896650836	1.2486360093530748	0.1459545364990404	1.269584955321646	0.0	1786.6837499999997	0.0	2997.0	0.0	1798.35	0.9666908441667131	0.0	1630.0	0.12470771628994544	0.7064217998653508	7.551391413788282E-4	0.0	0.7126369327073553	1.2615765132647858	0.7107438016528925	1792.85	1779.4	2997.85	18.864939078011524	2998.0	1798.5300000000002	0.700121461524059	18.931885758998437	0.0	0.9438111040272191	14.79430151901288	0.7018259518259519	2.566219139792999E-4	0.9997433780860208	0.9992448608586212	0.1649122807017544	3.286893583724587	1.0	3.3093872741555557	0.6846978557504874	0.7392380204241947	
2582.55	2260.0	0.7940970873786422	14.841763791763787	2259.0	0.9955671439579767	2582.0	1.2188038288521517	18.77500000000002	1.2281138113190235	2584.0	3.3038823289018673	2556.0	0.9677369524761291	14.727012383900982	0.18575844556473306	0.5574999999999999	0.0	0.8978533392500555	0.928019546155752	1808.15	1.2757220921155341	0.7654278668633814	2583.0	2259.975	1.1820626684781255	2568.25	0.15	1.45	0.21956708706996617	0.20362571561217688	1.0140686898301488	1.2287990672366897	0.12803118153387374	1.250942699258116	0.0	1803.2237500000003	0.0	3013.0	8.31186102568365E-5	1807.55	0.9753902560968835	0.0	1640.0	0.11386522075910147	0.6913095908874125	8.015478164731896E-4	0.0	0.7109618380062306	1.2604612898160017	0.69552034428795	1807.55	1796.9	3013.125	18.853139446290324	3014.0	1807.8262499999996	0.6996582321469584	18.94153069153071	0.0	0.9438111040272191	14.783829250525088	0.6860938712179985	3.0902528123834684E-4	0.9996909747187613	0.9991984521835268	0.1431924882629108	3.293769470405	0.9999168813897431	3.3118220834959162	0.6865729898516784	0.7346604215456688	
3003.65	2629.0	0.7607723577235866	14.31156228492774	2627.0	0.9762179630544644	3003.0	1.2188038288521517	17.668771100607678	1.2787137892701148	2964.0	2.956107991873716	2900.0	0.9567272422453451	13.990675675675693	0.2591422165036961	0.6849999999999999	0.0	1.0211129003399535	1.0574661014595979	2102.85	1.9086717136958056	0.7357988052877198	3004.0	2628.2	1.247720515782301	2936.025	0.25	2.4	0.2912424185184018	0.27163085150745936	0.9967997759648586	1.7068151147098494	0.7769081279639535	1.7736643329517299	0.0	1952.63875	0.0	3503.0	1.280016384209718E-4	2101.85	1.1165446483811095	0.0	1650.0	0.7102389078498293	1.0184898122005746	0.0012309586090167718	0.0	0.871160409556314	1.3197902761093256	1.0317241379310345	1962.75	1939.6	3504.25	17.82308674684561	3505.0	2102.4750000000004	0.84902065479433	18.020578114246383	0.0	0.9438111040272191	14.13117994968417	1.0086090479405807	3.5068298217985877E-4	0.9996493170178201	0.9987690413909832	0.8795595320027529	2.9341554054054027	0.999871998361579	2.9876069839096164	0.832345971563981	0.709304703476482	
3850.95	3370.0	0.8443485086342485	14.605757097791813	3369.0	0.9573480831909362	3850.0	1.2188038288521517	18.257608695652177	1.4620462611201481	3864.0	3.0376428589008593	3802.0	0.9384749892872845	14.41832298136645	0.4251895395630441	2.45125	0.0	1.30771432387567	1.3903967252505147	2695.75	1.9676814988290394	0.8325755809401372	3851.0	3369.25	1.4026983532503552	3832.175	1.2	3.95	0.5363494387828908	0.46883451244029484	0.9821215841502303	1.7440563086548468	0.20894906849999542	1.8139310591927778	0.0	2609.1012499999993	0.0	4492.0	4.5790166561730875E-4	2695.25	1.5838806314091485	0.0	1660.0	0.17751171264966165	0.7771892653501182	0.0015160819835725802	0.0	0.836976320582878	1.5572391127948615	0.7834516298633017	2620.45	2599.3	4492.8	18.373341989716426	4493.0	2695.5562500000005	0.8256174261993939	18.48140571728299	0.0	0.9438111040272191	14.503123549875355	0.7709088555152771	9.389303751862529E-4	0.9990610696248137	0.9984839180164274	0.24815983175604628	3.011076604554752	0.9995420983343828	3.0601888276946063	0.8137100994243851	0.8216986017607725	
4270.425	3737.0	0.8586945812808238	14.930022293782487	3736.0	0.962799415583825	4270.0	1.2188038288521517	18.86501601379649	1.405186745355691	4076.0	3.251798822059733	4025.0	0.9410424743460695	14.801379650160097	0.36241062977660293	2.1249999999999996	0.0	1.2379420171498572	1.3095718662284435	2989.65	1.46598218703612	0.8401837184181341	4271.0	3736.525	1.33838426024719	4050.625	1.0	3.65	0.4646448549449225	0.4077412478107151	0.9829906374363976	1.416413150147203	0.15407581189484143	1.4393411895575423	0.0	3066.5012499999993	0.0	4982.0	3.2621105855488503E-4	2989.0	1.4602695732567759	0.0	1670.0	0.1378968253968254	0.7358518232827647	0.0011846226246693605	0.0	0.7479538690476191	1.4845488971686938	0.7402629620441578	3082.65	3057.7	4982.275	18.96000444917992	4983.0	2989.2725	0.7377417943358958	19.03921228635129	0.0	0.9438111040272191	14.868021908701891	0.7310475956820413	6.922331336853399E-4	0.9993077668663146	0.9988153773753307	0.16633761105626851	3.235920177383401	0.9996737889414451	3.2657914292789756	0.7270608439646713	0.8219343696027906	
4284.65	3749.0	0.8485350624399948	14.961596130592515	3749.0	0.9660567104337308	4284.0	1.2188038288521517	18.92096269554754	1.2257351678758295	4182.0	3.283691351898934	4133.0	0.9433856001654531	14.830040660129173	0.20669484371357258	0.12375	0.0	1.031995751601447	1.0553254675539767	2999.3	1.4031182015953585	0.8176065046372276	4285.0	3749.0	1.1805667971128424	4159.725	0.0	0.5	0.24392207277719857	0.2288498523664872	0.9861973786663938	1.3517340349198768	0.1301875124880678	1.3822821899184092	0.0	3014.2374999999993	0.0	4998.0	0.0	2998.85	1.0955755443441317	0.0	1680.0	0.11217412102367855	0.7108022712225359	1.6618749272929718E-4	0.0	0.7323062108810785	1.2591992272396335	0.7151584805226228	3023.1	3004.65	4998.7	18.994137273941195	4999.0	2999.1162499999987	0.7204976588476998	19.075501813784797	0.0	0.9438111040272191	14.892839417404849	0.706888304233437	4.107164175767452E-5	0.9999589283582424	0.9998338125072707	0.1437154530161019	3.27289315726269	1.0	3.2935187424423504	0.7126802884615384	0.7928417006966317	
4273.375	3740.0	0.8182530263470502	14.923205342237049	3739.0	0.9640208971324865	4273.0	1.2188038288521517	18.881201044386376	1.1952880818973814	4227.0	3.3009099663058428	4181.0	0.9402642206859879	14.828107210626175	0.18090507239234024	0.4	0.0	1.0126280318953724	1.0298270882339322	2992.0	1.3460894522841407	0.7736988031699545	4274.0	3739.35	1.151341881530457	4206.95	0.0	3.25	0.21184879133321202	0.20082407691871676	0.9777084770430353	1.3148341232227532	0.1252540600059872	1.332513274109685	0.0	2999.21625	0.0	4985.0	0.0	2991.1	1.0642006165125386	0.0	1690.0	0.1052132701421801	0.7009303968832051	0.0010835681064230583	0.0	0.7088615163836403	1.2180161600772323	0.7071872757713465	3003.65	2993.35	4986.0	18.94800086363687	4987.0	2991.501250000001	0.6985285286039578	19.016575244455012	0.0	0.9438111040272191	14.87339209416086	0.6971131093232371	1.3333941812952816E-4	0.9998666605818703	0.9989164318935769	0.13990498812351543	3.2937009745659784	1.0	3.308084903410221	0.6908175355450237	0.7415618324234465	
4984.325	4362.0	0.7734100418410325	14.594715619694385	4361.0	0.9426555585359206	4984.0	1.2188038288521517	18.107154776804318	1.235740402495477	4794.0	3.000202948532407	4697.0	0.916346950139924	14.382190635451517	0.2364112437184984	0.7762500000000001	0.0	1.1291433491175205	1.1565304068406665	3489.35	1.9783200670297503	0.7463613305799728	4985.0	4361.275	1.1846813026896217	4750.4	0.25	3.55	0.27406186714848696	0.26074164560560065	0.960063138038766	1.8396638655462263	0.7739322398070457	1.9134558077469421	0.0	3241.1474999999987	0.0	5814.0	7.695385846646352E-5	3488.65	1.1891224114767516	0.0	1700.0	0.7173640167364017	1.0420755693514745	0.0010995818491559546	0.0	0.8917106652587117	1.2660747664979872	1.0532786885245902	3255.65	3217.55	5815.15	18.22266960646845	5816.0	3488.980000000001	0.8750598679298263	18.384818970992935	0.0	0.9438111040272191	14.476105327355885	1.034261576971214	2.3958206614875817E-4	0.9997604179338513	0.998900418150844	0.8457491582491582	2.9818828451880823	0.9999230461415335	3.0303692699488503	0.8511206535400084	0.7209307222573285	
6418.675	5617.0	0.8362068965517326	14.810277061855667	5615.0	0.9418503629994653	6417.0	1.2188038288521517	18.394410731395734	1.4732095739471127	6272.0	3.0156030836021186	6172.0	0.9114670901447746	14.559709821428548	0.43829702000405074	5.186249999999999	0.0	1.4428227487933278	1.5589753532755586	4493.55	2.1854381443298996	0.8266330551030034	6419.0	5616.475	1.386419401945533	6224.65	2.95	8.0	0.5447007475173081	0.49297372182804783	0.9636289543747611	1.928172831632656	0.26273926200879	2.038532998314209	0.0	4320.6075	0.0	7487.0	6.809473246849176E-4	4492.1	1.701647502005604	0.0	1710.0	0.2071109693877551	0.7999419309900898	0.0018568162564263251	0.0	0.8638450386597938	1.5488701534654823	0.8072747893713546	4340.45	4300.45	7488.575	18.508513237446586	7489.0	4493.06875	0.848166325855552	18.657264819587663	0.0	0.9438111040272191	14.666277098741276	0.7928093112244898	0.0011991682312956105	0.9988008317687045	0.9981431837435737	0.29929123711340205	3.0016224899596575	0.9993190526753152	3.0323633440512596	0.8311662412252713	0.8164528543938543	
7134.7	6243.0	0.8579191616766494	15.023797392477201	6243.0	0.9650105038706409	7134.0	1.2188038288521517	18.987802690582956	1.4524641147231394	6709.0	3.2321059516571324	6620.0	0.9356338096429688	14.935560538116588	0.39251915935640086	4.827499999999999	0.0	1.3794692764822405	1.483376682680484	4994.4	1.6059667673716076	0.8398386094031348	7135.0	6243.0	1.3638471409101516	6674.275	2.8	7.25	0.5024633677123665	0.45020433697155376	0.9850379808305881	1.5465880244885855	0.1773197692729365	1.581525128199056	0.0	5099.483749999999	0.0	8323.0	5.492673166329913E-4	4994.0	1.609479684990009	0.0	1720.0	0.16201284157085263	0.7459517442461112	0.0014182732278920547	0.0	0.7589231927710843	1.5266502572159584	0.7516616314199396	5117.05	5079.6	8323.8	19.052443446530894	8324.0	4994.206250000002	0.7475327115177448	19.114880863180016	0.0	0.9438111040272191	14.98049888547043	0.7413176330302579	9.455638180710451E-4	0.9990544361819291	0.998581726772108	0.1986188260021018	3.2221323749623614	0.9994507326833669	3.2411527549647072	0.7385989832535885	0.821912470023997	
7148.05	6255.0	0.8362501813960275	15.092599042229015	6254.0	0.9868025849611299	7147.0	1.2188038288521517	19.08312763176997	1.289120407684024	6906.0	3.2780891470402054	6841.0	0.9605520872433693	15.019515028314196	0.2349159480612039	0.30249999999999994	0.0	1.1540211307653168	1.188294698007681	5004.0	1.5338714368819104	0.7977781638411097	7149.0	6254.3	1.227782791484587	6875.6	0.0	1.15	0.28967939712354496	0.26949346221261944	1.001976505865822	1.4976453488372148	0.16193976040530864	1.518066874116531	0.0	5027.681250000001	0.0	8339.0	0.0	5003.2	1.2187053074845067	0.0	1730.0	0.14549418604651163	0.7255813299835223	2.2897419560369544E-4	0.0	0.7423778264040846	1.3247888282641966	0.7294255225844175	5045.25	5011.65	8339.175	19.128376417656746	8340.0	5003.5075000000015	0.7349801190382644	19.212291394572695	0.0	0.9438111040272191	15.052509106775227	0.7227048942948161	6.0154455288832385E-5	0.999939845544711	0.9997710258043964	0.17526677386347025	3.2711153064186314	1.0	3.2848546511626053	0.7295962823119373	0.7700712934671948	
7138.075	6246.0	0.7782832618025805	15.067694735332053	6245.0	0.9958248161861967	7138.0	1.2188038288521517	18.98511003143757	1.2654351343179973	7015.0	3.29567675769043	6962.0	0.9767566216191365	14.966033152329207	0.2160954343175782	0.6462499999999999	0.0	1.1366418626980317	1.156333417347634	4997.0	1.4803217466245389	0.748295889741238	7139.0	6245.875	1.2249287632937749	6992.9	0.1	1.15	0.24777489841851802	0.23726145763105838	1.0082570505235937	1.4479994284081197	0.1502680880936768	1.4613463800134736	0.0	4998.692499999999	0.0	8327.0	2.0033054539990985E-5	4996.3	1.181861737168866	0.0	1740.0	0.1339528234453181	0.7103013302459283	2.2952030256763364E-4	0.0	0.7139830508474576	1.288769845713219	0.714593507612755	5009.3	4989.65	8327.575	19.072937258080646	8328.0	4996.595	0.7070200728738945	19.14080114449211	0.0	0.9438111040272191	15.028964610648782	0.7074597061760092	1.2925398918320086E-4	0.9998707460108168	0.9997704796974325	0.1575783598110777	3.288568162331897	0.99997996694546	3.301917847430745	0.7006846384253316	0.7182182182182043	
7854.675	6873.0	0.7704500199123915	14.882406295851688	6872.0	0.9740360213320214	7853.0	1.2188038288521517	18.58274312896408	1.2615049295062677	7581.0	3.1248215267213233	7497.0	0.9538612453431768	14.729331748547335	0.2348986682738522	1.2225	0.0	1.1795088907705333	1.2023266391328256	5498.55	1.762934926958832	0.7407195734440898	7855.0	6872.85	1.2214736024502586	7545.7	0.45	2.25	0.26449358611726576	0.254433635919366	0.9864541784145795	1.7257268020708918	0.4451301783325903	1.7469752256258306	0.0	5297.521249999999	0.0	9162.0	8.470907140033507E-5	5497.3	1.2261041031785718	0.0	1750.0	0.4022301871764237	0.9189912115760871	4.246004038421618E-4	0.0	0.8521070765968726	1.280061303001098	0.924703214619181	5314.5	5280.4	9163.725	18.651982937368437	9164.0	5498.188750000002	0.8404431587806134	18.77823129251701	0.0	0.9438111040272191	14.78644183720282	0.9150837620366706	2.3072388983501934E-4	0.999769276110165	0.9995753995961578	0.47650562541363334	3.11338280111283	0.9999152909285997	3.146365212751569	0.831968836656543	0.7247613997879108	
9285.225	8125.0	0.8471218649872707	14.835591338145449	8123.0	0.9546357179430396	9284.0	1.2188038288521517	18.645938806955815	1.3374960476373872	9095.0	3.1080304673104964	9005.0	0.9302008945280126	14.713735417125221	0.3138908545735147	1.82625	0.0	1.2973508683614396	1.3406550857182196	6500.3	1.8171488748475895	0.8347173053053865	9286.0	8124.6	1.2785457120309884	9052.175	0.75	3.2	0.36483207496972975	0.34775082678687524	0.9663666675722407	1.748943429451914	0.19903515362224794	1.7896106201812603	0.0	6361.637499999999	0.0	10831.0	1.1795698501946291E-4	6498.7	1.376022932537501	0.0	1760.0	0.1757589089309283	0.7720939442947222	5.023784479645824E-4	0.0	0.8032091785833056	1.3661559602464997	0.7757912270960577	6379.5	6350.85	10832.925	18.71940396550275	10834.0	6499.655000000001	0.7912166070753349	18.78923931149364	0.0	0.9438111040272191	14.776656192886708	0.7682028156621206	2.869884500949784E-4	0.9997130115499049	0.9994976215520355	0.2165520301752829	3.0975714758802018	0.9998820430149805	3.1222283752352182	0.7768545014307726	0.8184394023242811	
9995.975	8748.0	0.8251574968500525	15.117231191305295	8746.0	0.9626217689762108	9995.0	1.2188038288521517	19.06327772531736	1.3197428462615703	9567.0	3.2563928311925423	9477.0	0.9416173787912864	15.020174150230782	0.2938136865191818	1.21125	0.0	1.2914344714435235	1.325214961202076	6998.2	1.602537376289753	0.7965908001839266	9997.0	8746.475	1.2697996418533974	9520.65	0.35	3.75	0.3404416942265868	0.32224139171411637	0.9764731062444517	1.5704752911551867	0.160587099584991	1.5866536078703422	0.0	7078.878749999999	0.0	11661.0	4.950109963157038E-5	6996.6	1.3527602818471	0.0	1770.0	0.14542020774315392	0.7365139842878331	5.294329420235632E-4	0.0	0.7412802950474183	1.3502907663296062	0.7402659069325735	7090.5	7064.45	11661.975	19.114826643253895	11664.0	6997.15625	0.7360790449505314	19.164334705075497	0.0	0.9438111040272191	15.061843011877281	0.7324396362496081	1.7106348646596712E-4	0.999828936513534	0.9994705670579764	0.16908212560386474	3.2469681074274694	0.9999504989003684	3.2655481692517125	0.7292713567839196	0.76438111263014	
10005.775	8755.0	0.7645548824314577	15.133909820877065	8755.0	0.9742154020076521	10005.0	1.2188038288521517	19.07187563919002	1.2423238698513235	9788.0	3.287460498566329	9705.0	0.954256681938478	15.032675393741066	0.2200232993912959	0.725	0.0	1.2171539349707068	1.2290063797050375	7004.25	1.5435952747817285	0.7414441641881696	10006.0	8755.0	1.2075447955937864	9749.225	0.05	2.9	0.24546890769602944	0.23467141684601142	0.9855628930318416	1.5197486718430773	0.15013133555206432	1.5329017783713361	0.0	7016.675	0.0	11673.0	7.113691009717302E-6	7003.75	1.2486441088129367	0.0	1780.0	0.1413221449038068	0.7197290393430444	4.1307304983227814E-4	0.0	0.7250386398763524	1.2624583738635027	0.7237614584406221	7030.85	6998.5	11673.225	19.11749527222886	11674.0	7003.956249999998	0.7192665075367586	19.177759523565076	0.0	0.9438111040272191	15.088590609474204	0.7165304036791007	1.0331002386842721E-4	0.9998966899761313	0.9995869269501678	0.16522811344019728	3.279852730619624	0.9999928863089903	3.2969116738726285	0.7139243740419009	0.7068393570185195	
10050.9	8795.0	0.7329036156712578	15.106047734627856	8794.0	0.9779792075891368	10050.0	1.2188038288521517	19.04286579824306	1.232208854408498	9948.0	3.291969523939472	9883.0	0.9621074151183826	15.041223297057721	0.20910552782892225	1.5862500000000002	0.0	1.2037648331009363	1.2146365953442984	7036.05	1.5231103476152155	0.7125104102505613	10052.0	8794.625	1.204281587927959	9911.4	0.45	3.05	0.23083743938517112	0.2210113779185363	0.9877022504897324	1.501833568406216	0.15030396732884616	1.5143749092490384	0.0	7029.579999999999	0.0	11725.0	6.399726944983681E-5	7035.1	1.2352945364957526	0.0	1790.0	0.13383761976802824	0.7101636174803636	4.3338022365261376E-4	0.0	0.7153303076147252	1.249824267184725	0.7120208354404773	7039.45	7018.5	11726.2	19.079406290530176	11727.0	7035.668750000002	0.709272345912226	19.12165374156509	0.0	0.9438111040272191	15.07492635634	0.707783707582318	2.2558120631358032E-4	0.9997744187936861	0.9995666197763473	0.16091257823541288	3.286347571442851	0.9999360027305502	3.299848546041877	0.7040342914775592	0.7011097659402662	
8991.925	7870.0	0.7015090652480592	14.570838342988292	7867.0	1.0093273071709568	8991.0	1.2188038288521517	18.503811074918563	1.2494708512156012	9228.0	3.317957273300352	9122.0	0.9917266732011267	14.49912052117268	0.19702012278293496	2.4899999999999993	0.0	1.175243275727901	1.1864697373304849	6295.65	1.1799431631872441	0.6895168271862595	8994.0	7867.875	1.2213812278908367	9187.5	1.3	6.65	0.21594508630733333	0.20734556453798225	1.0228089349331195	1.1368295331161917	0.03488838933996262	1.1648141266233043	0.0	6491.478750000001	0.0	10489.0	2.0004616449949988E-4	6293.5	1.2094601883099871	0.0	1800.0	0.030395467915894977	0.40459730806979877	0.0010243297571645323	0.0	0.4531758957654723	1.270428313431481	0.4075002725389731	6508.15	6481.9	10490.5	18.549289323707384	10493.0	6294.320000000001	0.44566160621936357	18.586459694989134	0.0	0.9438111040272191	14.541815223220606	0.4012826134619601	3.834542697688632E-4	0.9996165457302311	0.9989756702428355	0.03854529616724739	3.3154934174734656	0.9997999538355005	3.3222355507086982	0.4393931169254153	0.6802395209580743	
6793.575	5945.0	0.6662628609358959	14.43751027791478	5943.0	1.049232217887088	6792.0	1.2188038288521517	18.358421137947772	1.2558143683419132	6169.0	3.3331873018591507	5995.0	1.0239680313342108	14.363235532501236	0.16554121295554047	20.165	0.0	1.082005110110719	1.0943911064819503	4756.35	1.0928464730290481	0.6626045315457696	6795.0	5944.175	1.2207951379999031	6077.65	12.55	30.6	0.1814028467392384	0.1751628701255607	1.0641874235899902	1.043118819905985	0.09422327690599974	1.0734792406561777	0.0	4920.968749999999	0.0	7924.0	0.0025412060098003483	4754.5	1.1204427744490708	0.0	1810.0	0.08360655737704918	0.6006994131476963	0.006190823015294974	0.0	0.5849784339747843	1.2774112262984052	0.6085351692103517	4938.3	4907.35	7925.925	18.404931562283927	7927.0	4755.4400000000005	0.5742160600543029	18.432714924631412	0.0	0.9438111040272191	14.409139728878728	0.5908082799408576	0.004081036612162227	0.9959189633878376	0.993809176984705	0.1034937376400791	3.3318331684798053	0.9974587939901997	3.3343677397939984	0.562847335730631	0.6602101116217438	
5707.35	4994.0	0.6904910636820719	14.933368200836838	4994.0	1.0296117159394513	5707.0	1.2188038288521517	18.86136948687136	1.229389003263257	5827.0	3.319544907629632	5736.0	1.011918572761448	14.865779989703142	0.16409573530690985	31.32	0.0	1.0134009051599158	1.0289379900528086	3995.35	1.3486369161312748	0.676823472459865	5708.0	4994.0	1.208414865009997	5778.7	23.6	39.4	0.17484547996737307	0.16934081993076688	1.0427789315843239	1.3037158093927461	0.11999128944138923	1.325751613959881	0.0	3958.905	0.0	6658.0	0.0059127864005912795	3994.9	1.0600078359010654	0.0	1820.0	0.1090595340811044	0.6875645697635788	0.009868833546510171	0.0	0.6980378537940615	1.2479392088281893	0.6938197350069735	3971.0	3947.55	6658.85	18.894286162477517	6659.0	3995.1775000000016	0.6896711740117476	18.932655543969425	0.0	0.9438111040272191	14.897917782387736	0.6806246782220696	0.007849118443885004	0.9921508815561154	0.9901311664534899	0.12891566265060242	3.308480749219325	0.9940872135994088	3.323886779426759	0.678417514221686	0.6709229701595657	
5704.0	4991.0	0.7029314255801459	14.958459108459111	4991.0	0.9969285712527668	5704.0	1.2188038288521517	18.87625306694709	1.2196631547001489	5766.0	3.3114840249211106	5684.0	0.9807862016572964	14.866631615842968	0.18390982241339576	14.41625	0.0	1.0438957132113311	1.0605460910710969	3992.95	1.3640463239164797	0.693740650260586	5704.0	4991.0	1.1961175753420354	5723.5	11.6	18.95	0.198613796289417	0.191822931966349	1.0103904015797003	1.2931475639677592	0.12444556367377628	1.3466861612064949	0.0	3991.585	0.0	6654.0	0.0028962710510218093	3992.55	1.0974373098639159	0.0	1830.0	0.1149485435199721	0.6875147838749922	0.004730935826540675	0.0	0.6948490698490698	1.2399520328370464	0.6928219563687544	4002.4	3979.75	6654.75	18.9192394051278	6655.0	3992.77625	0.6863368204620346	18.9645437096493	0.0	0.9438111040272191	14.91401472994582	0.6822204696810376	0.0035985800443369452	0.996401419955663	0.9952690641734594	0.13726859937128885	3.3032930460673633	0.9971037289489783	3.3197324995655	0.6780428347553543	0.6847229505330852	
5717.175	5003.0	0.7221345951629696	14.952308776877025	5003.0	0.9825895146107708	5717.0	1.2188038288521517	18.860135959560726	1.204276040042944	5748.0	3.3029052562628123	5674.0	0.9653060153371888	14.865330312009803	0.1805729332475755	3.0637499999999998	0.0	1.0488170297771398	1.0673087264620196	4002.4	1.390019294860549	0.7012163055110955	5718.0	5003.0	1.1766833087782216	5717.2	1.55	10.65	0.19952060035766658	0.19067769187767689	0.997640920945471	1.3512892475004392	0.12535620581167423	1.3661332322070074	0.0	3999.5737500000005	0.0	6670.0	3.871418937482828E-4	4002.0	1.1019523863195202	0.0	1840.0	0.11502265597769258	0.6952539134823332	0.002664865067747626	0.0	0.7067765244977089	1.2282671944212944	0.701533309834332	4009.05	3985.8	6670.075	18.92066793172483	6671.0	4002.137499999998	0.6976064748924615	18.963200563976024	0.0	0.9438111040272191	14.916546369950655	0.6905673512008353	7.655311995553604E-4	0.9992344688004445	0.9973351349322523	0.13568805735268405	3.292992853407458	0.9996128581062517	3.3101086194811895	0.68765227984685	0.6859248859248468	
4943.0	4326.0	0.70929951690819	14.329215527699116	4324.0	1.0076533603114455	4942.0	1.2188038288521517	18.245683236063613	1.2206807841844314	5018.0	3.319553369350488	4915.0	0.9883206082548568	14.243174027021576	0.17484586675843342	2.3012499999999996	0.0	1.0255693668140486	1.0452886567714477	3460.5	1.0199030107092342	0.6926396631350309	4944.0	4325.1	1.1936805330243254	4974.325	1.05	6.15	0.19212752100419334	0.18234655625028234	1.023003375824804	0.9645291389392994	0.02151115662640325	0.9970253928367878	0.0	3593.5812500000006	0.0	5766.0	2.9208857238233004E-4	3459.5	1.0813243374834807	0.0	1850.0	0.017763423496164714	0.3228240561347929	0.0017125433357002631	0.0	0.36802466639708853	1.2432927747297	0.326500508646999	3599.9	3585.0	5766.725	18.288922771010363	5768.0	3460.0687499999995	0.36264580118542444	18.3515568135867	0.0	0.9438111040272191	14.276729738524546	0.3162431941923775	6.399771603863426E-4	0.9993600228396138	0.9982874566642997	0.02498500899460324	3.3139963906153187	0.9997079114276176	3.3241399999997214	0.35687751004016066	0.6827356970185005	
3350.825	2933.0	0.6689338937714945	14.30102040816328	2931.0	1.0526157845671231	3350.0	1.2188038288521517	18.19440213252096	1.2384665673149216	2626.0	3.333345755667986	2471.0	1.0317600845538029	14.1974866717441	0.1515349728135703	10.900000000000002	0.0	0.9257198554197296	0.9523029197492248	2346.1	1.0109819639278521	0.6644226905423719	3352.0	2932.0	1.2139411040710932	2548.65	8.0	16.15	0.16319231128248413	0.15656326779121643	1.0713529763413194	0.9345433702712953	0.09676188300986785	0.9801929291787387	0.0	2465.6562500000005	0.0	3909.0	0.003229974160206718	2345.1	0.9911695764629809	0.0	1860.0	0.07820363917924894	0.6235166077682327	0.006518799572140708	0.0	0.594964314036479	1.2614760530596787	0.6364541832669323	2474.4	2457.05	3909.5	18.25111922497964	3910.0	2345.6087500000003	0.5841166806413942	18.292307692307702	0.0	0.9438111040272191	14.253350778769294	0.6014105985512772	0.00440140377602936	0.9955985962239706	0.9934812004278593	0.11426288453855374	3.330094413847384	0.9967700258397932	3.336414342629497	0.5650972169271826	0.6586342229199388	
2563.0	2243.0	0.7856404136833741	14.820707472178066	2242.0	1.0257209349799832	2563.0	1.2188038288521517	18.73197767145137	1.2210591068752918	2554.0	3.289817719819876	2474.0	0.9970225446057833	14.696052631578938	0.1551472961666607	14.34	0.0	0.8536811626795603	0.8791015353692322	1794.15	1.3039611964430078	0.7491588687176683	2563.0	2242.475	1.1806620743053113	2510.95	9.9	19.05	0.17912044182753725	0.16715451543205	1.0504679054540504	1.2214033712269676	0.1297492204592128	1.265245358084024	0.0	1777.4025000000006	0.0	2990.0	0.005532426164463942	1793.85	0.9160939209470643	0.0	1870.0	0.11137629276054097	0.7119978755806893	0.010629987165894762	0.0	0.7289823008849557	1.246996581457381	0.7233441033925686	1782.95	1770.15	2990.0	18.799549824227558	2990.0	1793.9862499999995	0.7122276907810526	18.869976171564762	0.0	0.9438111040272191	14.760573235690043	0.6997846515270164	0.008002957290806564	0.9919970427091934	0.9893700128341053	0.15384615384615385	3.269515103338663	0.994467573835536	3.311963434022281	0.692247454972592	0.7119746233148304	
2566.95	2246.0	0.812391132224861	14.83878116343492	2246.0	0.9875058576122921	2566.0	1.2188038288521517	18.78059818968907	1.2167979624604213	2561.0	3.295012594040802	2507.0	0.9677091482279533	14.713328075709786	0.18285749436498994	4.714999999999999	0.0	0.8862881852420142	0.9183282948951467	1796.7	1.28970881531711	0.7825081263366542	2567.0	2246.0	1.1792879284658475	2537.525	3.1	7.5	0.21678952048527722	0.20051745277265468	1.009526333965224	1.2255804801259358	0.12963731791760036	1.2616210697774979	0.0	1792.8300000000006	0.0	2994.0	0.001724281781016214	1796.5	0.9597880646960402	0.0	1880.0	0.10433070866141732	0.7077154698233439	0.004164237528108603	0.0	0.7220472440944882	1.2525643407608638	0.7153968887116074	1798.55	1787.95	2994.1	18.85222561702611	2995.0	1796.6100000000006	0.7076884300181708	18.93031620553357	0.0	0.9438111040272191	14.774704896648682	0.7016223612197029	0.0026226456920743733	0.9973773543079256	0.9958357624718914	0.15275029679461813	3.274487381703504	0.9982757182189839	3.306067769897577	0.6978719250292854	0.743963822257176	
2562.0	2242.0	0.8130739299610932	14.811559561128535	2241.0	0.9849249366718318	2562.0	1.2188038288521517	18.733098315707032	1.2113178517580798	2570.0	3.2977731841158424	2534.0	0.9636548511710994	14.701684292988613	0.18221289720275746	0.4875	0.0	0.8857915423856382	0.919164351227763	1793.3	1.2623040752351078	0.7757109928042898	2562.0	2241.425	1.1743334289823544	2553.95	0.1	1.15	0.21376493483912004	0.1976048930844207	1.0039746993835081	1.2229961089494163	0.11880680319087689	1.246028871147192	0.0	1794.235	0.0	2988.0	5.56932416251288E-5	1793.05	0.961455983512964	0.0	1890.0	0.10546875	0.697980042814012	6.399020671618951E-4	0.0	0.7145816890292028	1.2465946317076269	0.7046172059984215	1798.95	1789.3	2988.925	18.833510940049745	2989.0	1793.17125	0.7041779118120713	18.90043103448275	0.0	0.9438111040272191	14.76002676312965	0.693221659524737	2.7162266336499174E-4	0.999728377336635	0.9993600979328381	0.1388888888888889	3.2860794337397032	0.9999443067583749	3.310074773711157	0.6899104012465913	0.7439874657265972	
2572.725	2251.0	0.7952102803738342	14.847286216321741	2251.0	0.9801654757131594	2572.0	1.2188038288521517	18.710236525785206	1.2013229639436696	2595.0	3.2964536810147864	2551.0	0.9620850766815134	14.685537029856533	0.17860342000945414	0.5175	0.0	0.884397064931469	0.9156836301317888	1801.1	1.2651901215209715	0.766674651612289	2573.0	2251.0	1.168959341286509	2570.725	0.1	1.7	0.2031769950540721	0.19242435349812728	0.9958787799098047	1.207167630057802	0.1092023713934013	1.2439215613506007	0.0	1805.0337499999998	0.0	3001.0	5.5292914213043605E-5	1800.6	0.9568665377176016	0.0	1900.0	0.09248554913294797	0.6833395363837091	9.415413585887957E-4	0.0	0.70483934169279	1.2277050723058065	0.6899490595611285	1811.35	1800.25	3001.475	18.81608197060617	3002.0	1800.8337499999998	0.6943744402481438	18.917922686450634	0.0	0.9438111040272191	14.752953637979108	0.6774566473988439	2.8662997526954237E-4	0.9997133700247307	0.9990584586414112	0.1293610348882791	3.2810391624660853	0.999944707085787	3.309215150331915	0.6843737882900349	0.73605600933489	
2580.625	2258.0	0.7943520309477774	14.783469467133427	2258.0	0.9660750863857134	2580.0	1.2188038288521517	18.7069260700389	1.1769444480630624	2587.0	3.298301714141547	2563.0	0.9502283559683091	14.679992260061871	0.1686546282765701	0.51125	0.0	0.8748309831949005	0.9081968853364172	1806.55	1.236608187134502	0.7603164648582879	2581.0	2258.0	1.1469883004677426	2575.95	0.05	1.2	0.19444316791041572	0.18224687050936555	0.9829480349679838	1.1990302560124115	0.10091144878515808	1.220748502151575	0.0	1810.8174999999999	0.0	3010.0	2.766022183497912E-5	1806.25	0.9519068558311901	0.0	1910.0	0.08576998050682261	0.6889110804005504	6.617768708983621E-4	0.0	0.7142300194931774	1.2043102363774243	0.6933502340093604	1815.5	1807.2	3010.95	18.776295068356127	3011.0	1806.3725000000002	0.6990189896926542	18.839401011279644	0.0	0.9438111040272191	14.717676889356309	0.6851565519907229	2.8224058697773016E-4	0.9997177594130224	0.9993382231291016	0.11429678419217358	3.289569600620409	0.999972339778165	3.3100077579519125	0.6852963967454475	0.7280933852140081	
2557.975	2239.0	0.7722764545099584	14.79696730996456	2238.0	0.9533377079197495	2557.0	1.2188038288521517	18.709730363423226	1.1529011599625947	2570.0	3.311769451632496	2539.0	0.9356714197734473	14.678429073856947	0.1611481026703036	0.5000000000000002	0.0	0.8626041724928687	0.8970670879643301	1790.95	1.220047262701848	0.740482567428875	2559.0	2238.35	1.1266017699208615	2552.55	0.1	1.0	0.18584634428730404	0.1711022892057037	0.9735948435303415	1.1763813229571949	0.10565857108496897	1.1988120613908808	0.0	1792.37625	0.0	2984.0	5.573980658287116E-5	1790.15	0.9422088084059915	0.0	1920.0	0.0933958577569363	0.6964015482000119	5.571496225311308E-4	0.0	0.7039034915653197	1.1863238052399707	0.7006889763779528	1797.55	1784.2	2984.5	18.78418521425936	2985.0	1790.5849999999998	0.6914588028727409	18.852412710867018	0.0	0.9438111040272191	14.731933195198005	0.6923001567398119	2.788812035989316E-4	0.9997211187964009	0.9994428503774688	0.11741682974559686	3.3018728053062962	0.9999442601934172	3.323434423001204	0.6813229571984436	0.7134615384615406	
2569.1	2248.0	0.8050913330742343	14.825441003528027	2248.0	0.9519385874965698	2569.0	1.2188038288521517	18.734613892122574	1.152557854432188	2586.0	3.2987381447627704	2551.0	0.930594786437179	14.69542458317178	0.16175954175493332	0.5500000000000002	0.0	0.8679071326795742	0.8980434728324134	1798.65	1.2795926361143706	0.7657019607841891	2570.0	2248.0	1.1214225373289515	2565.45	0.2	1.55	0.18322089936757024	0.17214741474531903	0.9722112386437467	1.2160811865729881	0.12560197800617956	1.239057650022303	0.0	1790.7237499999997	0.0	2997.0	1.1152001784320286E-4	1798.35	0.9474904337625338	0.0	1930.0	0.11024844720496894	0.7050768537094474	8.62980903067758E-4	0.0	0.7132410296411856	1.1840824580904667	0.7102116816934535	1796.2	1784.65	2997.7	18.817382912566096	2998.0	1798.5224999999998	0.6994139022898611	18.91249510379947	0.0	0.9438111040272191	14.752942807019162	0.6991492652745553	3.070305548020903E-4	0.9996929694451981	0.9991370190969323	0.14229713837710703	3.2850914752822273	0.9998884799821568	3.311154446177856	0.6841282251759186	0.7285991462941422	
2582.675	2260.0	0.7975106962271492	14.803363316386372	2259.0	0.958578986876829	2582.0	1.2188038288521517	18.714285714285676	1.1661412947716143	2591.0	3.3031953128042475	2554.0	0.9375381301668748	14.655936161930706	0.16793769517535762	0.56375	0.0	0.8755093555093555	0.9040866200157696	1808.15	1.245387021110242	0.7645676200248487	2583.0	2259.85	1.133832853201767	2571.05	0.0	1.55	0.19136697045102072	0.17900281552882133	0.9758925461693504	1.201547388781429	0.11435034539235803	1.2237278002563454	0.0	1803.6912500000003	0.0	3013.0	0.0	1807.55	0.9566254367962727	0.0	1940.0	0.09906759906759907	0.6904658730366012	8.598213790425473E-4	0.0	0.7059514487079092	1.195132923358663	0.697141738449491	1808.15	1797.4	3013.2	18.80923037547317	3014.0	1807.8524999999997	0.6956085679327513	18.88119158878509	0.0	0.9438111040272191	14.741467442644076	0.6847742184484755	3.1248573347873363E-4	0.9996875142665212	0.9991401786209575	0.13117944725574154	3.2947532063738905	1.0	3.314636045153763	0.6818181818181818	0.7341673182173576	
3635.65	3182.0	0.6978852838934071	16.421721190686668	3180.0	0.9419826610096944	3634.0	1.2188038288521517	18.920659278204056	1.3498138480222663	3526.0	2.5792164746778408	3393.0	0.9184470648485162	15.713157146916764	0.35182704604783893	1.21875	0.0	1.7023535743993736	1.7486055848360702	2545.45	5.240318302387265	0.6691836438521882	3636.0	3181.1	1.3110886776671007	3456.775	0.7	2.05	0.38007600131911123	0.366596841164076	0.9681666316599902	4.793435635123617	2.40399784757722	4.993038869650005	0.0	2025.8350000000003	0.0	4240.0	3.4422561530328736E-4	2544.1	1.820066071210082	0.0	1950.0	2.2580278488206877	1.3435958269443469	0.0010172687574434298	0.0	0.8383545770567786	1.3898062819073649	1.3678897730621868	2043.7	1998.15	4241.55	19.316144198522473	4242.0	2544.89875	0.8161806038578762	19.698290598290626	0.0	0.9438111040272191	16.067744079992455	1.3167092924126171	6.015142502364055E-4	0.9993984857497633	0.9989827312425565	2.631594459180666	2.540380789997145	0.9996557743846967	2.613552361396296	0.7952402004126142	0.6568043917942834	
5769.475	5049.0	0.816363305424115	19.514369717015843	5048.0	0.9538721351709523	5769.0	1.2188038288521517	22.501915778058912	2.3647677752473597	5533.0	2.8440993782536768	5418.0	0.9386958082436422	18.858991627229678	1.2439464853256843	121.58249999999998	0.0	5.6926895437097755	5.8885362374319685	4039.1	7.43381109886073	0.8062624933126307	5770.0	5048.425	2.291753952626681	5465.175	97.85	162.15	1.3701361611995715	1.3075693460746476	0.968684337001043	6.694248270840911	1.169558684644347	7.101743511547221	0.0	3407.73125	0.0	6731.0	0.02759330541573255	4038.4	6.036893786073008	0.0	1960.0	1.0389515835456862	0.8822487384662461	0.04636301252358895	0.0	0.9536426871682225	2.443736459046687	0.8890783410138249	3464.9	3335.25	6731.4	22.851704428504792	6732.0	4038.7062500000006	0.935342523463048	23.15999632488056	0.0	0.9438111040272191	19.201342556938325	0.8726278691487439	0.0344628637282524	0.9655371362717478	0.953636987476411	1.285005512679162	2.815127417314131	0.9724066945842674	2.8632188131543406	0.9167888563049853	0.7947952684258611	
6852.475	5996.0	0.8563207083128487	15.670001637465216	5995.0	0.9893351881559515	6852.0	1.2188038288521517	19.353189401373903	2.3095656386357346	6144.0	3.1806670908401715	6067.0	0.9767297940105597	15.321933267909762	1.1408419299358254	144.92875	0.0	4.683434509930048	5.030314832386557	4797.05	2.4661863435401963	0.846837707506132	6853.0	5995.85	2.20641105600754	6110.325	115.3	193.4	1.3046650195935847	1.22977855150884	1.0038247526662651	2.057180242067394	0.2513297596964538	2.2671024295696234	0.0	4944.95375	0.0	7994.0	0.022651814306202233	4796.3	5.299324365575205	0.0	1970.0	0.22114595304547693	0.7826930031161284	0.03786736631879859	0.0	0.8563533649909939	2.398987959058962	0.7881160375803528	4974.8	4913.05	7994.5	19.51993646274326	7995.0	4796.688750000001	0.8437933106671757	19.6989028983134	0.0	0.9438111040272191	15.492431664396753	0.7783610026041666	0.028471830891284668	0.9715281691087153	0.9621326336812015	0.2844277059112494	3.1637773424744804	0.9773481856937978	3.1969921104534347	0.8285492312724894	0.8339136147150763	
6859.775	6002.0	0.8593769666456981	15.139566650965582	6002.0	0.9974250892123824	6859.0	1.2188038288521517	19.14690140845066	1.6136851533002567	6431.0	3.2614497019944237	6356.0	0.9826504159946694	15.051376146789014	0.5088639521316944	24.41375	0.0	1.7998540016375493	2.053183163796507	4801.9	1.609642913323901	0.8423835484811073	6860.0	6002.0	1.5354484644824231	6386.15	15.95	32.9	0.620898838148408	0.5704603081452957	1.0120133318333635	1.557747578881604	0.17562664701611458	1.580571956266379	0.0	5089.403749999999	0.0	8002.0	0.00313698495427279	4801.4	2.2661987411040303	0.0	1980.0	0.15903049257232213	0.7523846703778465	0.006400093375222496	0.0	0.766165827564506	1.675275000664991	0.7560169891458235	5115.6	5068.55	8002.95	19.19783553381502	8003.0	4801.722500000001	0.756860598461125	19.243124018838333	0.0	0.9438111040272191	15.094002283339293	0.7472788057844815	0.004772461153631715	0.995227538846368	0.9935999066247776	0.19170579029733958	3.253433208489182	0.9968630150457273	3.271742543170904	0.7474641073657927	0.8125821596244245	
6846.0	5990.0	0.8344711978055579	15.09614029713587	5990.0	0.9870146568706304	6846.0	1.2188038288521517	19.103962206644326	1.2847035477733755	6610.0	3.2833801359554284	6529.0	0.9709448952550361	15.016012130401844	0.24681954598521555	0.2475	0.0	1.1546311564668181	1.177623227427659	4792.35	1.5238007943782486	0.8136827868836731	6846.0	5990.0	1.2502221615304754	6569.025	0.0	0.65	0.27973205617677677	0.26502627734660356	1.0000373165861498	1.4892759355035043	0.15083979941535672	1.5036212001145257	0.0	4828.847500000002	0.0	7986.0	0.0	4791.85	1.2116987030193875	0.0	1990.0	0.14055369637967752	0.7190453355433575	1.343502614662781E-4	0.0	0.7368300503893724	1.3125456568421832	0.7234262521059887	4839.95	4814.0	7986.925	19.15129897560609	7987.0	4792.112500000001	0.7282023053524252	19.196890794914996	0.0	0.9438111040272191	15.054236052766791	0.7142586989409985	5.124092207553862E-5	0.9999487590779241	0.9998656497385338	0.16671746418774763	3.2736225266360135	1.0	3.291775156991671	0.7169954476479514	0.7901859189271753	
6871.775	6013.0	0.8006251860672936	15.07567527010803	6012.0	0.9855138176850218	6871.0	1.2188038288521517	19.042372376841758	1.2510884819350325	6734.0	3.289953894441298	6664.0	0.9700608698296826	14.98398926654739	0.21875553957488775	0.46000000000000013	0.0	1.129959956315981	1.1470982625551216	4810.35	1.4946439257929396	0.7700752029503791	6872.0	6012.825	1.2223107453850257	6697.725	0.05	1.1	0.24209306789375643	0.2333726613113034	0.9986182962065108	1.4593111674370138	0.15073007293898	1.4735918179107341	0.0	4811.729999999999	0.0	8016.0	1.0384323824754152E-5	4809.85	1.1768281910858474	0.0	2000.0	0.13009100402804713	0.715541325745983	2.281684297863514E-4	0.0	0.7238520408163265	1.2729673242208863	0.7189140542972852	4822.9	4800.15	8016.95	19.09011869366496	8017.0	4810.139999999999	0.7174877821007147	19.158401792382396	0.0	0.9438111040272191	15.030089596273081	0.7117612117612118	9.558720786625346E-5	0.9999044127921337	0.9997718315702135	0.1633811230585424	3.279889683959244	0.9999896156761752	3.297699775951995	0.7099792099792099	0.7423943872219722	
6913.375	6050.0	0.7770821114369589	15.043349028840563	6049.0	0.9849922097091245	6913.0	1.2188038288521517	18.98909090909087	1.2393092622563668	6841.0	3.292553279565644	6774.0	0.9668938156629155	14.960454545454553	0.20537377170794602	0.8725000000000002	0.0	1.121270661157025	1.137964951026802	4839.75	1.4707825576273723	0.743138784950627	6914.0	6049.175	1.2042340135021714	6804.1	0.15	2.05	0.23317273640878905	0.2222474446841057	0.998506805755985	1.43711400556125	0.1401730839211605	1.4509975190043967	0.0	4836.355	0.0	8065.0	3.100711096411444E-5	4839.15	1.165879770557661	0.0	2010.0	0.1293649624281715	0.703258888405639	4.2322580645161285E-4	0.0	0.7161485192279358	1.2619040478955894	0.7066356657809271	4842.95	4829.1	8065.55	19.036401802034156	8066.0	4839.373750000001	0.7092356971836206	19.096409652736952	0.0	0.9438111040272191	15.000709737517667	0.6997073884418434	1.8033124812041898E-4	0.9998196687518796	0.9995767741935484	0.14783372365339578	3.2876593873660447	0.999968992889036	3.3006915832840824	0.7030238375515009	0.7227848101265723	
6916.0	6052.0	0.7243081852606941	15.033743950725937	6051.0	0.9907484510214738	6916.0	1.2188038288521517	18.960213169805783	1.2396015584856426	6877.0	3.300810210354011	6815.0	0.9709032752470946	14.958125273762574	0.20123256427023742	1.3562499999999997	0.0	1.1127863837878615	1.132277760407048	4841.45	1.4453415240602592	0.7099933199096831	6916.0	6051.225	1.2040179946525207	6846.6	0.35	2.9	0.22830439165326563	0.2168680361609696	1.006624534577894	1.4045586950189404	0.13923038898909895	1.4289578755843189	0.0	4841.1025	0.0	8068.0	7.230209882664022E-5	4840.95	1.1604665565648224	0.0	2020.0	0.1262618873445501	0.6983332944545608	5.990188484379034E-4	0.0	0.7081565471836138	1.2651221600394014	0.7015975377399971	4851.2	4834.75	8068.825	19.004143622294826	8069.0	4841.161249999999	0.7017694675550805	19.05892359583513	0.0	0.9438111040272191	14.993340092030905	0.6955571740713765	2.8005264762639954E-4	0.9997199473523735	0.9994009811515622	0.15337423312883436	3.2935592230171733	0.9999276979011733	3.3106544235532134	0.6945455869501893	0.6966057059253588	
6846.0	5991.0	0.710381231671532	15.011479028697632	5990.0	0.9972995801732223	6846.0	1.2188038288521517	18.91745289907986	1.2391166322305223	6848.0	3.3077270358520394	6787.0	0.9809141323030481	14.9202570468818	0.19847926948213399	2.1525	0.0	1.0992855280312908	1.1223084336963995	4792.45	1.412435614422369	0.6934454321713217	6846.0	5990.125	1.2110860567851447	6816.425	0.9	6.35	0.21935715552887838	0.20998354521794332	1.0080864540307295	1.3817487141807576	0.13326668089547505	1.3966193638307247	0.0	4792.347499999999	0.0	7987.0	1.878326202650527E-4	4792.15	1.1501452716423506	0.0	2030.0	0.12214527773684986	0.6906611628585875	0.0013234543199841602	0.0	0.7025367647058823	1.2568473093886656	0.6939414016489989	4803.35	4783.65	7987.0	18.966398619431583	7987.0	4792.29875	0.690832384577533	19.02111372318543	0.0	0.9438111040272191	14.965226151407995	0.6868793808411215	4.489066304561468E-4	0.9995510933695438	0.9986765456800157	0.14457301889556173	3.301489703519588	0.999812167379735	3.316309138994808	0.6836234640140433	0.6859074210139302	
6837.0	5983.0	0.704639626495459	15.024747252747213	5982.0	0.9978369365588418	6837.0	1.2188038288521517	18.929240192503997	1.2382205162370976	6869.0	3.2986598505076037	6800.0	0.9811157906209578	14.937261192941516	0.19776527741910202	2.911249999999999	0.0	1.100826739597904	1.1190243814873	4786.15	1.441218795888406	0.6949878515297913	6837.0	5982.175	1.21053671522967	6832.7	1.6	8.25	0.21854844216947472	0.20859759689398522	1.0106577661039546	1.4083187390542955	0.14484975711555523	1.4222864680156602	0.0	4780.7162499999995	0.0	7976.0	3.348120867163305E-4	4785.55	1.1460962186368677	0.0	2040.0	0.12796139221994735	0.6987126202964602	0.0017221943887775553	0.0	0.7074358974358974	1.2608064823925107	0.7024229074889868	4789.9	4773.6	7976.225	18.970614697344413	7977.0	4785.77625	0.7008067531154758	19.031604395604372	0.0	0.9438111040272191	14.976966995306782	0.6951521327704179	6.085391406377144E-4	0.9993914608593627	0.9982778056112225	0.15668135095447872	3.2906492745124667	0.9996651879132836	3.3087472527470503	0.6924956242707118	0.6860322108345237	
5799.5	5075.0	0.7002049880423296	14.260219667067105	5074.0	1.038928259580429	5798.0	1.2188038288521517	18.19772302463894	1.2713242862662208	5918.0	3.3178732524464394	5795.0	1.019921548008133	14.186304163126577	0.19176417343098015	3.1587500000000004	0.0	1.0783959793303604	1.0964723918655543	4059.9	1.0071685817184028	0.6885828998352426	5800.0	5074.55	1.2434230925634955	5859.85	1.75	5.45	0.21141451621970225	0.20094787538079525	1.0514532060966009	0.9526586620926265	0.017581528439597382	0.9861338530633252	0.0	4241.225	0.0	6765.0	4.1159522549538425E-4	4058.85	1.1214303393166523	0.0	2050.0	0.014480408858603067	0.2709516335766905	0.0012844836729162493	0.0	0.324582338902148	1.29265705716548	0.2742925332424139	4252.2	4230.3	6765.85	18.23424490853209	6767.0	4059.519999999998	0.3191879351996409	18.26723728813559	0.0	0.9438111040272191	14.227788756250131	0.26665250637213256	7.442064812810708E-4	0.999255793518719	0.9987155163270838	0.020615072659682324	3.3139673358282744	0.9995884047745046	3.3233486160636163	0.3126381098079211	0.6805256869772568	
3633.675	3181.0	0.6696900982615279	14.152222222222226	3179.0	1.1033152243063735	3633.0	1.2188038288521517	18.03192452830193	1.3017182378124068	2698.0	3.3335466255470494	2571.0	1.0851965742873968	14.030339622641495	0.16213009498360723	13.838749999999996	0.0	0.9680741123495977	0.9903068689142056	2544.45	0.9372030651340901	0.6653651827867824	3635.0	3179.45	1.2771815536862718	2636.025	10.2	19.6	0.1752743511865987	0.168547997235747	1.117620539773803	0.8755471698113133	0.08580950409202884	0.9076489889795493	0.0	2718.17	0.0	4238.0	0.003732435597189696	2542.9	1.0187610359034727	0.0	2060.0	0.07599243856332703	0.5804059533970048	0.007165968959654864	0.0	0.5492540168324407	1.3190320292834632	0.5912096460521198	2727.6	2708.5	4239.425	18.092396915855886	4241.0	2543.5587499999997	0.5360781204472984	18.148237547892737	0.0	0.9438111040272191	14.093485107522039	0.5681818181818182	0.005065501908005741	0.9949344980919941	0.9928340310403452	0.09525645969919012	3.3311203319502005	0.9962675644028104	3.335147392290227	0.5266754024709847	0.6608969607116384	
2563.0	2243.0	0.745699356913183	14.829397590361433	2242.0	1.0656636077770703	2563.0	1.2188038288521517	18.69122319301034	1.2584804905580136	2557.0	3.2987375285890614	2488.0	1.0469543447766312	14.672200158856231	0.1556864779075341	18.285000000000004	0.0	0.8530797711208348	0.8762639957919707	1794.15	1.279428117553613	0.7226874443368927	2563.0	2242.475	1.2307999294931355	2517.475	13.7	23.9	0.17326632108979864	0.16466509902129567	1.0912899884818	1.2229565897536165	0.1272667373521212	1.2489843145486978	0.0	1779.3624999999997	0.0	2990.0	0.007645302603309243	1793.85	0.9298581940176482	0.0	2070.0	0.10561708860759493	0.7095423286409178	0.013312538294435468	0.0	0.7264811849479583	1.2911786293241143	0.7196543408360129	1787.65	1768.95	2990.0	18.77664516118763	2990.0	1793.985	0.7107932132173792	18.86204819277108	0.0	0.9438111040272191	14.7552201882617	0.6988235294117647	0.010171489240295336	0.9898285107597049	0.9866874617055644	0.1488	3.280063542494073	0.9923546973966907	3.319647058823536	0.6974566246056783	0.6970588235294135	
2566.95	2246.0	0.8024120205614876	14.830130486358216	2246.0	0.9964069783465949	2566.0	1.2188038288521517	18.75512770137529	1.2217631983109105	2563.0	3.296625741045934	2507.0	0.9739705072135618	14.691512770137493	0.18144559580035705	6.400000000000001	0.0	0.890729947266167	0.9183245367467375	1796.7	1.2961084905660354	0.7730917281876223	2567.0	2246.0	1.187602007819532	2537.375	4.15	9.65	0.2134799871197055	0.19657598698311363	1.0282062971456147	1.226912514711651	0.12375495536258954	1.2565029585642502	0.0	1796.4562499999993	0.0	2994.0	0.0023028049829370476	1796.5	0.9965163591773034	0.0	2080.0	0.10979929161747344	0.707802514322822	0.005352042372646349	0.0	0.719550650374458	1.2716365049876106	0.7163940965297168	1802.6	1791.1	2994.1	18.83805642281479	2995.0	1796.6050000000007	0.708187107848389	18.93187030446821	0.0	0.9438111040272191	14.76833895358126	0.6982052282481467	0.0035495536272530563	0.9964504463727465	0.9946479576273536	0.14072327044025157	3.283743061062678	0.9976971950170629	3.310652515723293	0.6976199765899337	0.7322593320235743	
2562.0	2242.0	0.7945093457943938	14.79557210031346	2241.0	0.9778537688229626	2562.0	1.2188038288521517	18.712223515715905	1.1973363854469008	2577.0	3.295259039397459	2535.0	0.9542244511786974	14.658517656189344	0.17627160556540475	0.6224999999999999	0.0	0.8960452607229453	0.9208568928367322	1793.3	1.2694280078895435	0.7687419119046515	2562.0	2241.45	1.1592311409033496	2555.65	0.2	1.15	0.2091515387786537	0.1906682887506132	1.006770055790911	1.2173505275498233	0.11710047501535947	1.2373819202982084	0.0	1794.895	0.0	2988.0	1.1128112393935179E-4	1793.05	1.0040719564914238	0.0	2090.0	0.10450097847358121	0.6972560031921197	6.393328700486448E-4	0.0	0.7114403453689168	1.2459809621040845	0.7027372981488775	1800.25	1789.8	2988.9	18.793503728894237	2989.0	1793.1700000000005	0.7028155181891186	18.891967084639553	0.0	0.9438111040272191	14.729502777592137	0.6912107101280559	3.4665358047293853E-4	0.999653346419527	0.9993606671299513	0.13687915526007038	3.284866123399317	0.9998887188760607	3.305813499804932	0.6910386567746973	0.7325517780382984	
2572.725	2251.0	0.8063829787234073	14.826227591582246	2251.0	0.9729690973782128	2572.0	1.2188038288521517	18.736204889406267	1.1899961498260545	2586.0	3.2978280525451935	2552.0	0.9496263531955803	14.678518805738648	0.17374043864843272	0.5650000000000001	0.0	0.89108168873345	0.9185484783281928	1801.1	1.2727378640776665	0.7695809332090278	2573.0	2251.0	1.153325793916342	2571.275	0.15	2.3	0.20416597929093303	0.18824770039323685	1.0016729290602704	1.2219805825242693	0.11491518343293919	1.2438177834361475	0.0	1801.4550000000006	0.0	3001.0	8.324315325064513E-5	1800.6	1.0004163659579193	0.0	2100.0	0.10236525785188057	0.6831460524278354	0.0012766429840142094	0.0	0.7030089878858929	1.2358397089911284	0.68759765625	1804.55	1797.7	3001.45	18.82069648057236	3002.0	1800.8300000000004	0.6908498833355351	18.922837100545618	0.0	0.9438111040272191	14.753287494818176	0.6785576179427688	3.135418089831387E-4	0.999686458191017	0.9987233570159858	0.13009708737864079	3.286157425358683	0.9999167568467493	3.308512299882867	0.6793604651162791	0.735546875	
2580.675	2258.0	0.7773818745158811	14.799648574775468	2258.0	0.9744291915323953	2580.0	1.2188038288521517	18.74928433268857	1.1916117588665067	2585.0	3.2993947377644504	2559.0	0.95491383285353	14.694081237911018	0.17443993267209007	0.61625	0.0	0.8911074801296076	0.918053777199319	1806.55	1.2743490089389808	0.7570322674801209	2581.0	2258.0	1.1599618401386351	2572.275	0.1	2.45	0.20660392464538813	0.18841348029043212	1.0053644200454694	1.211318553092179	0.11195727571094802	1.2356206618180603	0.0	1805.53375	0.0	3010.0	5.5250145031630715E-5	1806.25	0.9968781943254966	0.0	2110.0	0.09671179883945841	0.6898065346132943	0.0013559134429132768	0.0	0.7118082618862042	1.2419019485197988	0.6935546875	1811.0	1800.95	3010.95	18.798347618857946	3011.0	1806.3762500000005	0.7004030616534184	18.868996485747722	0.0	0.9438111040272191	14.74192061361337	0.6832688588007737	3.412429181051006E-4	0.9996587570818951	0.9986440865570867	0.1265625	3.28862669245649	0.9999447498549684	3.3094958968347123	0.689121176926055	0.7296826625387004	
2557.95	2239.0	0.7732156862745119	14.823137254901953	2238.0	0.979544107732879	2557.0	1.2188038288521517	18.731384015594553	1.1948317997928082	2571.0	3.3116654683505544	2527.0	0.959904615197799	14.690448343079913	0.17148840713901445	0.7312500000000001	0.0	0.8861852213996368	0.913978304523982	1790.9	1.2530285267682693	0.7422494191178164	2558.0	2238.325	1.1611271239418655	2551.65	0.05	2.65	0.20416017233419742	0.18657927696299986	1.0071892892746372	1.199610136452243	0.11720492540780496	1.2233160782277337	0.0	1789.1012500000004	0.0	2984.0	2.7957169616148062E-5	1790.1	0.9936024584439167	0.0	2120.0	0.10242376856919469	0.6964452469303475	0.0014839287714189717	0.0	0.7041176470588235	1.2412744876066004	0.703205381875742	1794.7	1783.15	2984.5	18.819655215955486	2985.0	1790.5925000000002	0.6902993626580505	18.910901960784322	0.0	0.9438111040272191	14.76574032848713	0.69146246596655	4.0854677776194163E-4	0.9995914532222379	0.998516071228581	0.13177681044717054	3.3049115913556157	0.9999720428303839	3.321851706551598	0.680019493177388	0.7107637514839757	
2569.05	2248.0	0.7931959564541237	14.850039277297732	2248.0	0.9811528678069614	2569.0	1.2188038288521517	18.705228505034853	1.1982367133347647	2582.0	3.2962863248421366	2540.0	0.9523294464721016	14.6854763749032	0.17627977360358607	0.7512500000000001	0.0	0.8878887526474195	0.9154365034388299	1798.65	1.2879968823070913	0.7629722924714711	2570.0	2248.0	1.157362744816591	2565.4	0.15	2.25	0.20215317178274264	0.1883506055621481	1.0088370508828932	1.2336572094830918	0.13177035840251233	1.25913980671502	0.0	1791.8562499999996	0.0	2997.0	8.369368112707491E-5	1798.3	0.9906813235868535	0.0	2130.0	0.11581811115429459	0.705355978078706	0.0012554752671372373	0.0	0.7122047244094488	1.240867579692562	0.7130905511811023	1796.4	1786.95	2997.7	18.83171566079861	2998.0	1798.5149999999999	0.7002828847601076	18.91394437916173	0.0	0.9438111040272191	14.77245704348501	0.6987601704765595	4.191290157948129E-4	0.999580870984205	0.9987445247328628	0.1481335952848723	3.2844004656577543	0.9999163063188728	3.310440202571105	0.6895208414491625	0.7282930631332827	
2582.65	2260.0	0.7925594078691081	14.878910231281841	2259.0	0.9809865976761859	2582.0	1.2188038288521517	18.740023291925464	1.200455381124693	2598.0	3.30232798677802	2549.0	0.9499998849841469	14.688198757763967	0.17336689618055026	0.61875	0.0	0.8944951590594744	0.9181621514639271	1808.15	1.2601619745468533	0.7592413890510066	2583.0	2259.85	1.1520709475022477	2570.625	0.1	2.1	0.20468052460630118	0.19069936064885992	1.0128537453702866	1.2061311602638682	0.12196501378729066	1.235077701958246	0.0	1806.2700000000004	0.0	3013.0	5.5169369965795E-5	1807.55	0.9910484873601326	0.0	2140.0	0.10714285714285714	0.6905990659449749	0.001161119097644587	0.0	0.7133813790416829	1.2474248678269346	0.6971775774206194	1813.3	1799.75	3013.15	18.81513461628223	3014.0	1807.8474999999999	0.6973035789639883	18.942806742453886	0.0	0.9438111040272191	14.753565240453224	0.6846612779060816	3.4247363069655687E-4	0.9996575263693034	0.9988388809023555	0.14091614906832298	3.291072124756354	0.9999448306300343	3.3143473147785345	0.6853649068322981	0.728348909657321	
2144.35	1877.0	0.7569075937785912	14.109074074074082	1876.0	1.0245236471578927	2144.0	1.2188038288521517	18.03890410958902	1.235661452571722	2206.0	3.3187509788510914	2127.0	0.9979786876607213	13.98961218836564	0.16406971121502495	0.65	0.0	0.8559483086278982	0.8861051873077898	1501.3	0.8713103448275837	0.7318124125815276	2145.0	1876.225	1.190274800599858	2172.05	0.1	2.2	0.1945182737688286	0.18284795027051487	1.0543432770535888	0.7941828254847637	0.018564704006513486	0.8412559288872826	0.0	1576.9924999999998	0.0	2501.0	6.347795727933476E-5	1500.75	0.958197525394766	0.0	2150.0	0.014959202175883953	0.23700916872772843	0.0013904689672607762	0.0	0.30218617771509165	1.2763933675624577	0.24184149184149184	1583.1	1573.0	2501.9	18.104933549020238	2502.0	1501.0424999999996	0.29092696773196713	18.184398148148077	0.0	0.9438111040272191	14.054370157587666	0.23037857802400738	4.120004757812608E-4	0.9995879995242192	0.9986095310327392	0.02237442922374429	3.3109132420091676	0.9999365220427208	3.3268169273229478	0.2790858725761773	0.7093793103448315	
1290.175	1129.0	0.686172566371686	14.008466819221955	1128.0	1.0773794283368305	1290.0	1.2188038288521517	17.794247787610622	1.2618593099500475	951.0	3.3334395525517664	874.0	1.0329589114683602	13.775110619469034	0.14353779588248722	3.29375	0.0	0.7276529821843533	0.7560813130368034	903.55	0.7807649043869551	0.6743824027930161	1291.0	1128.65	1.2132132620549883	918.75	1.75	4.9	0.169885027682553	0.1581364825927715	1.1081114270442591	0.6360619469026567	0.08347759379535342	0.7174329979460865	0.0	972.9599999999997	0.0	1505.0	0.0017900981996726677	902.75	0.8269270403957131	0.0	2160.0	0.06914893617021277	0.5581717985118063	0.005034677626509119	0.0	0.552013422818792	1.2979952891443474	0.5827740492170023	978.4	968.25	1505.25	17.91387728319312	1506.0	903.06125	0.527093498044297	18.021052631578932	0.0	0.9438111040272191	13.906055327848396	0.5396950578338591	0.00337393648556056	0.9966260635144396	0.9949653223734909	0.09617486338797815	3.3292442497262233	0.9982099018003273	3.3368763557484193	0.5110410094637224	0.6666303162486412	
862.625	755.0	0.7845614035087701	14.716033254156763	755.0	1.0128878252361675	862.0	1.2188038288521517	18.539695550351293	1.1867547053306953	871.0	3.317579907276678	832.0	0.9596835387402329	14.482669789227167	0.14012595891897897	4.201249999999999	0.0	0.5503186850050319	0.5849882464968978	603.85	1.1030048076923078	0.7527603239449132	863.0	755.0	1.1289041530934325	853.8	2.2	6.3	0.16955506656441147	0.15009324495877407	1.0624240660136157	0.986931155192533	0.15057672970487856	1.024824323475321	0.0	596.1575	0.0	1006.0	0.0036578269182808215	603.6	0.6915010570824525	0.0	2170.0	0.1175115207373272	0.7291989435413437	0.01054305079072881	0.0	0.7179113185530922	1.2405952349245843	0.7493990384615384	600.65	591.25	1006.0	18.650655041461476	1006.0	603.74	0.6992959410915234	18.812707838479817	0.0	0.9438111040272191	14.580314810239923	0.7126865671641791	0.006998779880464126	0.9930012201195358	0.9894569492092713	0.18214285714285713	3.2984615384615705	0.9963421730817191	3.334655775962696	0.6776693455797933	0.7301050175029178	
853.0	747.0	0.8601406799530993	14.680236686390517	747.0	0.9565568053427205	853.0	1.2188038288521517	18.559349593495945	1.16550154717285	870.0	3.3080492077357277	841.0	0.916241143522596	14.446922183507539	0.16049931622160324	1.3837500000000005	0.0	0.5886382623224728	0.6281501194157599	597.35	1.0965517241379314	0.8249895254262547	853.0	747.0	1.110221218097467	854.525	0.55	2.55	0.2174434998744052	0.18452292553223168	1.0171739939618747	0.9923433874709987	0.1203484912753896	1.029179443504116	0.0	596.4212499999999	0.0	995.0	9.216589861751153E-4	597.2	0.7704629319020463	0.0	2180.0	0.09662398137369034	0.6895171892890295	0.004246814888833375	0.0	0.7088270142180095	1.249238454672767	0.7003567181926278	598.5	592.2	995.35	18.688972414410333	996.0	597.265	0.6861203036615914	18.82650887573965	0.0	0.9438111040272191	14.55593368124838	0.6775862068965517	0.002313963833422919	0.9976860361665769	0.9957531851111667	0.14744351961950058	3.2872663551402237	0.999078341013825	3.3218859138533543	0.6608391608391608	0.7904875148632556	
846.425	741.0	0.8450116009280684	14.687529691211386	740.0	0.9446749714910982	846.0	1.2188038288521517	18.48672985781993	1.1570213119321315	869.0	3.2955167361091022	842.0	0.9014003722773979	14.401860465116295	0.16327773705543008	0.21749999999999997	0.0	0.584045584045584	0.6356532870614783	592.7	1.09644128113879	0.8180970234866679	847.0	740.625	1.0921589408042898	854.1	0.0	1.15	0.21315179865127895	0.18781557603892504	0.9921255960789314	0.9949530516431947	0.11117520736913022	1.035111623982182	0.0	596.8087499999999	0.0	987.0	0.0	592.3	0.778826871657754	0.0	2190.0	0.08421052631578947	0.6899243761458064	0.0019187453074163674	0.0	0.7249124854142357	1.2279192298175479	0.6995848161328588	599.0	594.35	987.475	18.635894840029387	988.0	592.49	0.7020735274500807	18.801543942992886	0.0	0.9438111040272191	14.52228108043364	0.678078250863061	3.6419932038201313E-4	0.9996358006796182	0.9980812546925837	0.13513513513513514	3.273647871116261	1.0	3.3197867298578556	0.6791521486643438	0.7844888366627472	
856.0	749.0	0.855269320843085	14.711461988304068	749.0	0.9342491231041581	856.0	1.2188038288521517	18.485111371629564	1.1430435828706593	861.0	3.2996960883518534	840.0	0.8923578375445823	14.40187573270808	0.16273403154959637	0.17624999999999996	0.0	0.5815608775749456	0.6324300792293623	599.25	1.1238434163701079	0.8201152789452996	856.0	749.0	1.0801888637427257	852.075	0.0	0.85	0.2081170488859443	0.18431065112146114	0.980017327976273	0.9875725900116152	0.13196734634694243	1.0475577181563422	0.0	597.51	0.0	999.0	0.0	599.1	0.7687938523220849	0.0	2200.0	0.09534883720930233	0.7137365355973277	0.0014278515034436418	0.0	0.723915592028136	1.2056993643065252	0.7255952380952381	601.5	594.35	999.0	18.682051111534367	999.0	599.1675000000002	0.7035106130349763	18.8719298245614	0.0	0.9438111040272191	14.56223974423724	0.7052325581395349	2.9496934324462257E-4	0.9997050306567553	0.9985721484965563	0.16144018583042974	3.2753810082063617	1.0	3.3217903415783625	0.6837979094076655	0.7917159763313588	
856.0	749.0	0.8522648083623612	14.639372822299656	749.0	0.9365133023354281	856.0	1.2188038288521517	18.50934579439254	1.146302781333772	867.0	3.299431805756646	849.0	0.8970451418841887	14.420973348783322	0.159178705542552	0.15124999999999994	0.0	0.5638093648276438	0.6310684132426764	598.95	1.0784705882352954	0.8287934929683246	856.0	749.0	1.092108627995299	856.075	0.0	0.6	0.2063813717518752	0.1853257599971178	0.9825631177627293	0.9874564459930326	0.11863557229601669	1.0297563224479716	0.0	597.6287500000001	0.0	998.0	0.0	598.85	0.7662098930481284	0.0	2210.0	0.08765859284890427	0.6821734529380251	0.001004016064257028	0.0	0.6940559440559441	1.2139596493261742	0.6893404004711425	601.7	593.85	998.0	18.66155560401967	998.0	598.8812500000001	0.6776060198872693	18.80082063305978	0.0	0.9438111040272191	14.533330305294735	0.6744521337946944	2.530929168574038E-4	0.9997469070831425	0.998995983935743	0.14469078179696615	3.2720467836257656	1.0	3.321688159437316	0.6575898030127463	0.8056074766355106	
854.0	747.0	0.8608294930875522	14.631962397179787	747.0	0.9411704216897752	854.0	1.2188038288521517	18.440825688073385	1.1540265766562627	872.0	3.291557921789829	846.0	0.8939764652136749	14.345068807339432	0.1665991507379924	0.12624999999999997	0.0	0.5636969192339717	0.6335591068108256	597.75	1.090129259694477	0.8243467693206579	854.0	747.0	1.0904185043493477	861.025	0.0	0.45	0.2086113522512847	0.18834420266224303	0.9844082901803872	0.9828703703703714	0.11104239602787043	1.0382031584415095	0.0	599.87625	0.0	996.0	0.0	597.55	0.7569115815691159	0.0	2220.0	0.0777262180974478	0.6655289639635019	7.529490504475863E-4	0.0	0.6985465116279069	1.2177728867359021	0.6784869976359338	602.25	597.15	996.0	18.62861172476621	996.0	597.6449999999998	0.6765099581903086	18.749001175088125	0.0	0.9438111040272191	14.512707033655754	0.6565366972477065	2.105116430167366E-4	0.9997894883569831	0.9992470509495524	0.13588850174216027	3.270527522935817	1.0	3.312514619883076	0.6589327146171694	0.7869212962962925	
856.0	749.0	0.8361078546307102	14.695877502944661	749.0	0.9409138115847172	856.0	1.2188038288521517	18.597633136094654	1.1508183687959206	862.0	3.309634932016299	839.0	0.8840602606386317	14.499294947121038	0.1631059233424528	0.11875000000000002	0.0	0.5655949895615866	0.629615753853894	599.35	1.084642438452522	0.8078033842678906	856.0	749.0	1.0713020405873663	850.025	0.0	0.35	0.20946775417045332	0.18545681318893734	0.9950149952443192	0.9957446808510644	0.139989975727787	1.037714044973628	0.0	597.00875	0.0	998.0	0.0	598.95	0.7438973240499958	0.0	2230.0	0.107981220657277	0.7078328512291523	5.870020964360587E-4	0.0	0.7192307692307692	1.2293629236357335	0.7153024911032029	600.8	593.65	998.6	18.705495156642073	999.0	599.1512499999999	0.6975615007750257	18.848527679623082	0.0	0.9438111040272191	14.588056840357916	0.6961583236321304	1.9885751674534913E-4	0.9998011424832548	0.9994129979035639	0.16881594372801875	3.2879289940828738	1.0	3.3326266195524537	0.6794947121034077	0.7620567375886518	
853.0	747.0	0.8605600933488855	14.659246171967022	746.0	0.9391673172343845	853.0	1.2188038288521517	18.465443786982238	1.1476968344234417	864.0	3.300803385976608	838.0	0.8911794212275332	14.406390532544386	0.16254347387071827	0.14625	0.0	0.570949064361836	0.6274819916850218	597.3	1.080637544273909	0.8279788598050958	853.0	746.75	1.0801473309445346	851.925	0.0	0.7	0.21054106519147958	0.18411730510504068	0.9934822244741834	0.9988249118683925	0.12365541489068539	1.0392226988047857	0.0	595.5262499999999	0.0	995.0	0.0	597.15	0.7428715196242871	0.0	2240.0	0.1	0.7038788578034894	0.0011786496043104898	0.0	0.7164310954063604	1.2287750562611905	0.7144988066825776	598.8	592.85	995.025	18.68064103222695	996.0	597.2062500000002	0.7016505401577746	18.78798586572438	0.0	0.9438111040272191	14.551858786445269	0.6941860465116279	2.454801174030123E-4	0.999754519882597	0.9988213503956894	0.15871121718377088	3.2714792899408613	1.0	3.316451233842574	0.6850117096018735	0.7875739644970383	
744.125	652.0	0.8235059760956147	14.152116402116393	651.0	0.96762458084325	744.0	1.2188038288521517	18.040860215053762	1.1719896754088264	770.0	3.315127961160124	730.0	0.9265884318877794	13.96397849462367	0.15664538866844116	0.16875	0.0	0.5471121806738245	0.6002618168606391	521.2	0.8168865435356207	0.7954694757686506	745.0	651.05	1.1157087812231357	754.575	0.0	0.8	0.20669899899002678	0.18035637259840626	1.0241437906925357	0.7061251664447413	0.03631850008009468	0.761315736484338	0.0	541.6324999999999	0.0	868.0	0.0	521.05	0.7256637168141593	0.0	2250.0	0.024771838331160364	0.34613970213264766	0.0014761509364332505	0.0	0.40887533875338755	1.2490232152396057	0.3584010840108401	543.7	538.8	868.95	18.16871173874892	869.0	521.1062499999999	0.38555927865398026	18.279629629629603	0.0	0.9438111040272191	14.058114301820169	0.3368146214099217	3.1142075651530566E-4	0.9996885792434845	0.9985238490635668	0.049136786188579015	3.2989403973510134	1.0	3.324834874504644	0.3704308093994778	0.7659946236559132	
535.4	469.0	0.7058441558441552	14.207936507936514	468.0	0.9796048680432901	535.0	1.2188038288521517	18.007234042553215	1.1623883394372956	470.0	3.3327286523451924	437.0	0.9285903813098793	13.98893617021275	0.14088777077587233	0.6649999999999999	0.0	0.4265026271946687	0.4813592819437086	374.95	0.7507865168539325	0.691081863115731	536.0	468.525	1.098504304983917	453.1	0.25	1.75	0.18215549657744876	0.16056233432587988	1.0452758401807394	0.6403547671840353	0.1125212878597496	0.6998226891762475	0.0	391.5737500000001	0.0	624.0	6.351626016260162E-4	374.65	0.5874197689345314	0.0	2260.0	0.07872340425531915	0.6369653892403286	0.0044659946408064305	0.0	0.6332199546485261	1.2378725758107127	0.6655328798185941	393.5	387.3	624.7	18.107197541991617	625.0	374.78499999999997	0.6063278040553604	18.233106575963717	0.0	0.9438111040272191	14.083387026530678	0.6118843683083511	0.0016952702266218255	0.9983047297733781	0.9955340053591936	0.14601769911504425	3.3263829787233865	0.999364837398374	3.3362255965292738	0.5722698072805139	0.6689189189189171	
433.0	379.0	0.85234899328859	14.584862385321106	379.0	0.9237211680408816	433.0	1.2188038288521517	18.362107623318387	1.1082271713496494	456.0	3.309902067125563	429.0	0.8533990403334134	14.259641255605384	0.13974233484270365	0.8300000000000001	0.0	0.3389300411522634	0.38494584868718945	303.15	0.9442660550458721	0.822964219039433	433.0	379.0	1.0352168344866692	441.9	0.2	2.0	0.19271184008368805	0.16372177638969096	0.9930580529508697	0.8085201793721986	0.10283906018362876	0.8722626245566429	0.0	302.13	0.0	505.0	6.598482349059717E-4	303.0	0.4434897554527429	0.0	2270.0	0.06334841628959276	0.6662064784749488	0.006586530545035403	0.0	0.7055808656036446	1.1784720092120904	0.6853146853146853	304.05	299.6	505.0	18.536335512945406	505.0	303.06125	0.6858098472014045	18.745183486238528	0.0	0.9438111040272191	14.403469226780402	0.6468957871396895	0.0027389338183865927	0.9972610661816136	0.9934134694549646	0.1291759465478842	3.2810383747178227	0.999340151765094	3.333031674208136	0.6568736141906873	0.7953436807095356	
428.0	375.0	0.8639080459770122	14.540835266821338	375.0	0.8997692168631651	428.0	1.2188038288521517	18.31095571095571	1.102442101871074	440.0	3.316066966973815	424.0	0.8214050827342442	14.220279720279727	0.15643949628108222	0.28125000000000006	0.0	0.3514323784143904	0.40488772264159334	299.7	0.9190255220417641	0.827185138122992	428.0	375.0	1.0196829661372528	431.0	0.0	0.9	0.22572892721317392	0.18159483536238713	0.9590289014519519	0.8067599067599067	0.1176282523213165	0.8575679010380064	0.0	300.34375000000006	0.0	499.0	0.0	299.65	0.47636484687083885	0.0	2280.0	0.09027777777777778	0.7051163729242307	0.0029747149231531982	0.0	0.7183098591549296	1.1732560716876312	0.7205882352941176	301.9	297.75	499.175	18.55357577511579	500.0	299.6587499999998	0.6917685966584076	18.70232018561484	0.0	0.9438111040272191	14.410323670018974	0.6857954545454545	9.345817300698018E-4	0.99906541826993	0.9970252850768468	0.16241299303944315	3.2902097902097798	1.0	3.334032634032622	0.6668564920273349	0.7883177570093467	
425.0	372.0	0.8632701421800948	14.565393794749413	372.0	0.8904391489654551	425.0	1.2188038288521517	18.35823665893271	1.090864017029307	439.0	3.3112798730525967	418.0	0.8370296155482263	14.217633410672848	0.1527483782604842	0.07875	0.0	0.33417593528816986	0.3968789586784539	297.75	0.933953488372093	0.8444189227560137	425.0	372.0	1.0208981228445495	427.1	0.0	0.3	0.2146026410686125	0.17947597121787293	0.946246865881572	0.8201856148491883	0.12698374479605068	0.8824893032208463	0.0	296.15	0.0	496.0	0.0	297.65	0.475821398483572	0.0	2290.0	0.08564814814814815	0.716096825294561	0.0010135135135135136	0.0	0.7163915094339622	1.177625716108415	0.7332535885167464	297.85	293.4	496.0	18.59587536770082	496.0	297.71125000000006	0.690465776126045	18.713365155131278	0.0	0.9438111040272191	14.440176571892199	0.7015945330296127	2.658695325790133E-4	0.9997341304674212	0.9989864864864865	0.16507177033492823	3.2941995359628646	1.0	3.333333333333321	0.660092807424594	0.8276595744680852	
433.0	379.0	0.8793023255813951	14.53939393939393	378.0	0.8920067228657258	433.0	1.2188038288521517	18.188558352402737	1.1038518754521018	447.0	3.2772253726514293	428.0	0.8439707972173193	14.111899313501148	0.16390427498872776	0.08375	0.0	0.3484494831610537	0.4148800890885864	303.0	0.9803203661327237	0.8553513381480163	433.0	378.95	1.03686418675615	435.95	0.0	0.6	0.2303733843545248	0.1906281678195833	0.9412974184643031	0.8712328767123295	0.1362107098955587	0.9176075289367219	0.0	301.4324999999999	0.0	505.0	0.0	302.75	0.5007463924365566	0.0	2300.0	0.09318181818181819	0.69569308579736	0.001981833195706028	0.0	0.7191142191142191	1.1657466917052144	0.7102803738317757	303.65	298.95	505.0	18.50922761909998	505.0	302.87000000000006	0.6890862843309667	18.68837209302327	0.0	0.9438111040272191	14.376650908300519	0.6775280898876405	2.772865952723757E-4	0.9997227134047275	0.9980181668042939	0.17782909930715934	3.2193258426966174	1.0	3.3147126436781464	0.6504524886877828	0.8367346938775516	
427.0	373.0	0.8596287703016247	14.512558139534894	373.0	0.8973390395756928	427.0	1.2188038288521517	18.41255813953488	1.1096993539111062	438.0	3.3173718279316313	419.0	0.8372150760117538	14.270601851851849	0.16303794972117525	0.06124999999999999	0.0	0.3425340871300299	0.4112554988080331	298.75	0.9168618266978925	0.8377146882403423	427.0	373.0	1.0307627666401404	427.975	0.0	0.3	0.2229365724429132	0.19119469004407733	0.9550107876464281	0.8107981220657275	0.1231008298981054	0.8514474091871355	0.0	299.775	0.0	498.0	0.0	298.55	0.4979225527671597	0.0	2310.0	0.09090909090909091	0.6749106166845154	0.001001335113484646	0.0	0.7064705882352941	1.1944625935006226	0.6892857142857143	301.7	297.4	498.0	18.558742713610066	498.0	298.68500000000006	0.677477489324464	18.698604651162793	0.0	0.9438111040272191	14.403656197438082	0.6603881278538812	2.0423137545452002E-4	0.9997957686245453	0.9989986648865153	0.1686182669789227	3.2912735849056487	1.0	3.3377314814814705	0.6481264637002342	0.8075294117647059	
417.0	365.0	0.8700712589073631	14.599999999999998	365.0	0.8977649778348601	417.0	1.2188038288521517	18.381944444444454	1.1035771460563808	432.0	3.309245304766366	418.0	0.8230664288931437	14.254861111111108	0.15436454580619088	0.05875000000000001	0.0	0.3311076870398904	0.3955804366636343	292.15	0.9596199524940608	0.8455514865598758	417.0	365.0	1.0207116795624578	424.825	0.0	0.45	0.21852945598823947	0.18488084559668705	0.9700716412220708	0.8295081967213116	0.12713920166568937	0.8805323999370248	0.0	293.29750000000007	0.0	487.0	0.0	291.95	0.47603615896298823	0.0	2320.0	0.08983451536643026	0.6749414865933028	0.0015374103177314658	0.0	0.6973995271867612	1.2038085541076882	0.6879474940334129	295.1	291.45	487.0	18.586143642961765	487.0	292.04499999999996	0.6731272250557649	18.7645390070922	0.0	0.9438111040272191	14.431346851635514	0.66	2.00446663462259E-4	0.9997995533365378	0.9984625896822685	0.16121495327102803	3.261111111111098	1.0	3.32836879432623	0.6518912529550828	0.8218009478672992	
427.0	373.0	0.8709006928406472	14.56861826697892	373.0	0.8948229041983794	427.0	1.2188038288521517	18.265046296296287	1.1083477660116545	439.0	3.276919313935372	421.0	0.8284187208543725	14.186374133949199	0.16684841454717492	0.043750000000000004	0.0	0.34490857238718337	0.41039150151693826	298.65	0.9830232558139538	0.8489497784981799	427.0	373.0	1.0452413558714857	430.15	0.0	0.45	0.23527776516801377	0.19236747697746662	0.9750374857565889	0.8703703703703702	0.10574249229768125	0.9249502304654709	0.0	298.6050000000001	0.0	498.0	0.0	298.55	0.5102074966532798	0.0	2330.0	0.0779816513761468	0.698230435771427	0.001508295625942685	0.0	0.7393364928909952	1.2075612592551106	0.7119952494061758	300.6	297.5	498.0	18.514650747858617	498.0	298.6050000000001	0.7129113743685098	18.71592505854802	0.0	0.9438111040272191	14.38878165542505	0.6862186788154897	1.4659418137604485E-4	0.9998534058186239	0.9984917043740573	0.14418604651162792	3.2232018561484805	1.0	3.316431924882614	0.6924418604651162	0.8201877934272307	
425.0	372.0	0.8691764705882352	14.569626168224302	372.0	0.8974937759970899	425.0	1.2188038288521517	18.334278959810867	1.1096994765800443	436.0	3.305399184266269	417.0	0.8328981243685947	14.206619385342787	0.16589481365976852	0.05499999999999999	0.0	0.34648169814474344	0.40821915341052356	297.45	0.9274004683840752	0.8459735895928715	425.0	372.0	1.0303089008175703	428.0	0.0	0.75	0.22379165238358587	0.1910857753025177	0.9604437527416148	0.7856481481481474	0.08820933088817431	0.8555198174492246	0.0	299.03749999999997	0.0	496.0	0.0	297.3	0.49824326585243434	0.0	2340.0	0.06293706293706294	0.646936764874763	0.0025159342502515934	0.0	0.6973995271867612	1.1909517471903805	0.6636690647482014	300.5	297.35	496.0	18.527139850887274	496.0	297.36500000000007	0.6750173110659266	18.7607476635514	0.0	0.9438111040272191	14.375767077028119	0.6354166666666666	1.8411957451699366E-4	0.999815880425483	0.9974840657497485	0.12177985948477751	3.275462962962951	1.0	3.3289719626168113	0.6504629629629629	0.8215962441314558	
424.8	372.0	0.8634259259259257	14.552870813397128	371.0	0.893189367501569	424.0	1.2188038288521517	18.376291079812212	1.100905822083249	437.0	3.291099501195931	418.0	0.8287020696098296	14.272300469483588	0.16239017527112143	0.07875	0.0	0.3444032366824005	0.4006250923994812	297.35	0.9632941176470589	0.8433649711613562	425.0	371.4	1.0114312835411132	428.45	0.0	0.65	0.2103901033506346	0.1867242603117801	0.9594445495187722	0.8547785547785559	0.11688515296844215	0.9056870326111014	0.0	297.02750000000003	0.0	495.0	0.0	297.1	0.4760539629005059	0.0	2350.0	0.07728337236533958	0.6873644547065559	0.0021801106825423446	0.0	0.7270588235294118	1.191949362399086	0.7033492822966507	299.8	294.95	495.225	18.545383616142857	496.0	297.20500000000004	0.6919658703645026	18.703588516746386	0.0	0.9438111040272191	14.410919143785563	0.6784897025171625	2.650208070683306E-4	0.9997349791929316	0.9978198893174577	0.1572769953051643	3.262268518518504	1.0	3.3215962441314444	0.6700236966824644	0.8225882352941184	
433.0	379.0	0.8728929384965833	14.636000000000005	379.0	0.8873526070346461	433.0	1.2188038288521517	18.359954233409614	1.097807328067346	441.0	3.2985675926366143	424.0	0.8208187269335945	14.234318181818189	0.16353477640882713	0.043750000000000004	0.0	0.34864058355437666	0.40925777428065613	303.05	0.9731764705882359	0.8540600366078246	433.0	379.0	1.026985714010723	431.2	0.0	0.45	0.21956339791615048	0.18932781267654947	0.957327683271448	0.8459770114942531	0.12456589286366124	0.9032636080321996	0.0	300.93249999999995	0.0	505.0	0.0	302.9	0.4912920882401725	0.0	2360.0	0.10093896713615023	0.6822315632414426	0.0014965081476554707	0.0	0.7064705882352941	1.1992414241238378	0.6963443396226415	303.1	299.2	505.0	18.588571577674937	505.0	302.9699999999999	0.6819509390517193	18.807529411764705	0.0	0.9438111040272191	14.435943948430491	0.6672335600907029	1.453469342895395E-4	0.9998546530657105	0.9985034918523445	0.16898148148148148	3.2694638694638556	1.0	3.319813519813507	0.6626984126984127	0.828868360277136	
429.0	376.0	0.8694252873563219	14.552224824355974	375.0	0.8927815459658877	429.0	1.2188038288521517	18.369107551487406	1.1019159316475409	443.0	3.301521784183253	423.0	0.8267806040226258	14.234553775743693	0.15760445679695767	0.025000000000000005	0.0	0.34792013311148084	0.4085237624107599	300.45	0.939675174013921	0.8469786289200789	429.0	375.275	1.019050180753981	431.25	0.0	0.15	0.22195297381359402	0.18801360440838658	0.9682661579042057	0.8004576659038918	0.1054115258802885	0.8804294492953757	0.0	301.0475	0.0	501.0	0.0	300.35	0.4828439458924447	0.0	2370.0	0.08196721311475409	0.6598554752142138	4.966887417218543E-4	0.0	0.6885057471264368	1.2123062157949396	0.6745283018867925	303.1	298.75	501.0	18.549975221526125	501.0	300.39625	0.6618491439581041	18.677283372365334	0.0	0.9438111040272191	14.401474808422781	0.6433408577878104	8.298884831099709E-5	0.999917011151689	0.9995033112582782	0.12993039443155452	3.2740229885057337	1.0	3.322018348623843	0.6412037037037037	0.8275943396226417	
430.0	376.0	0.8745920745920744	14.581351981351979	376.0	0.8884442564515647	430.0	1.2188038288521517	18.349056603773594	1.0959973575555575	435.0	3.297778899432552	415.0	0.8216012770237834	14.27122641509434	0.15949026555873774	0.062499999999999986	0.0	0.3514280942041089	0.40578869570934256	300.95	0.9597701149425286	0.837289042336363	430.0	376.0	1.0049070608965953	427.05	0.0	0.5	0.2307562389470212	0.18646146702326938	0.9769843295853011	0.8457471264367823	0.1415649511635755	0.9057775558994321	0.0	299.73625000000004	0.0	501.0	0.0	300.75	0.4826313139788555	0.0	2380.0	0.09027777777777778	0.7318826140098603	0.0016608536787908984	0.0	0.7506024096385542	1.2298453081056444	0.7524096385542168	301.6	297.95	501.625	18.572699352646474	502.0	300.8875	0.7118894296688756	18.765034965034978	0.0	0.9438111040272191	14.437631410877543	0.7201149425287356	2.0803559915417795E-4	0.9997919644008461	0.9983391463212091	0.21149425287356322	3.266037735849042	1.0	3.3240093240093107	0.6827830188679245	0.7997624703087898	
432.0	378.0	0.8786542923433869	14.562877030162408	378.0	0.8894917168979726	432.0	1.2188038288521517	18.250678733031663	1.1015377144984808	445.0	3.28676768510323	427.0	0.8341056009887611	14.146292134831466	0.16371852976723214	0.058750000000000004	0.0	0.33449189010261504	0.4106357752120033	302.2	0.9675925925925929	0.857625028195022	432.0	378.0	1.0181859744104171	436.175	0.0	0.4	0.23196984492222375	0.19087884990455356	0.9761589636820815	0.8390804597701153	0.09300539030626209	0.889426764164803	0.0	302.36749999999995	0.0	503.0	0.0	302.05	0.4990874398539904	0.0	2390.0	0.05963302752293578	0.6515678984084181	0.001322314049586777	0.0	0.6958041958041958	1.2304657875051128	0.6662763466042154	304.1	300.55	503.95	18.504363032927426	504.0	302.13499999999993	0.6758745043665058	18.739211136890955	0.0	0.9438111040272191	14.359970319629165	0.6387640449438202	1.9430777698167437E-4	0.9998056922230184	0.9986776859504133	0.12183908045977011	3.240723981900439	1.0	3.314516129032249	0.6420454545454546	0.8227586206896552	
425.0	372.0	0.8668202764976957	14.547630331753563	372.0	0.8907621973818675	425.0	1.2188038288521517	18.187089201877935	1.0973020038445505	440.0	3.312869695171088	418.0	0.8280874339408723	14.13450704225353	0.15948857123712157	0.046250000000000006	0.0	0.3254685408299866	0.39790043852541	297.5	0.9390476190476181	0.826600927106707	425.0	372.0	1.0077576845833511	425.95	0.0	0.2	0.2158796435198892	0.1855636368930751	0.9658292120792917	0.7908878504672897	0.11586819598086444	0.8590402220171546	0.0	298.96625	0.0	496.0	0.0	297.45	0.4948816915589864	0.0	2400.0	0.07476635514018691	0.6847539609813061	6.684491978609626E-4	0.0	0.7200704225352113	1.2009706394553465	0.6958333333333333	301.15	296.7	496.0	18.5467694255816	496.0	297.46625000000006	0.6947423066953817	18.716822429906532	0.0	0.9438111040272191	14.407298803303798	0.6647727272727273	1.547556830056341E-4	0.9998452443169944	0.9993315508021391	0.16666666666666666	3.2739436619718174	1.0	3.3313084112149385	0.6641355140186916	0.778638497652582	
421.0	369.0	0.8807962529274002	14.598337292161519	369.0	0.8822293491705763	421.0	1.2188038288521517	18.16558891454966	1.0818746950669431	434.0	3.3045249979453883	418.0	0.8136129173621875	14.08799076212472	0.15634890582414124	0.052500000000000005	0.0	0.32489379779099403	0.3862859775562838	294.9	0.97102137767221	0.8518579339543866	421.0	369.0	0.990972429608834	426.025	0.0	0.5	0.2061861976142759	0.1788424539227068	0.9640253496295946	0.81270207852194	0.12069166538156866	0.8797699019488483	0.0	293.83	0.0	491.0	0.0	294.8	0.4816264035386186	0.0	2410.0	0.09456264775413711	0.7000397561125892	0.0017006802721088435	0.0	0.7315035799522673	1.191886758247266	0.7111244019138756	295.9	291.7	491.025	18.57660762780031	492.0	294.82374999999996	0.6955862415084045	18.786698337292147	0.0	0.9438111040272191	14.420224695900524	0.6801385681293303	1.7862276021125546E-4	0.9998213772397888	0.9982993197278912	0.16389548693586697	3.243879907621234	1.0	3.331591448931102	0.6720554272517321	0.8230232558139537	
425.0	372.0	0.8758620689655172	14.595047169811322	372.0	0.8839733151486016	425.0	1.2188038288521517	18.29862385321101	1.09085180111682	437.0	3.29114532364269	421.0	0.8249931802863785	14.183715596330257	0.1624110695073234	0.028750000000000005	0.0	0.33344543467294435	0.40032001707870873	297.55	0.9929411764705881	0.8547728519081307	425.0	372.0	1.0131474804263694	430.675	0.0	0.35	0.21832788069802417	0.18586659720024987	0.956822578554395	0.8411085450346424	0.11001591846005096	0.8951663743083003	0.0	298.1762500000001	0.0	496.0	0.0	297.45	0.5009186570903624	0.0	2420.0	0.08584686774941995	0.6686689657099867	0.0011733154542406972	0.0	0.7239336492890995	1.1913741593799048	0.684085510688836	300.05	296.1	496.0	18.54476023154437	496.0	297.5224999999999	0.6886185212974574	18.764858490566038	0.0	0.9438111040272191	14.39884205599354	0.6584668192219679	9.645099360479755E-5	0.9999035490063951	0.9988266845457592	0.15201900237529692	3.2670480549198944	1.0	3.319103773584895	0.6666666666666666	0.8313817330210774	
427.0	374.0	0.866359447004609	14.594172494172499	374.0	0.8851231186994502	427.0	1.2188038288521517	18.253395784543333	1.0929875164950542	435.0	3.3005693976296753	423.0	0.821414351667074	14.162763466042142	0.16326529040008897	0.0425	0.0	0.3310081381830261	0.4040789527561185	299.05	0.949176470588235	0.8442753043463467	427.0	374.0	1.0050156816040432	429.125	0.0	0.35	0.21710487191305167	0.18679707661125775	0.9546950518261418	0.8428571428571433	0.09365126669244542	0.8909433403612657	0.0	300.1075	0.0	498.0	0.0	299.0	0.5028183023872679	0.0	2430.0	0.06682027649769585	0.7029299808411901	0.0011664722546242292	0.0	0.7353629976580797	1.1865291351521334	0.7128537735849056	302.4	297.55	498.0	18.563436352234483	498.0	299.0249999999999	0.7078454569247317	18.756410256410245	0.0	0.9438111040272191	14.418591650258453	0.6938657407407407	1.4160923580711361E-4	0.9998583907641929	0.9988335277453757	0.12413793103448276	3.265339578454325	1.0	3.3226415094339496	0.6741379310344827	0.8228438228438236	
429.0	375.0	0.8787528868360276	14.605910165484623	375.0	0.8838461025531353	429.0	1.2188038288521517	18.378669724770646	1.087926165172307	436.0	3.3030775054424835	417.0	0.8212305770003022	14.25275229357797	0.15206652074150356	0.07375	0.0	0.3355108877721943	0.397780226908836	300.05	0.9449648711943786	0.8473846421980851	429.0	375.0	0.9934563461583142	427.85	0.0	0.35	0.22135149315134067	0.18310403879656484	0.9512332597998641	0.8434883720930231	0.13548939132347484	0.8920382870063372	0.0	298.265	0.0	500.0	0.0	300.0	0.48067592437677764	0.0	2440.0	0.10232558139534884	0.7012357813271775	0.0011737089201877932	0.0	0.7172897196261683	1.1944663955850268	0.7218225419664268	300.15	295.85	500.0	18.589854609467732	500.0	300.0125	0.6928180864498844	18.781796690307342	0.0	0.9438111040272191	14.439392461827149	0.6893764434180139	2.470675820882528E-4	0.9997529324179117	0.9988262910798121	0.1867612293144208	3.2717889908256743	1.0	3.326697892271654	0.6699308755760369	0.8118881118881128	
432.0	378.0	0.8769053117782912	14.58714953271027	378.0	0.8846494249068512	432.0	1.2188038288521517	18.336238532110087	1.0921763756682439	442.0	3.283786117800782	426.0	0.812871392657894	14.236697247706426	0.16181454614998725	0.05375	0.0	0.3496340652029275	0.4050632499775396	302.5	0.9678983833718248	0.8540181287647479	432.0	378.0	1.0144797813127064	434.775	0.0	0.3	0.22220447187729364	0.18642874116706495	0.9580994274024911	0.8377011494252877	0.09524726809142842	0.9118554969434495	0.0	302.12	0.0	504.0	0.0	302.45	0.48044599767016144	0.0	2450.0	0.06378132118451026	0.68458075319097	9.97506234413965E-4	0.0	0.7312072892938497	1.2023193717668295	0.6965962441314554	304.85	300.45	504.0	18.540850452713627	504.0	302.4662500000001	0.7051638080694768	18.766121495327102	0.0	0.9438111040272191	14.403046206148085	0.6702488687782805	1.7806739699224226E-4	0.9998219326030077	0.999002493765586	0.12844036697247707	3.251388888888877	1.0	3.3112903225806325	0.6844827586206896	0.8325740318906606	
427.95	374.0	0.8775981524249417	14.551877934272303	374.0	0.88939695278946	427.0	1.2188038288521517	18.466666666666672	1.0960168053955122	435.0	3.314075081135653	417.0	0.8153678824401663	14.317249417249416	0.15998098181047904	0.030000000000000006	0.0	0.338053982005998	0.40208162656336544	299.4	0.9230046948356815	0.8435510889028801	428.0	374.0	0.9973877618497956	429.175	0.0	0.2	0.21829350626168245	0.18558056834871495	0.9566620399365373	0.8111888111888116	0.11509973777288778	0.862569290177432	0.0	300.13624999999996	0.0	499.0	0.0	299.2	0.4878089512358049	0.0	2460.0	0.0851063829787234	0.6873671674794045	6.676681689200467E-4	0.0	0.7036817102137767	1.196806345921422	0.7056354916067147	302.5	298.3	499.0	18.57703916830841	499.0	299.3062499999999	0.6774171889788353	18.723474178403734	0.0	0.9438111040272191	14.419412998269857	0.6773255813953488	1.0009654988939313E-4	0.9998999034501107	0.99933233183108	0.14617169373549885	3.2893271461716798	1.0	3.331220657276982	0.6557471264367816	0.8105515587529988	
421.05	369.0	0.8785202863961814	14.534523809523803	368.0	0.8903509199860069	421.0	1.2188038288521517	18.378959810874715	1.0912431944670835	435.0	3.30334550878271	417.0	0.8037010353631604	14.255813953488374	0.14727214088521012	0.037500000000000006	0.0	0.3309907439149811	0.3893457265692966	295.05	0.9212616822429903	0.8430512529851086	422.0	368.85	0.9708633098026124	426.05	0.0	0.2	0.214050563799036	0.18007298088870283	0.9582483528107049	0.813033175355451	0.10888508206867956	0.8743934537214283	0.0	294.34624999999994	0.0	491.0	0.0	294.75	0.46818258951298153	0.0	2470.0	0.08411214953271028	0.6799141535552283	6.795786612300374E-4	0.0	0.7136038186157518	1.1939099616732707	0.6951073985680191	295.95	291.7	491.475	18.548481263864847	492.0	294.8775000000001	0.68417742334428	18.70285714285713	0.0	0.9438111040272191	14.402084502097017	0.6624423963133641	1.271784620256519E-4	0.9998728215379742	0.99932042133877	0.1325581395348837	3.280046403712284	1.0	3.3358313817330103	0.6560324825986079	0.8066666666666666	
427.0	374.0	0.8754629629629623	14.566190476190476	374.0	0.8801707978240279	427.0	1.2188038288521517	18.382093023255813	1.0840431801754264	439.0	3.295593992953247	420.0	0.8155517884930554	14.272790697674417	0.16131775485759353	0.03875	0.0	0.336283185840708	0.3950148890468611	299.15	0.9990476190476189	0.8517853351598772	427.0	374.0	0.9970857057387532	428.325	0.0	0.35	0.2123651968654483	0.18297066961641098	0.9477202944355828	0.8389277389277391	0.1266111280423004	0.9075952012554269	0.0	298.505	0.0	498.0	0.0	299.05	0.46538978494623656	0.0	2480.0	0.09280742459396751	0.7108752659916153	0.0011752854264607117	0.0	0.7232142857142857	1.181592523425057	0.7255952380952381	300.55	296.4	498.1	18.596883128544725	499.0	299.05999999999983	0.7028725350166146	18.726401869158863	0.0	0.9438111040272191	14.449503800431577	0.6964692482915718	1.298914805150338E-4	0.9998701085194849	0.9988247145735392	0.18055555555555555	3.2653488372092863	1.0	3.3143867924528188	0.6755196304849884	0.8150000000000011	
429.95	376.0	0.8803782505910157	14.527488151658773	376.0	0.8800137953428155	429.0	1.2188038288521517	18.277676537585414	1.0868075876754542	440.0	3.2974398151130915	422.0	0.8099944272829616	14.158542141230074	0.165494846979836	0.03125	0.0	0.34060989835027494	0.39759982399562205	300.85	0.9361702127659569	0.8531644301256236	430.0	376.0	1.011785717555109	430.975	0.0	0.35	0.21337444991854188	0.18583213854997133	0.9468932143480865	0.8157175398633258	0.12179611652544949	0.8745116684403541	0.0	299.88875000000013	0.0	501.0	0.0	300.55	0.47193623380936567	0.0	2490.0	0.08644859813084112	0.6751397343665823	0.0011606698723263139	0.0	0.7072599531615925	1.1707228599493353	0.6907582938388626	301.65	298.45	501.0	18.534091419376615	501.0	300.73124999999993	0.6803866903221063	18.70661938534279	0.0	0.9438111040272191	14.383487174137892	0.6630184331797235	1.0407569965920145E-4	0.9998959243003407	0.9988393301276736	0.16317016317016317	3.2608294930875434	1.0	3.3254079254079136	0.6544289044289044	0.8231850117096032	
429.0	376.0	0.8775510204081621	14.585583524027461	375.0	0.8821268075175952	429.0	1.2188038288521517	18.33257403189065	1.0892219125740739	443.0	3.287827483307442	426.0	0.7990384981011543	14.203872437357626	0.16188315768138836	0.05749999999999998	0.0	0.33715520106347624	0.3985122030912036	300.5	0.9615023474178406	0.8489075394594969	429.0	375.975	0.9987814915760044	435.425	0.0	0.3	0.22592228253274338	0.1861155291243778	0.9398669883473038	0.8145785876993168	0.1041972565617428	0.8871784133980334	0.0	301.69500000000005	0.0	501.0	0.0	300.4	0.4773214580240805	0.0	2500.0	0.07551487414187644	0.670153694265548	9.9535500995355E-4	0.0	0.7235915492957746	1.1873973757511493	0.6860328638497653	304.05	300.05	501.0	18.503207516559392	501.0	300.46500000000003	0.6819608849630536	18.774370709382154	0.0	0.9438111040272191	14.366472493792443	0.6596109839816934	1.906212553846735E-4	0.9998093787446154	0.9990046449900464	0.1351981351981352	3.2529545454545334	1.0	3.32448512585811	0.6527149321266968	0.8214611872146131	
433.0	379.0	0.87459584295612	14.624249422632793	379.0	0.8777407967889912	433.0	1.2188038288521517	18.458944954128444	1.079744686511935	437.0	3.3110115309808696	421.0	0.8142801457065324	14.304357798165144	0.15948837319820902	0.07374999999999997	0.0	0.3374875373878365	0.39478690910659614	302.85	0.9448036951501154	0.8398828997045242	433.0	379.0	1.0008927394198506	428.5	0.0	0.45	0.21530563249146714	0.18108213250991806	0.9370306179321366	0.8288372093023261	0.14520092014120192	0.8845730283867121	0.0	301.52500000000003	0.0	505.0	0.0	302.8	0.4712224249460939	0.0	2510.0	0.11682242990654206	0.7130657486563464	0.0014940239043824703	0.0	0.7180851063829787	1.165217887521272	0.7268408551068883	303.15	299.45	505.0	18.61051078797652	505.0	302.82125	0.6885350666884356	18.825173210161655	0.0	0.9438111040272191	14.459616357291116	0.7015011547344111	2.445502986795158E-4	0.9997554497013205	0.9985059760956175	0.18561484918793503	3.2950704225352005	1.0	3.330985915492946	0.6631944444444444	0.8077464788732405	
429.0	375.0	0.8717948717948721	14.589523809523799	375.0	0.8781392094894207	429.0	1.2188038288521517	18.38475750577367	1.0782515932347567	435.0	3.304142227070288	420.0	0.8164628105812998	14.249884526558903	0.158890636467291	0.06624999999999998	0.0	0.3287029288702929	0.3913224844262868	300.15	0.9490476190476186	0.8475564097214665	429.0	375.0	0.995303875844816	428.05	0.0	0.75	0.2097046427451858	0.17924339067914413	0.9316490356163813	0.8343317972350229	0.13807664116977142	0.8783513476696567	0.0	298.30999999999995	0.0	500.0	0.0	300.1	0.4609584450402145	0.0	2520.0	0.09345794392523364	0.7229521222899371	0.0025214321734745334	0.0	0.7333333333333333	1.1564311238207772	0.7416666666666667	300.6	296.7	500.0	18.569529167858764	500.0	300.12625	0.7111064740971774	18.770476190476188	0.0	0.9438111040272191	14.417830531066988	0.710919540229885	2.2237890603343794E-4	0.9997776210939664	0.9974785678265254	0.1792452830188679	3.270344827586193	1.0	3.327039627039616	0.6893764434180139	0.8282660332541574	
435.0	381.0	0.8771689497716897	14.548970251716245	381.0	0.8778557425747813	435.0	1.2188038288521517	18.18236607142858	1.0874721784253452	448.0	3.2760469393486367	426.0	0.8223450821297799	14.101562499999995	0.16135834278090158	0.065	0.0	0.3413477265292771	0.40682734787493624	304.55	0.9737209302325589	0.8547194681666731	435.0	381.0	1.0108787493098725	437.025	0.0	0.75	0.22072756931973306	0.18851872902510164	0.9453846865727273	0.8751131221719457	0.14149292631664467	0.9225061979353791	0.0	304.43125	0.0	508.0	0.0	304.5	0.47516447368421055	0.0	2530.0	0.11363636363636363	0.7256741285646371	0.002461033634126333	0.0	0.7505787037037037	1.1784956019646775	0.7435446009389671	305.95	301.9	508.0	18.515894791199905	508.0	304.5274999999999	0.7236074100839722	18.714350797266533	0.0	0.9438111040272191	14.385128383684588	0.7071106094808126	2.1331227199271823E-4	0.999786687728007	0.9975389663658737	0.2	3.23035714285713	1.0	3.3170842824601254	0.7025171624713958	0.830892448512585	
440.0	385.0	0.8733183856502235	14.58069767441861	385.0	0.8800615486503922	440.0	1.2188038288521517	18.39885321100919	1.089213388325115	446.0	3.3045048562969312	428.0	0.8155318148720271	14.282798165137626	0.16193221456109003	0.05625	0.0	0.35136460205916	0.4092465197256737	307.85	0.9416279069767447	0.8487369074665887	440.0	385.0	0.9977476072381223	437.35	0.0	0.5	0.21949554330581209	0.18801078574418825	0.9407132844066137	0.8146067415730344	0.1267841205167089	0.885025346319811	0.0	307.795	0.0	513.0	0.0	307.75	0.4705404966726181	0.0	2540.0	0.06436781609195402	0.7131252899358239	0.0016283992835043153	0.0	0.7453271028037384	1.1711031094517128	0.7272196261682243	310.2	305.5	513.0	18.58121924421214	513.0	307.80875000000003	0.7042406782857032	18.75327102803738	0.0	0.9438111040272191	14.427977480448604	0.697752808988764	1.8291332294002424E-4	0.9998170866770602	0.9983716007164957	0.16743119266055045	3.286009174311916	1.0	3.3296728971962484	0.6746575342465754	0.8254004576659046	
433.0	379.0	0.8739726027397265	14.555737704918034	379.0	0.8837923877968977	433.0	1.2188038288521517	18.343280182232345	1.0869229004775944	445.0	3.29991538067506	427.0	0.8186378665694856	14.226195899772213	0.15309886817456583	0.04750000000000001	0.0	0.3396537510305029	0.39959876114156	303.1	0.9256944444444452	0.8430731945694931	433.0	379.0	0.9934585234334494	435.95	0.0	0.4	0.21462992409774856	0.182116368497226	0.9332690283971691	0.834096109839817	0.13126232467701832	0.8786773896258977	0.0	303.64250000000004	0.0	505.0	0.0	303.05	0.4540380827314511	0.0	2550.0	0.09567198177676538	0.7152890686010597	0.0013084723585214263	0.0	0.734338747099768	1.160297349453757	0.7295081967213115	305.85	301.9	505.0	18.53494720974342	505.0	303.0624999999999	0.7009915544301868	18.708430913348952	0.0	0.9438111040272191	14.391958634498854	0.700561797752809	1.5614606458171142E-4	0.9998438539354183	0.9986915276414786	0.17660550458715596	3.271362586605066	1.0	3.324590163934413	0.6845102505694761	0.8172811059907837	
423.675	371.0	0.8706422018348624	14.512529550827423	370.0	0.884430301747065	423.0	1.2188038288521517	18.392688679245275	1.0851145732326422	441.0	3.3177199680743996	420.0	0.8144771656405996	14.256132075471701	0.15469091185652578	0.03875	0.0	0.33221589004358026	0.3910445483366509	296.55	0.8841607565011822	0.8400184726414626	424.0	370.675	0.989270228167377	429.65	0.0	0.3	0.20403729197063317	0.17979645843661674	0.9307265973797518	0.7920634920634919	0.10238653552566224	0.8445736457838245	0.0	298.47249999999997	0.0	494.0	0.0	296.35	0.44231416078035657	0.0	2560.0	0.0675990675990676	0.6597992363972099	0.0010046885465505692	0.0	0.687793427230047	1.144355056034455	0.6738095238095239	300.3	296.55	494.0	18.55517793989159	494.0	296.46625	0.6623685333811622	18.689908256880734	0.0	0.9438111040272191	14.397439499175713	0.6434240362811792	1.2971568596038493E-4	0.9998702843140397	0.9989953114534494	0.14485981308411214	3.2945330296127473	1.0	3.3343457943925094	0.6420323325635104	0.8056074766355141	
422.0	369.0	0.8689411764705882	14.622142857142864	369.0	0.876055827479426	422.0	1.2188038288521517	18.317757009345794	1.0746399599110186	432.0	3.293625138743736	416.0	0.7998776240857095	14.239719626168222	0.14813384560982143	0.062499999999999986	0.0	0.3329401853411963	0.38527518258904425	295.5	0.9368794326241136	0.8366254250267385	422.0	369.0	0.9724692104492639	425.375	0.0	0.45	0.19937233694226777	0.17779833106166473	0.9269108194641849	0.823433874709977	0.13041848413803722	0.8877595268040916	0.0	295.70624999999995	0.0	492.0	0.0	295.4	0.43964787540206535	0.0	2570.0	0.10093896713615023	0.7303293081924842	0.0015277542013240537	0.0	0.7447306791569087	1.1410732905318974	0.7451923076923077	297.65	293.6	492.625	18.53025063599308	493.0	295.47625000000005	0.7154897350071917	18.78666666666667	0.0	0.9438111040272191	14.400000072222587	0.7180974477958236	2.1145916005521292E-4	0.999788540839945	0.998472245798676	0.1938534278959811	3.2525462962962837	1.0	3.3211904761904645	0.6904481132075472	0.8118203309692678	
426.0	373.0	0.878504672897196	14.513711583924348	372.0	0.8748384313790458	426.0	1.2188038288521517	18.31816091954024	1.0763751708262261	440.0	3.3018733504365807	419.0	0.7972043516129252	14.193563218390802	0.15033327773481991	0.052500000000000005	0.0	0.33338923360724465	0.3893935295077875	298.05	0.926340326340327	0.8495014922523143	426.0	372.475	0.9902806550078257	427.9	0.0	0.4	0.21513924210670582	0.18069239184995065	0.9386788211442756	0.7990804597701154	0.10289756330196884	0.8725254485253162	0.0	297.40500000000003	0.0	497.0	0.0	297.9	0.44786411032626977	0.0	2580.0	0.07511737089201878	0.6853479299119464	0.0013495276653171392	0.0	0.7216312056737588	1.1528586214950434	0.6972748815165877	300.25	295.7	497.0	18.555230667467793	497.0	297.97249999999997	0.6926630368680938	18.70677570093459	0.0	0.9438111040272191	14.403855824778882	0.6698863636363637	1.76556818452592E-4	0.9998234431815474	0.998650472334683	0.14184397163120568	3.2693548387096683	1.0	3.321276595744666	0.6574712643678161	0.81073985680191	

